Human-Machine Co-Adaptation for Robot-Assisted Rehabilitation via Dual-Agent Multiple Model Reinforcement Learning (DAMMRL)

This study introduces a novel approach to robot-assisted ankle rehabilitation by proposing a Dual-Agent Multiple Model Reinforcement Learning (DAMMRL) framework, leveraging multiple model adaptive control (MMAC) and co-adaptive control strategies. In robot-assisted rehabilitation, one of the key challenges is modelling human behaviour due to the complexity of human cognition and physiological systems. Traditional single-model approaches often fail to capture the dynamics of human-machine interactions. Our research employs a multiple model strategy, using simple sub-models to approximate complex human responses during rehabilitation tasks, tailored to varying levels of patient incapacity. The proposed system's versatility is demonstrated in real experiments and simulated environments. Feasibility and potential were evaluated with 13 healthy young subjects, yielding promising results that affirm the anticipated benefits of the approach. This study not only introduces a new paradigm for robot-assisted ankle rehabilitation but also opens the way for future research in adaptive, patient-centred therapeutic interventions.

==> Exercise_Data/data/anyang-2/HumanF.csv <==
1718331398.0579703,-1
1718331401.2389975,2
1718331404.3171597,-1
1718331407.3599029,-1
1718331410.3965883,2
1718331413.43237,-2
1718331416.4657526,1
1718331419.4848907,-2
1718331422.5182896,2
1718331425.5493512,-2
1718331428.537805,2
1718331431.5820744,-1
1718331434.6158776,1
1718331437.6339562,-2
1718331440.650953,2
1718331443.669773,-1
1718331446.6987846,1
1718331449.7402647,1
1718331452.727935,-2
1718331455.7865396,-2
1718331458.8141313,2
1718331461.827549,-2
1718331464.8642838,2
1718331467.8844244,1
1718331470.917822,-2
1718331473.930895,-2
1718331476.9167075,2
1718331479.95197,-1
1718331482.9907546,-2
1718331486.007701,2
1718331489.0223682,-2
1718331492.0514715,2
1718331495.0918624,-2
1718331498.0944743,1
1718331501.1121676,-2
1718331504.138425,2
1718331507.1769912,-2
1718331510.1980944,2
1718331513.1742408,-2
1718331516.243618,2
1718331519.26595,-2
1718331522.2849395,2
1718331525.305254,-2
1718331528.3177147,2
1718331531.3409863,-1
1718331534.363592,2
1718331537.3920703,-1
1718331540.402532,2
1718331543.3898227,2
1718331546.445406,-2
1718331549.4746635,-2
1718331552.4926305,-1
1718331555.5006063,-1
1718331558.5216398,-1
1718331561.550013,-1
1718331564.5694761,-2
1718331567.6060462,2
1718331570.600571,-2
1718331573.65402,2
1718331576.6715486,-2
1718331579.6993294,2
1718331582.7270305,-2
1718331585.736963,2
1718331588.760661,-1
1718331591.7722974,1
1718331594.7976947,-1
1718331597.8265314,2
1718331600.8100348,-2
1718331603.8839796,2
1718331606.9049537,-1
1718331609.9358218,1
1718331612.959767,-2
1718331615.936366,2
1718331618.9999685,-1
1718331622.0219982,1
1718331625.0192506,-2
1718331628.0507166,-1
1718331631.084947,-1
1718331634.1201138,2
1718331637.1399565,-2
1718331640.16088,-1
1718331643.1763597,2
1718331646.1696131,-2
1718331649.2409158,-2
1718331652.2623112,2
1718331655.296078,-2
1718331658.320378,2
1718331661.2924063,2
1718331664.3650742,-1
1718331667.3780167,1
1718331670.4057143,-2
1718331673.4378035,-1
1718331676.47004,2
1718331679.485758,-2
1718331682.5143478,2
1718331685.5471714,-2
1718331688.5764341,2
1718331691.598782,-2
1718331694.6203423,2
1718331697.6416812,-1
1718331700.6198206,-2
1718331703.6906579,2
1718331706.6963656,-2
1718331709.729723,1
1718331712.7396007,-2
1718331715.780801,2
1718331718.790643,1
1718331721.815889,2
1718331724.8319144,-2
1718331727.8512354,2
1718331730.8585389,2
1718331733.8735156,-1
1718331736.91378,2
1718331739.9219048,-2
1718331742.964208,-1
1718331745.9735188,1
1718331748.997259,-2
1718331752.018869,2
1718331755.040936,-2
1718331758.0631027,2
1718331761.0876553,-1
1718331764.072741,2
1718331767.4643862,2
1718331770.164758,2
1718331773.1887512,-2
1718331776.2063353,2
1718331779.2235062,-2
1718331782.2419426,-1
1718331785.271513,-1
1718331788.311865,2
1718331791.3169675,-1
1718331794.3573318,2
1718331797.377617,-2
1718331800.3971612,2
1718331803.4336524,-1
1718331806.4408648,-2
1718331809.4619389,-2
1718331812.4825857,-2
1718331815.5026128,-2
1718331818.5185933,-2
1718331821.5459023,2
1718331824.5688386,-2
1718331827.593593,2
1718331830.5913498,-2
1718331833.6189852,2
1718331836.629311,-2
1718331839.6411722,1
1718331842.664581,-2
1718331845.6907375,2
1718331848.707027,-1
1718331851.7244003,2
1718331854.7209094,2
1718331857.778365,1
1718331860.8117986,-1
1718331863.8368459,2
1718331866.8451638,-1
1718331869.8647037,2
1718331872.8889856,-2
1718331875.9092383,2
1718331878.9123178,-2
1718331881.943894,2
1718331884.9650242,-2
1718331887.9937549,2
1718331891.0086958,-1
1718331894.041596,-2
1718331897.0626793,2
1718331900.0903258,-1
1718331903.1171176,2
1718331906.1472476,-2
1718331909.1681285,1
1718331912.185134,-1
1718331915.199123,1
1718331918.2217932,-2
1718331921.2471848,1
1718331924.261948,-1
1718331927.2993531,-1
1718331930.3157563,2


==> Exercise_Data/data/anyang-2/data.csv <==
1718331396.633403,-18.93939393939394,-20.816666666666666,5.679999999999999,1
1718331397.4075067,-15.323691460055095,-19.49,2.549999999999999,1
1718331398.8794963,-12.036689206110696,-7.803333333333334,4.16,1
1718331399.5352302,-9.04850533888851,-4.32375,-1.6700000000000008,1
1718331400.19008,-6.33197455050471,-3.9575,-1.0500000000000007,1
1718331400.9081619,-3.862401106519428,-5.1175,-7.950000000000001,1
1718331401.5486016,-1.6173343392600872,-4.973333333333334,-9.020000000000001,2
1718331402.1890373,0.4236354491574942,-6.107083333333334,2.5199999999999996,2
1718331402.8909965,2.279062529537114,-7.242916666666667,11.14,2
1718331403.547071,3.965814420791321,-4.551666666666667,11.040000000000001,2
1718331404.1861386,5.499225231022416,0.36125,7.93,2
1718331404.8426707,6.893235058505233,4.689166666666667,6.840000000000002,1
1718331405.4815793,8.160516719853234,6.4,-5.01,1
1718331406.1369,9.312590957442335,6.954583333333333,-5.079999999999998,1
1718331406.8403592,10.359931173432427,1.8079166666666666,0.5699999999999985,1
1718331407.5287912,11.312058642514325,-3.2016666666666667,3.5300000000000002,1
1718331408.1672091,12.177629068952422,-2.118333333333333,2.62,1
1718331408.8077598,12.964511274805227,1.8041666666666667,-3.030000000000001,1
1718331409.5267549,13.679858734671422,4.074583333333333,-8.45,1
1718331410.1664867,14.330174607277053,2.2058333333333335,-6.0600000000000005,1
1718331410.8063028,14.921370855100346,-1.9041666666666666,-2.7700000000000005,1
1718331411.5250344,15.458821989485163,-3.0391666666666666,9.15,1
1718331412.195101,15.947413929834996,-0.02666666666666667,11.129999999999999,1
1718331412.8365397,16.391588421062114,8.802916666666667,6.76,1
1718331413.5076063,16.79538341308677,17.257916666666667,4.359999999999999,2
1718331414.1469567,17.16246976947282,20.78,3.629999999999999,2
1718331414.7867935,17.496184638914688,22.754583333333333,-7.47,2
1718331415.4732993,17.799561792952748,24.551666666666666,-10.030000000000001,2
1718331416.112946,18.07535920571462,23.334583333333335,-10.549999999999999,2
1718331416.7533038,18.326084126407224,21.385833333333334,-11.010000000000002,2
1718331417.4084399,18.554015872491412,19.645,-4.859999999999999,2
1718331418.0634353,18.76122655074978,18.205,11.36,2
1718331418.733592,18.949599894621013,18.69,9.559999999999999,2
1718331419.3569999,19.1208483890494,23.598333333333333,9.92,2
1718331419.998096,19.27652883852975,27.51,1.1099999999999994,1
1718331420.6698315,19.418056519875535,29.4875,-11.38,1
1718331421.3563282,19.546718048371694,25.579583333333332,-12.26,1
1718331421.980352,19.663683074277312,15.036666666666667,-6.890000000000001,1
1718331422.6196923,19.77001491600968,6.734583333333333,-3.1999999999999993,1
1718331423.2753813,19.866680226675452,4.926666666666667,-0.21000000000000085,1
1718331423.9465747,19.954557781826175,6.607916666666667,11.120000000000001,1
1718331424.5860221,20.034446468326834,9.423333333333334,11.19,1
1718331425.2578297,20.107072546963778,17.25,9.620000000000001,1
1718331425.8965423,20.17309625481556,24.503333333333334,4.25,1
1718331426.5689962,20.233117807408078,27.940833333333334,-6.1899999999999995,1
1718331427.2074885,20.287682855219465,27.015,-10.84,1
1718331427.8789806,20.337287444138905,20.842916666666667,-8.649999999999999,1
1718331428.5338016,20.38238252497477,12.653333333333334,-7.4,2
1718331429.1747236,20.423378053007365,8.3975,-2.63,2
1718331429.8463235,20.460646714855173,5.7995833333333335,9.84,2
1718331430.4841883,20.49452731653501,4.659583333333333,8.81,2
1718331431.1251378,20.525327863516676,6.9816666666666665,8.37,2
1718331431.7806292,20.553328360772745,9.061666666666667,7.889999999999999,1
1718331432.4191442,20.578783358278244,10.113333333333333,7.340000000000001,1
1718331433.0592666,20.60192426510143,10.731666666666667,-7.160000000000002,1
1718331433.7788703,20.622961453122517,11.011666666666667,-7.8500000000000005,1
1718331434.418556,20.642086169505323,3.54,-0.41999999999999993,1
1718331435.0895584,20.659472275307866,-3.2604166666666665,2.0699999999999994,1
1718331435.7451844,20.675277826037455,-2.566666666666667,7.3100000000000005,1
1718331436.3837523,20.6896465085189,1.0729166666666667,6.910000000000001,1
1718331437.0081573,20.702708947138394,6.013333333333334,2.54,1
1718331437.6794233,20.714583891337934,9.762916666666667,0.33999999999999986,2
1718331438.334522,20.7253792951557,10.320833333333333,0.47000000000000064,2
1718331439.006069,20.7351932986264,10.1725,-11.82,2
1718331439.660766,20.74411511996339,10.370833333333334,-15.199999999999996,2
1718331440.300978,20.75222586663338,7.5216666666666665,-15.36,2
1718331440.9889646,20.759599272697013,3.9516666666666667,-13.23,1
1718331441.6433651,20.766302369118492,1.7366666666666666,4.78,1
1718331442.2837706,20.772396093138024,2.30125,10.58,1
1718331442.9077096,20.777935842246684,12.580833333333333,11.450000000000001,1
1718331443.5464041,20.78297197780002,25.762916666666666,1.8899999999999988,1
1718331444.185071,20.78755028284851,35.044583333333335,-0.4400000000000004,2
1718331444.841518,20.79171237834712,40.059583333333336,-7.220000000000001,2
1718331445.481296,20.79549610152769,44.085,-8.88,2
1718331446.1835616,20.798935849873658,45.81,-8.99,2
1718331446.8236868,20.802062893824537,46.645,-5.010000000000001,1
1718331447.462809,20.804905661052615,47.045833333333334,-4.819999999999999,1
1718331448.1022644,20.807489994896315,48.93083333333333,-7.9399999999999995,1
1718331448.7902877,20.80983938929967,50.26375,-1.8099999999999987,1
1718331449.445815,20.811975202393636,48.702083333333334,-2.1800000000000006,1
1718331450.1003335,20.8139168506609,49.67958333333333,-4.6,1
1718331450.804287,20.815681985449288,50.65958333333333,-7.109999999999999,1
1718331451.4436772,20.81728665343875,48.975833333333334,-1.8099999999999996,1
1718331452.0822566,20.818745442520072,45.428333333333335,5.0600000000000005,1
1718331452.7219417,20.82007161441219,44.975,7.199999999999999,1
1718331453.3618057,20.821277225223202,48.67666666666667,1.7400000000000002,1
1718331454.0652883,20.822373235051394,52.23833333333334,-11.499999999999998,1
1718331454.7043252,20.82336960762248,50.40375,-8.650000000000002,1
1718331455.343763,20.824275400868913,40.65416666666667,-0.45000000000000107,1
1718331456.0474746,20.825098849274777,33.58291666666667,2.4000000000000004,1
1718331456.6707542,20.825847438734638,33.6275,-1.8699999999999992,1
1718331457.326247,20.82652797460726,35.935833333333335,-3.7699999999999987,1
1718331457.9667118,20.827146643582356,34.22291666666667,-7.309999999999999,1
1718331458.6055489,20.827709069923344,30.241666666666667,-6.719999999999999,1
1718331459.2611322,20.82822036659699,25.48,-4.390000000000001,1
1718331459.9007897,20.82868518175483,22.113333333333333,10.870000000000001,1
1718331460.5565834,20.82910774098924,21.168333333333333,10.209999999999999,1
1718331461.1950705,20.8294918857478,28.565,13.1,1
1718331461.8340914,20.829841108255568,35.19916666666666,7.279999999999999,2
1718331462.521655,20.830158583262648,39.876666666666665,-5.69,2
1718331463.1615648,20.830447196905432,42.26083333333333,-16.229999999999997,2
1718331463.8016617,20.830709572944336,40.6225,-15.000000000000002,2
1718331464.4566097,20.83094809661606,36.117916666666666,-10.83,2
1718331465.1118581,20.83116493631763,32.4,-12.26,1
1718331465.7519834,20.831362063319055,32.0375,10.97,1
1718331466.4231787,20.831541269683985,31.418333333333333,9.790000000000001,1
1718331467.1266859,20.831704184561204,42.61958333333333,10.45,1
1718331467.7656765,20.83185228899502,53.38333333333333,1.6199999999999992,1
1718331468.43755,20.831986929389412,58.23166666666667,-6.58,2
1718331469.0932477,20.832109329747958,59.46375,-3.7300000000000004,2
1718331469.7967527,20.832220602801172,58.26833333333333,2.5900000000000007,2
1718331470.4517891,20.832321760122287,57.70125,3.789999999999999,2
1718331471.091867,20.832413721323295,58.77,1.62,1
1718331471.747309,20.83249732241511,59.57958333333333,-6.360000000000001,1
1718331472.3865032,20.83257332340768,57.73708333333333,-6.300000000000001,1
1718331473.0253298,20.8326424152191,50.91875,-2.1800000000000015,1
1718331473.6810932,20.832705225956754,44.49125,0.23999999999999844,1
1718331474.321233,20.832762326627357,42.03458333333333,-2.2300000000000004,1
1718331474.993036,20.832814236327906,41.479166666666664,-3.450000000000001,1
1718331475.6632216,20.83286142696476,38.624583333333334,-8.02,1
1718331476.2869983,20.832904327543705,34.50666666666667,-9.739999999999998,1
1718331476.910714,20.832943328070034,28.975833333333334,-5.329999999999999,1
1718331477.5495617,20.83297878309398,23.485833333333332,-0.7100000000000009,1
1718331478.2376995,20.83301101493392,21.635,12.700000000000001,1
1718331478.8926063,20.833040316606592,23.477916666666665,13.67,1
1718331479.5805688,20.833066954490846,31.633333333333333,6.240000000000002,1
1718331480.2198818,20.83309117074925,39.544583333333335,4.080000000000002,1
1718331480.9227588,20.83311318552962,39.69166666666667,-6.67,1
1718331481.5627763,20.833133198966316,36.3175,-5.57,1
1718331482.2336674,20.83315139299968,29.013333333333332,6.08,1
1718331482.8901355,20.833167933030005,23.267916666666668,2.6099999999999994,1
1718331483.5617824,20.833182969421227,26.083333333333332,3.6900000000000004,2
1718331484.19943,20.833196638867786,28.285,-12.730000000000002,2
1718331484.8555415,20.833209065637373,29.4,-14.600000000000001,2
1718331485.511966,20.833220362700644,25.905833333333334,-10.229999999999999,2
1718331486.1673965,20.833230632758156,22.085,-6.93,1
1718331486.805869,20.833239969174087,22.20916666666667,-1.58,1
1718331487.4453342,20.833248456824926,24.897916666666667,11.89,1
1718331488.1481104,20.83325617287114,29.674166666666668,11.87,1
1718331488.8202899,20.833263187458627,41.39125,9.41,1
1718331489.4603546,20.833269564356318,50.479166666666664,5.580000000000001,2
1718331490.0999951,20.833275361536046,56.319583333333334,-5.390000000000001,2
1718331490.7392268,20.83328063169943,60.150416666666665,-8.7,2
1718331491.3951538,20.833285422757058,60.48041666666666,-6.56,2
1718331492.0984168,20.833289778263996,59.413333333333334,-11.95,2
1718331492.737012,20.833293737815755,58.65375,-14.88,2
1718331493.3767242,20.833297337408258,56.40833333333333,-9.41,2
1718331494.0807621,20.83330060976509,53.09166666666667,5.269999999999999,2
1718331494.7353344,20.833303584634923,51.2825,5.91,2
1718331495.3750203,20.833306289062044,53.477916666666665,3.9000000000000012,1
1718331496.0305102,20.83330874763217,55.24166666666667,-7.680000000000001,1
1718331496.7179341,20.833310982695913,53.827083333333334,-13.670000000000002,1
1718331497.3409207,20.833313014572038,44.7525,-11.56,1
1718331498.014277,20.833314861732166,33.78958333333333,-13.159999999999998,1
1718331498.6682322,20.83331654096864,26.57,-11.8,1
1718331499.3247163,20.833318067547236,20.815,12.6,1
1718331499.9796915,20.83331945534598,16.881666666666668,11.93,1
1718331500.6195533,20.83332071698119,26.670833333333334,3.5199999999999996,1
1718331501.2579577,20.833321863922297,36.305,-0.030000000000001137,1
1718331501.9621127,20.833322906596027,36.50625,-8.84,1
1718331502.6339867,20.83332385448123,31.9075,-19.380000000000003,1
1718331503.3214839,20.833324716195058,24.42,-14.950000000000003,1
1718331503.9596941,20.833325499571266,12.9625,-15.530000000000003,1
1718331504.6162431,20.83332621173145,6.861666666666666,-3.119999999999999,1
1718331505.3349626,20.833326859149807,3.8233333333333333,12.280000000000001,1
1718331505.9736354,20.83332744771195,8.529166666666667,12.07,1
1718331506.614661,20.833327982768434,20.805,2.2699999999999996,1
1718331507.3019507,20.83332846918342,30.585,1.42,1
1718331507.9576786,20.833328911378874,31.0075,-8.93,1
1718331508.6450152,20.83332931337473,29.134166666666665,-20.87,1
1718331509.28445,20.833329678825514,22.81,-22.349999999999998,1
1718331509.9231443,20.8333300110535,11.755,-9.88,1
1718331510.5957284,20.83333031307894,2.5166666666666666,-6.59,1
1718331511.2349389,20.833330587647517,3.200833333333333,13.44,1
1718331511.8747294,20.83333083725532,7.708333333333333,13.719999999999999,1
1718331512.5293534,20.833331064171507,20.354166666666668,6.92,1
1718331513.1682546,20.83333127045895,32.45,1.7800000000000011,1
1718331513.8238752,20.833331457992983,35.7875,-2.280000000000001,1
1718331514.5276062,20.83333162847847,33.869166666666665,-18.92,1
1718331515.1665277,20.83333178346528,30.0325,-20.59,1
1718331515.8065007,20.83333192436237,19.25,-21.23,1
1718331516.4620872,20.833332052450643,9.05,-15.180000000000001,1
1718331517.1018848,20.833332168894522,1.6845833333333333,10.89,1
1718331517.789309,20.8333322747526,0.23333333333333334,10.870000000000001,1
1718331518.4278603,20.833332370987215,14.621666666666666,10.900000000000002,1
1718331519.068195,20.83333245847322,27.411666666666665,11.520000000000001,1
1718331519.707688,20.833332538005948,34.035833333333336,6.880000000000001,1
1718331520.346952,20.83333261030845,38.43,-16.359999999999996,1
1718331520.9858868,20.833332676037983,40.028333333333336,-23.150000000000002,1
1718331521.6250086,20.833332735792112,28.436666666666667,-23.04,1
1718331522.3127184,20.833332790114035,13.37,-17.130000000000003,1
1718331522.9522762,20.833332839497597,3.11125,7.0600000000000005,1
1718331523.6078606,20.83333288439176,0.57,8.52,1
1718331524.2956336,20.833332925204644,11.8425,9.16,1
1718331524.9356742,20.83333296230725,24.60625,8.57,1
1718331525.574019,20.83333299603689,31.359166666666667,7.42,2
1718331526.2464075,20.833333026700203,36.5725,-12.34,2
1718331526.9007382,20.83333305457595,41.21958333333333,-20.88,2
1718331527.5400794,20.833333079917526,39.925,-22.68,2
1718331528.2275584,20.83333310295532,35.72,-22.119999999999997,2
1718331528.8678544,17.04545433602,31.602916666666665,-18.159999999999997,1
1718331529.522843,13.60192818426059,27.647916666666667,-14.169999999999996,1
1718331530.1628237,10.471449864479327,25.416666666666668,8.29,1
1718331530.8177764,7.625560482859995,25.26625,10.9,1
1718331531.4569998,5.038388317751512,36.184583333333336,7.43,2
1718331532.1447215,2.6864136221983426,46.858333333333334,-0.8499999999999996,2
1718331532.833052,0.5482548080591004,54.376666666666665,-8.959999999999997,2
1718331533.487658,-1.395525932067491,57.49916666666667,-10.23,2
1718331534.223211,-3.1625993321825687,57.08708333333333,-5.210000000000002,2
1718331534.8471718,-4.769029695923551,55.67791666666667,-6.740000000000002,2
1718331535.4865901,-6.229420935688068,55.260416666666664,-0.9699999999999989,2
1718331536.1092334,-7.5570493354740025,53.997083333333336,5.43,2
1718331536.7965322,-8.763984244370306,53.405833333333334,3.9499999999999993,2
1718331537.4847634,-9.861197797912403,53.873333333333335,-1.3999999999999995,1
1718331538.123725,-10.85866466476885,52.97708333333333,-1.0299999999999994,1
1718331538.7632492,-11.765452725547439,47.495,-0.879999999999999,1
1718331539.4349508,-12.589805508073429,41.3125,0.4800000000000004,1
1718331540.0905902,-13.339217128551603,35.516666666666666,1.3000000000000007,1
1718331540.776801,-14.020500419895397,30.700833333333332,1.25,1
1718331541.417096,-14.639848866571574,26.204166666666666,1.1599999999999993,1
1718331542.05712,-15.202892909004458,21.6675,1.4200000000000008,1
1718331542.6967144,-15.71475112939799,17.035,0.75,1
1718331543.3838437,-16.180076784301207,12.585833333333333,1.3599999999999994,1
1718331544.1113293,-16.60310010694049,7.6,0,1
1718331544.7590744,-16.987666763885294,2.9625,9.7,1
1718331545.41394,-17.3372728156533,-1.0475,9.690000000000001,1
1718331546.0371494,-17.655096499078756,0.31,7.719999999999999,1
1718331546.7400703,-17.94402712037463,1.8125,8.010000000000002,1
1718331547.3802836,-18.206691321552693,0.44333333333333336,-3.370000000000001,1
1718331548.0357,-18.4454769589873,-1.53,-6.630000000000002,1
1718331548.675229,-18.66255481120057,-9.670416666666666,0.09999999999999964,1
1718331549.3621185,-18.85989831321264,-18.37125,6.530000000000001,1
1718331550.0179024,-19.039301496859977,-21.21291666666667,4.72,1
1718331550.7376776,-19.20239530017574,-18.692916666666665,-0.39000000000000057,1
1718331551.393406,-19.350662394099157,-17.69333333333333,0.8399999999999999,1
1718331552.031766,-19.485450661302263,-21.09375,0.47999999999999865,1
1718331552.655353,-19.60798544966872,-23.6825,-4.000000000000001,1
1718331553.3422701,-19.71938071182005,-25.09875,5.619999999999999,1
1718331553.982645,-19.820649131957623,-28.257083333333334,-2.3199999999999985,1
1718331554.6372747,-19.912711332082683,-26.30666666666667,-5.69,1
1718331555.2773423,-19.99640424128729,-27.42791666666667,-6.87,1
1718331555.9653008,-20.07248870420057,-31.62375,0.06999999999999851,2
1718331556.60423,-20.141656397758094,-35.69291666666667,6.8100000000000005,2
1718331557.3553355,-20.20453611917402,-36.77041666666667,0,2
1718331558.0431445,-20.261699502279413,-35.471666666666664,8.22,2
1718331558.7307615,-20.313666214193404,-36.07791666666667,6.870000000000001,2
1718331559.4189627,-20.360908679569764,-34.70375,2.8099999999999996,2
1718331560.0587046,-20.40385637536645,-33.36208333333333,1.4099999999999993,2
1718331560.7773743,-20.442899735181623,-33.34,0.7899999999999991,2
1718331561.4334004,-20.47839369864996,-33.6725,-1.7699999999999978,2
1718331562.057096,-20.510660938166634,-33.89375,0.0600000000000005,1
1718331562.7111478,-20.539994792272694,-34.97625,2.5500000000000007,1
1718331563.3503618,-20.566661932369115,-34.751666666666665,1.7700000000000014,1
1718331563.9908037,-20.590904787002223,-32.61625,3.9400000000000013,1
1718331564.646354,-20.612943745759605,-30.845416666666665,-4.950000000000001,2
1718331565.3010392,-20.632979162811758,-28.659583333333334,-5.880000000000003,2
1718331566.0049484,-20.651193178313722,-28.820833333333333,-5.2200000000000015,2
1718331566.6443932,-20.667751374224597,-29.425416666666667,-9.23,2
1718331567.2833357,-20.682804279598113,-29.50625,-10.53,2
1718331567.9234126,-20.69648873902859,-30.461666666666666,-11.75,1
1718331568.562999,-20.70892915669266,-31.970833333333335,8.82,1
1718331569.217827,-20.720238627296354,-33.395,10.98,1
1718331569.9471128,-20.73051996420881,-23.25125,0,1
1718331570.593581,-20.739866634129218,-9.810833333333333,-3.8099999999999996,1
1718331571.3285017,-20.74836360678414,-8.780833333333334,5.27,1
1718331571.9840598,-20.756088127379524,-13.555416666666666,-2.17,1
1718331572.6230183,-20.763110418829868,-11.120833333333334,-11.64,1
1718331573.3261745,-20.769494320148365,-10.599166666666667,-14.780000000000001,1
1718331573.9659302,-20.775297866801544,-18.004583333333333,-2.0100000000000016,1
1718331574.6215708,-20.780573818304433,-25.83375,10.04,1
1718331575.2769704,-20.785370137852514,-23.509166666666665,9.84,1
1718331575.9175158,-20.78973042835077,-13.410416666666666,10.840000000000002,1
1718331576.5567636,-20.793694328803735,-6.265416666666667,10.9,1
1718331577.2279897,-20.797297874670058,-2.51,6.499999999999999,1
1718331577.882825,-20.800573825457633,0.32458333333333333,-4.65,1
1718331578.522714,-20.80355196253724,-0.06333333333333334,-11.760000000000002,1
1718331579.1624744,-20.80625935988234,-7.139166666666667,-2.42,1
1718331579.8006546,-20.808720630196063,-17.174583333333334,0.8599999999999994,1
1718331580.4894454,-20.81095814866309,-19.659166666666668,4.34,1
1718331581.1601818,-20.81299225636038,-17.716666666666665,9.82,1
1718331581.7997906,-20.814841445176103,-15.078333333333333,9.35,1
1718331582.4399204,-20.816522525917673,-11.165416666666667,9.870000000000001,1
1718331583.1266456,-20.81805078113728,-8.249166666666667,9.27,1
1718331583.76596,-20.819440104064192,-6.395833333333333,0.1999999999999993,1
1718331584.4211683,-20.820703124906842,-5.676666666666667,-10.11,1
1718331585.0457997,-20.82185132567289,-10.2125,-9.11,1
1718331585.667099,-20.822895144551104,-20.03708333333333,0.5500000000000007,1
1718331586.3564272,-20.823844070804036,-27.49,3.070000000000002,1
1718331586.9961395,-20.824706731033974,-26.740833333333335,9.94,1
1718331587.6346335,-20.825490967606644,-23.535,8.89,1
1718331588.305776,-20.826203909945434,-18.718333333333334,7.799999999999999,1
1718331588.9454172,-20.826852039344335,-15.275833333333333,6.26,1
1718331589.60151,-20.82744124788879,-14.05875,6.8599999999999985,1
1718331590.3056803,-20.82797689202011,-14.115833333333333,1.1899999999999995,1
1718331590.960027,-20.828463841230406,-13.870416666666667,-5.070000000000002,1
1718331591.6160357,-20.828906522330673,-16.447916666666668,-4.370000000000001,1
1718331592.2547858,-20.829308959694547,-22.9875,3.3,2
1718331592.8933046,-20.82967481184353,-28.215833333333332,8.27,2
1718331593.5190187,-20.830007404706237,-30.307916666666667,7.59,2
1718331594.2067335,-20.830309761854156,-30.757083333333334,7.469999999999999,2
1718331594.8448844,-20.83058463198863,-31.455,7.370000000000001,1
1718331595.5327287,-20.83083451392905,-32.119166666666665,7.33,1
1718331596.1879346,-20.831061679329444,-32.44541666666667,7.4399999999999995,1
1718331596.8283446,-20.831268193329798,-32.41458333333333,9.12,1
1718331597.5138762,-20.83145593333012,-32.004583333333336,-6.349999999999999,1
1718331598.1552444,-20.831626606057682,-30.700416666666666,-9.5,1
1718331598.8578718,-20.831781763082745,-37.56458333333333,2.0700000000000003,1
1718331599.513471,-20.831922814923704,-46.8875,9.04,1
1718331600.1525655,-20.832051043870035,-45.562916666666666,7.960000000000001,1
1718331600.807035,-20.832167615639428,-38.06625,7.140000000000001,1
1718331601.4316642,-20.832273589975237,-32.834583333333335,8.0,1
1718331602.0717528,-20.832369930280517,-30.727916666666665,-0.8300000000000018,1
1718331602.7741055,-20.83245751237623,-28.562083333333334,-10.100000000000001,1
1718331603.415047,-20.83253713246324,-30.850416666666668,-4.14,1
1718331604.0687797,-20.83260951436052,-38.00791666666667,8.72,2
1718331604.725337,-20.83267531608532,-42.6825,9.28,2
1718331605.4451585,-20.832735135835136,-42.58291666666667,8.7,2
1718331606.0842519,-20.832789517425887,-41.87583333333333,8.18,2
1718331606.7234256,-20.83283895523565,-41.6675,7.859999999999999,2
1718331607.347616,-20.83288389869908,-41.507083333333334,7.43,2
1718331608.0021884,-20.8329247563931,-41.17541666666666,6.62,2
1718331608.6423664,-20.832961899751304,-40.764583333333334,-3.41,2
1718331609.2979054,-20.832995666440578,-40.470416666666665,-4.320000000000001,2
1718331609.9358218,-20.83302636343083,-42.705,1.4099999999999993,1
1718331610.592414,-20.833054269785602,-44.71458333333333,4.699999999999999,1
1718331611.2958312,-20.833079639199035,-42.25,7.66,1
1718331611.9357731,-20.83310270230215,-36.65083333333333,1.509999999999999,1
1718331612.574935,-20.833123668759534,-31.366666666666667,1.1499999999999986,1
1718331613.26208,-20.833142729175332,-30.699583333333333,2.369999999999999,1
1718331613.9012878,-20.83316005682606,-30.954166666666666,-4.260000000000001,1
1718331614.5557084,-20.83317580923581,-29.67,-7.960000000000001,1
1718331615.276762,-20.833190129608315,-31.5525,-2.3,1
1718331615.9323676,-20.83320314812877,-35.7475,2.9299999999999997,1
1718331616.5555058,-20.833214983147368,-35.32125,1.629999999999999,1
1718331617.1943548,-20.83322574225518,-30.65375,2.6099999999999994,1
1718331617.865886,-20.83323552326229,-27.38458333333333,3.5299999999999994,1
1718331618.505912,-20.833244415086927,-25.120833333333334,9.0,1
1718331619.1456523,-20.83325249856387,-22.690416666666668,9.36,2
1718331619.8007507,-20.833259847179274,-18.821666666666665,6.770000000000001,2
1718331620.4408433,-20.833266527738736,-15.34,2.74,2
1718331621.0801413,-20.83327260097461,-13.09875,-4.1800000000000015,2
1718331621.7357202,-20.833278122098132,-12.344166666666666,-1.33,2
1718331622.4073355,-20.833283141301333,-13.520833333333334,-0.3700000000000001,2
1718331623.0627174,-20.833287704213333,-13.932083333333333,7.82,2
1718331623.7181683,-20.83329185231515,-13.704583333333334,10.26,2
1718331624.3576827,-20.8332956233168,-11.532916666666667,10.04,2
1718331625.0132554,-20.833299051500127,-8.964166666666667,9.750000000000002,1
1718331625.667621,-20.833302168030418,-6.8933333333333335,5.859999999999998,1
1718331626.3238447,-20.83330500123977,-6.011666666666667,-7.109999999999999,1
1718331627.027496,-20.833307576884643,-8.215,-1.3899999999999988,1
1718331627.6667712,-20.833309918379975,-17.73875,5.369999999999999,1
1718331628.321376,-20.8333120470121,-22.401666666666667,4.049999999999999,1
1718331628.9774313,-20.83331398213221,-20.290416666666665,6.790000000000001,1
1718331629.616739,-20.83331574133231,-18.829166666666666,-4.48,1
1718331630.2730117,-20.833317340605134,-17.955,-4.5600000000000005,1
1718331630.9596872,-20.833318794489514,-23.424166666666668,2.119999999999999,1
1718331631.7109075,-20.83332011620259,-28.74,0,1
1718331632.3676,-20.83332131775993,-27.830416666666668,5.329999999999998,1
1718331633.0048122,-20.833322410084783,-26.889166666666668,1.3299999999999992,1
1718331633.6766462,-20.833323403107382,-24.67625,1.1499999999999995,1
1718331634.4129019,-20.833324305855193,-24.574166666666667,-1.5,1
1718331635.0531507,-20.833325126535026,-25.267083333333332,6.029999999999999,1
1718331635.7403507,-20.833325872607595,-26.6325,9.11,1
1718331636.3792338,-20.833326550855393,-23.350416666666668,8.57,1
1718331637.0189924,-20.833327167444295,-18.37,9.149999999999999,1
1718331637.6588075,-20.83332772797966,-15.272083333333333,8.09,1
1718331638.3143008,-20.83332823755727,-13.260833333333334,-0.3700000000000001,1
1718331638.969244,-20.83332870080964,-12.314166666666667,-7.23,1
1718331639.6086378,-20.833329121948154,-16.272916666666667,-1.9100000000000001,1
1718331640.2468083,-20.833329504801355,-23.675,2.8999999999999986,1
1718331640.904607,-20.833329852849715,-26.43625,5.239999999999999,1
1718331641.5921,-20.833330169257316,-24.419166666666666,6.229999999999999,1
1718331642.2476804,-20.83333045690059,-21.299166666666668,-5.1000000000000005,1
1718331642.8871872,-20.833330718394475,-19.381666666666668,-6.250000000000001,1
1718331643.5580928,-20.833330956116193,-24.26,-0.13999999999999968,1
1718331644.1974447,-20.83333117222684,-29.887916666666666,6.0600000000000005,1
1718331644.9013686,-20.83333136869107,-29.514583333333334,9.03,1
1718331645.524019,-20.83333154729491,-23.99,7.889999999999999,1
1718331646.1636198,-20.83333170966204,-18.713333333333335,-1.9800000000000004,1
1718331646.8191254,-20.83333185726852,-16.297916666666666,-0.8599999999999994,1
1718331647.5070174,-20.833331991456227,-20.074166666666667,-0.5700000000000003,1
1718331648.1469853,-20.83333211344506,-23.295,2.119999999999999,1
1718331648.866083,-20.833332224343994,-24.10375,3.210000000000001,1
1718331649.505454,-20.8333323251612,-22.809166666666666,2.33,1
1718331650.1453238,-20.833332416813217,-21.415416666666665,1.7299999999999986,1
1718331650.8156047,-20.833332500133224,-21.129166666666666,-1.4700000000000006,1
1718331651.455716,-20.833332575878693,-21.509166666666665,-3.2199999999999998,1
1718331652.1099412,-20.833332644738203,-23.35375,-1.2800000000000002,1
1718331652.7510812,-20.833332707337764,-25.875,0.7599999999999998,1
1718331653.4383762,-20.83333276424645,-26.532916666666665,8.73,1
1718331654.0777118,-20.833332815981624,-25.114583333333332,9.139999999999999,1
1718331654.738526,-20.833332863013595,-20.042916666666667,9.290000000000001,1
1718331655.387963,-20.833332905769936,-14.8525,8.95,2
1718331656.0279055,-20.833332944639334,-11.0325,2.139999999999999,2
1718331656.66752,-20.833332979975154,-7.98375,-8.05,2
1718331657.386286,-20.833333012098624,-7.15125,-8.25,2
1718331658.0105639,-20.83333304130178,-9.327916666666667,-4.820000000000001,2
1718331658.730254,-20.833333067850102,-11.279583333333333,-1.9800000000000004,1
1718331659.3692565,-20.833333091984944,-10.5725,-3.120000000000001,1
1718331660.0231206,-20.833333113925704,-8.429166666666667,-4.710000000000001,1
1718331660.6485438,-17.045454345993065,-7.755,-5.009999999999999,1
1718331661.2874086,-13.601928193327028,-7.22875,-8.5,1
1718331661.9285767,-10.471449872721545,-6.225,5.279999999999999,2
1718331662.6149192,-7.625560490352921,-5.713333333333333,10.209999999999999,2
1718331663.2543757,-5.038388324563251,-1.1366666666666667,10.01,2
1718331663.8936408,-2.6864136283908375,4.494583333333333,5.900000000000001,2
1718331664.5805755,-0.5482548136886423,9.188333333333333,-1.080000000000001,1
1718331665.2366304,1.3955259269497158,10.799166666666666,-5.360000000000001,1
1718331665.8763537,3.1625993275300424,7.995833333333334,-3.4400000000000013,1
1718331666.5474293,4.769029691693989,3.6508333333333334,-1.5999999999999996,1
1718331667.2029836,6.2294209318430145,2.03125,-1.4800000000000004,1
1718331667.8428986,7.557049331978499,2.933333333333333,-2.0600000000000005,2
1718331668.4817307,8.763984241192569,3.8858333333333333,6.619999999999999,2
1718331669.1214573,9.861197795023545,4.6345833333333335,10.42,2
1718331669.7614949,10.858664662142619,7.698333333333333,9.31,2
1718331670.4006546,11.765452723159955,11.845,5.7700000000000005,1
1718331671.0398214,12.589805505902987,15.075833333333334,-0.15000000000000036,1
1718331671.6948764,13.339217126578479,15.5375,-6.360000000000001,1
1718331672.3179257,14.020500418101644,12.56125,-6.790000000000001,1
1718331672.9739296,14.639848864940893,7.053333333333334,-5.029999999999999,1
1718331673.6135848,15.202892907522012,2.4829166666666667,-1.6900000000000022,2
1718331674.3016877,15.714751128050326,-0.32666666666666666,-1.4100000000000001,2
1718331674.9398003,16.18007678307605,-1.8616666666666666,6.65,2
1718331675.5945995,16.60310010582672,-2.8175,2.139999999999999,2
1718331676.282735,16.98766676287276,-1.5033333333333334,-1.959999999999999,2
1718331676.9393356,17.33727281473281,-1.0608333333333333,-2.2800000000000002,2
1718331677.6110158,17.65509649824196,-1.82375,8.83,2
1718331678.2656512,17.944027119613892,-2.3608333333333333,10.06,2
1718331678.920899,18.206691320861125,0.4691666666666667,10.290000000000001,2
1718331679.5609825,18.445476958358594,3.986666666666667,9.8,2
1718331680.201535,18.662554810629032,6.946666666666666,4.66,2
1718331680.8402023,18.85989831269305,9.529166666666667,-1.2399999999999984,2
1718331681.4956694,19.039301496387623,10.584166666666667,-9.75,2
1718331682.1349754,19.202395299746325,9.955,-10.05,2
1718331682.8057601,19.350662393708784,7.341666666666667,-7.760000000000002,2
1718331683.4449277,19.48545066094738,4.903333333333333,-5.710000000000001,2
1718331684.0843492,19.6079854493461,3.84125,-2.559999999999998,2
1718331684.7892125,19.719380711526757,3.70625,10.719999999999999,2
1718331685.4274218,19.820649131691003,4.743333333333333,12.299999999999999,2
1718331686.115976,19.912711331840303,9.185833333333333,12.73,1
1718331686.7551746,19.996404241066934,14.6725,-9.92,1
1718331687.4412131,20.072488704000243,18.1325,-12.91,1
1718331688.0806353,20.141656397575982,8.426666666666666,-5.4,1
1718331688.7194355,20.204536119008456,-2.5654166666666667,-1.1999999999999993,2
1718331689.3924158,20.261699502128906,-9.105,3.58,2
1718331690.032495,20.313666214056575,-13.127916666666666,10.99,2
1718331690.7341208,20.36090867944537,-15.150833333333333,9.219999999999999,2
1718331691.3911815,20.40385637525337,-14.817916666666667,7.25,2
1718331692.0942228,20.442899735078825,-14.6,8.03,2
1718331692.7504466,20.478393698556502,-14.79125,0.5799999999999992,2
1718331693.4359925,20.51066093808166,-14.495,-3.8500000000000005,2
1718331694.0611255,20.539994792195454,-15.735833333333334,-6.500000000000001,2
1718331694.7006185,20.566661932298896,-17.775833333333335,-4.870000000000001,1
1718331695.3562188,20.590904786938385,-19.725,1.2299999999999995,1
1718331696.042678,20.61294374570157,-19.209583333333335,9.51,1
1718331696.6833544,20.632979162759003,-13.937083333333334,4.9399999999999995,1
1718331697.322398,20.65119317826575,-4.796666666666667,6.99,1
1718331697.9940553,20.667751374180988,0.505,8.16,2
1718331698.6181474,20.68280427955848,5.775833333333333,0.7199999999999989,2
1718331699.2569783,20.696488738992556,10.918333333333333,-0.47000000000000064,2
1718331699.960832,20.708929156659895,13.783333333333333,2.9300000000000006,2
1718331700.6148207,20.720238627266564,16.346666666666668,-1.2800000000000002,2
1718331701.2561152,20.73051996418173,19.366666666666667,-1.2600000000000016,2
1718331701.8954694,20.739866634104608,21.1225,-0.8700000000000019,2
1718331702.5344958,20.748363606761764,22.5575,-0.9599999999999991,2
1718331703.1583705,20.75608812735918,24.006666666666668,-5.999999999999998,2
1718331703.8456264,20.763110418811376,25.208333333333332,-4.700000000000001,1
1718331704.4851444,20.76949432013156,23.340833333333332,-1.3600000000000012,1
1718331705.1404486,20.775297866786254,22.115833333333335,-0.15000000000000036,1
1718331705.8116326,20.78057381829054,23.6625,4.82,1
1718331706.4513786,20.78537013783988,25.977916666666665,4.57,1
1718331707.0910387,20.789730428339293,29.77625,1.8100000000000005,2
1718331707.7781532,20.793694328793293,33.032916666666665,-3.429999999999999,2
1718331708.41628,20.79729787466058,35.1675,-5.010000000000001,2
1718331709.1051614,20.800573825449003,35.3275,-5.66,2
1718331709.743798,20.803551962529408,34.805,-6.509999999999999,1
1718331710.368165,20.80625935987521,34.193333333333335,-9.009999999999998,1
1718331711.0078766,20.808720630189587,33.02166666666667,-6.810000000000001,1
1718331711.6463132,20.810958148657203,30.535,-1.9300000000000015,1
1718331712.3336136,20.812992256355027,29.356666666666666,2.5700000000000003,1
1718331713.0063667,20.814841445171236,31.490833333333335,1.2800000000000002,2
1718331713.646032,20.816522525913243,34.560833333333335,-3.4299999999999997,2
1718331714.2841027,20.818050781133255,36.41416666666667,-7.740000000000001,2
1718331715.0364687,20.819440104060536,36.47958333333333,-8.07,2
1718331715.6750946,20.82070312490352,35.09583333333333,-8.41,2
1718331716.3153434,20.82185132566986,33.84291666666667,-9.16,1
1718331716.9868581,20.822895144548358,32.53,-7.25,1
1718331717.62605,20.823844070801545,30.93625,-5.629999999999999,1
1718331718.2818303,20.824706731031704,30.4275,-3.63,1
1718331718.9214876,20.82549096760459,30.949166666666667,1.6600000000000001,1
1718331719.5611594,20.826203909943555,32.279583333333335,-1.8699999999999992,1
1718331720.26326,20.82685203934263,35.6425,-8.22,1
1718331720.9190347,20.82744124788723,36.486666666666665,-7.09,1
1718331721.5589342,20.827976892018704,32.59458333333333,-4.37,1
1718331722.2465644,20.82846384122912,29.467916666666667,-4.839999999999998,1
1718331722.8862643,20.8289065223295,29.2,0.7299999999999995,1
1718331723.5572155,20.829308959693492,29.054583333333333,1.4299999999999997,1
1718331724.2630718,20.829674811842562,31.200833333333332,2.5199999999999996,1
1718331724.899885,20.830007404705356,33.584583333333335,0.11999999999999922,1
1718331725.5878344,20.83030976185335,35.0975,-2.1799999999999997,1
1718331726.2276857,20.8305846319879,34.541666666666664,-7.54,1
1718331726.8664103,20.830834513928398,32.29833333333333,-7.77,1
1718331727.522524,20.83106167932885,27.54125,-4.84,1
1718331728.161818,20.831268193329258,23.346666666666668,0.7699999999999987,1
1718331728.8163815,20.83145593332962,22.208333333333332,3.379999999999999,1
1718331729.4569418,20.831626606057227,24.6975,6.569999999999999,1
1718331730.1113067,20.831781763082326,28.163333333333334,2.629999999999999,1
1718331730.751639,20.831922814923335,31.79083333333333,-0.47999999999999954,1
1718331731.4073496,20.8320510438697,32.2,-1.9600000000000009,1
1718331732.078467,20.83216761563912,29.99,-1.540000000000001,1
1718331732.7337852,20.832273589974964,27.33,0.03999999999999915,1
1718331733.4211218,20.832369930280255,25.766666666666666,1.339999999999999,1
1718331734.076774,20.832457512376,25.560833333333335,7.449999999999999,2
1718331734.7164218,20.832537132463028,25.77125,3.040000000000001,2
1718331735.403791,20.832609514360325,27.275,-7.89,2
1718331736.0745256,20.83267531608515,27.448333333333334,-7.65,2
1718331736.714605,20.83273513583498,24.475833333333334,-3.2,2
1718331737.402627,20.83278951742575,21.794583333333332,-3.630000000000001,1
1718331738.0573535,20.832838955235516,22.629166666666666,2.4699999999999998,1
1718331738.696244,20.832883898698952,23.738333333333333,7.49,1
1718331739.3836915,20.83292475639299,26.97458333333333,6.370000000000001,1
1718331740.0242364,20.832961899751208,33.07833333333333,1.9099999999999993,1
1718331740.7594194,20.832995666440485,36.56333333333333,-4.99,1
1718331741.399385,20.83302636343075,35.45125,-7.01,1
1718331742.0387897,20.83305426978552,30.416666666666668,-7.120000000000002,1
1718331742.678138,20.83307963919896,25.437916666666666,-8.54,1
1718331743.3166714,20.833102702302096,21.783333333333335,-9.790000000000001,1
1718331743.9566283,20.833123668759484,18.424166666666668,-10.119999999999997,1
1718331744.5963748,20.833142729175282,14.918333333333333,-9.879999999999999,1
1718331745.2520454,20.833160056826017,11.995,-1.5700000000000012,1
1718331745.9076219,20.83317580923576,10.128333333333334,-0.8100000000000005,1
1718331746.5627038,20.833190129608276,13.36625,-0.7599999999999998,2
1718331747.2026544,20.833203148128742,16.9175,4.069999999999999,2
1718331747.8730628,20.833214983147336,19.614166666666666,8.209999999999999,2
1718331748.5129483,20.833225742255152,23.663333333333334,3.2600000000000016,2
1718331749.1527493,20.833235523262264,28.061666666666667,3.039999999999999,1
1718331749.80735,20.833244415086906,28.722916666666666,-2.3499999999999996,1
1718331750.4940157,20.83325249856384,28.009166666666665,-8.110000000000001,1
1718331751.1187544,20.833259847179264,24.792916666666667,-10.639999999999999,1
1718331751.7577147,20.83326652773872,19.065,-9.77,1
1718331752.396689,20.833272600974595,13.302916666666667,-5.530000000000001,1
1718331753.0366526,20.833278122098104,9.859166666666667,0.15999999999999925,1
1718331753.6614616,20.833283141301315,10.022916666666667,9.09,1
1718331754.3004162,20.833287704213316,13.71125,8.62,1
1718331754.9402463,20.833291852315135,21.279583333333335,8.610000000000001,1
1718331755.6436682,20.833295623316783,27.335,-0.4500000000000002,2
1718331756.266585,20.833299051500106,32.34458333333333,-4.07,2
1718331756.9064355,20.8333021680304,34.0825,-5.160000000000001,2
1718331757.577385,20.83330500123976,34.38458333333333,-11.42,2
1718331758.2495215,20.83330757688463,34.36833333333333,-11.33,2
1718331758.8891637,20.833309918379964,32.7525,-11.059999999999999,2
1718331759.5275912,20.83331204701208,31.075,-11.12,2
1718331760.1515787,20.833313982132204,29.715,-11.030000000000001,2
1718331760.7914965,20.83331574133231,28.348333333333333,-1.3699999999999992,2
1718331761.445841,20.833317340605134,27.176666666666666,9.24,1
1718331762.0861635,20.833318794489507,31.38083333333333,2.9800000000000004,1
1718331762.7741976,20.833320116202593,40.91125,-9.649999999999999,1
1718331763.4289796,20.833321317759935,44.973333333333336,-10.139999999999999,1
1718331764.0678244,20.83332241008478,38.695,-7.01,1
1718331764.7394123,20.833323403107375,32.2475,-1.4299999999999997,1
1718331765.3951159,20.833324305855193,30.41583333333333,1.71,1
1718331766.050764,20.83332512653503,32.72,0.3100000000000005,1
1718331766.6905558,20.833325872607602,35.82458333333334,-1.7000000000000002,1
1718331767.7127771,20.833326550855393,36.924166666666665,-4.830000000000001,2
1718331768.351676,20.833327167444295,36.49666666666667,-4.27,2
1718331768.992789,20.83332772797967,35.2475,-2.6899999999999995,2
1718331769.6635606,20.833328237557264,34.204166666666666,-1.67,2
1718331770.3036692,20.83332870080964,33.63333333333333,-1.3300000000000018,1
1718331770.958243,20.833329121948168,33.48833333333334,-1.2400000000000002,1
1718331771.630119,20.833329504801355,33.245,-1.1300000000000008,1
1718331772.2697222,20.83332985284971,32.721666666666664,-1.0600000000000005,1
1718331772.957622,20.833330169257316,32.0875,-0.41000000000000014,1
1718331773.5972686,20.833330456900583,31.3825,4.94,1
1718331774.2521458,20.833330718394475,31.036666666666665,-2.4499999999999993,1
1718331774.924278,20.83333095611619,33.24458333333333,-5.5600000000000005,1
1718331775.6277316,20.83333117222684,31.161666666666665,-3.55,1
1718331776.2981968,20.83333136869107,25.953333333333333,-1.0899999999999999,2
1718331776.9545715,20.83333154729491,22.368333333333332,-0.4299999999999997,2
1718331777.5770986,20.83333170966204,20.285,8.52,2
1718331778.2332988,20.83333185726852,18.635833333333334,8.47,2
1718331778.873402,20.83333199145624,19.331666666666667,8.5,2
1718331779.5447516,20.833332113445067,20.115,8.46,1
1718331780.1672754,20.833332224344,20.325833333333332,0.7599999999999989,1
1718331780.8236768,20.833332325161198,20.294583333333332,-5.3599999999999985,1
1718331781.4948602,20.83333241681321,16.35333333333333,-2.59,1
1718331782.134514,20.83333250013323,8.675,-1.0500000000000007,1
1718331782.7741365,20.833332575878693,4.904166666666667,-1.240000000000001,2
1718331783.4291592,20.83333264473821,2.7329166666666667,-0.9300000000000006,2
1718331784.0678563,20.83333270733776,0.6766666666666666,-1.0200000000000005,2
1718331784.7086482,20.833332764246443,-0.9970833333333333,-0.8700000000000001,2
1718331785.3798838,20.833332815981617,-2.30375,-0.7700000000000005,2
1718331786.034907,20.83333286301359,-3.245,-0.7100000000000009,2
1718331786.674381,20.83333290576993,-3.755,-1.3599999999999994,2
1718331787.378103,20.833332944639334,-3.944166666666667,-4.270000000000001,2
1718331788.0489635,20.833332979975154,-4.1075,-5.719999999999998,2
1718331788.6881902,20.833333012098617,-4.751666666666667,-5.869999999999999,1
1718331789.3139923,20.833333041301774,-5.535,9.41,1
1718331790.0314975,20.83333306785011,-5.39875,8.709999999999999,1
1718331790.6716146,20.833333091984944,4.1691666666666665,8.07,1
1718331791.3583262,20.833333113925704,12.681666666666667,7.93,1
1718331792.014655,17.045454345993058,17.53,4.280000000000001,1
1718331792.6691346,13.601928193327028,18.932916666666667,-5.53,1
1718331793.3086,10.471449872721545,17.275,-4.6499999999999995,1
1718331793.9499493,7.6255604903529095,10.34,-0.7599999999999998,1
1718331794.6028445,5.038388324563251,4.258333333333334,-0.27000000000000135,1
1718331795.2439063,2.6864136283908375,2.07625,8.47,1
1718331795.899567,0.5482548136886423,0.8625,8.06,1
1718331796.5865211,-1.395525926949728,3.2816666666666667,7.76,1
1718331797.225533,-3.162599327530055,5.323333333333333,7.65,1
1718331797.864746,-4.769029691693989,5.305,8.35,1
1718331798.5529978,-6.2294209318430145,4.399583333333333,0.490000000000002,1
1718331799.191802,-7.557049331978499,3.5208333333333335,-8.930000000000001,1
1718331799.8317685,-8.763984241192581,-1.6641666666666666,-4.5600000000000005,1
1718331800.5194137,-9.861197795023557,-11.788333333333334,0.54,2
1718331801.1578622,-10.858664662142631,-20.730416666666667,3.960000000000001,2
1718331801.7981956,-11.765452723159967,-26.0225,8.639999999999999,2
1718331802.4855971,-12.589805505903,-29.595416666666665,8.18,2
1718331803.1243494,-13.339217126578484,-31.966666666666665,8.52,2
1718331803.7636728,-14.020500418101655,-33.95333333333333,8.510000000000002,2
1718331804.403234,-14.639848864940898,-35.622083333333336,8.290000000000001,2
1718331805.0746727,-15.202892907522024,-36.940416666666664,-0.6000000000000005,2
1718331805.7141583,-15.714751128050326,-38.2575,-2.2300000000000004,2
1718331806.3539183,-16.180076783076057,-41.49125,2.6699999999999995,2
1718331807.0414042,-16.60310010582672,-44.655,3.03,2
1718331807.6809614,-16.98766676287277,-45.986666666666665,4.2700000000000005,2
1718331808.320226,-17.337272814732824,-46.5075,6.35,2
1718331809.00785,-17.655096498241964,-46.49208333333333,5.299999999999999,2
1718331809.663141,-17.944027119613907,-45.650416666666665,0.17000000000000082,1
1718331810.3185077,-18.206691320861125,-45.069583333333334,0.9399999999999986,1
1718331810.9584522,-18.4454769583586,-46.90375,3.5499999999999994,1
1718331811.661221,-18.662554810629032,-47.7725,4.819999999999999,1
1718331812.3013074,-18.85989831269306,-45.79833333333333,3.6299999999999994,1
1718331812.9412982,-19.039301496387626,-42.8175,1.0899999999999999,1
1718331813.5808356,-19.202395299746332,-41.007083333333334,1.1899999999999995,1
1718331814.2201855,-19.350662393708784,-40.791666666666664,1.7800000000000002,1
1718331814.860126,-19.48545066094738,-40.1875,0.879999999999999,1
1718331815.5471365,-19.6079854493461,-38.6,0.8799999999999999,1
1718331816.185523,-19.71938071152676,-37.21083333333333,1.700000000000001,1
1718331816.8255923,-19.820649131690995,-36.04666666666667,1.8099999999999996,1
1718331817.4968607,-19.9127113318403,-34.365833333333335,1.569999999999999,1
1718331818.137003,-19.99640424106694,-32.406666666666666,-0.16000000000000014,1
1718331818.7591126,-20.072488704000243,-30.92625,-3.3000000000000016,1
1718331819.430971,-20.141656397575982,-30.613333333333333,-2.84,1
1718331820.0703795,-20.20453611900847,-31.8275,-1.0899999999999999,1
1718331820.7746542,-20.26169950212891,-32.343333333333334,-0.7900000000000009,1
1718331821.4131176,-20.313666214056585,-31.143333333333334,-1.9000000000000004,1
1718331822.085251,-20.360908679445384,-29.672083333333333,-4.100000000000001,2
1718331822.724395,-20.403856375253376,-28.6775,3.8000000000000007,2
1718331823.395851,-20.442899735078825,-28.3125,8.24,2
1718331824.0352888,-20.47839369855651,-25.575416666666666,7.790000000000001,2
1718331824.6587496,-20.510660938081674,-21.9575,5.540000000000001,2
1718331825.3469841,-20.53999479219546,-18.79875,0.019999999999999574,2
1718331825.9704778,-20.566661932298903,-16.785,-4.660000000000001,2
1718331826.6251602,-20.590904786938395,-16.557083333333335,-4.5600000000000005,2
1718331827.2808874,-20.61294374570157,-17.635416666666668,-2.9499999999999993,2
1718331827.9209886,-20.632979162759007,-18.560833333333335,-2.329999999999999,2
1718331828.5600767,-20.651193178265768,-18.832916666666666,0.6099999999999994,2
1718331829.215365,-20.667751374180995,-18.870416666666667,9.659999999999998,2
1718331829.8555665,-20.682804279558482,-18.1125,9.049999999999999,2
1718331830.5265825,-20.696488738992556,-15.105416666666667,9.04,2
1718331831.1987412,-20.708929156659906,-12.415416666666667,6.170000000000001,2
1718331831.8368971,-20.72023862726658,-10.282916666666667,-6.949999999999999,2
1718331832.492241,-20.730519964181738,-9.4675,-8.690000000000001,2
1718331833.1163232,-20.73986663410461,-12.256666666666666,-4.7,2
1718331833.8033917,-20.748363606761764,-15.634583333333333,-0.9300000000000006,2
1718331834.4426718,-20.75608812735918,-17.328333333333333,1.5099999999999998,2
1718331835.1310277,-20.763110418811376,-17.6425,9.209999999999999,2
1718331835.7697904,-20.769494320131557,-17.279166666666665,9.36,2
1718331836.4730263,-20.775297866786264,-15.14,9.09,2
1718331837.1134303,-20.78057381829054,-12.91625,0.7799999999999994,1
1718331837.752641,-20.785370137839884,-12.08875,1.7100000000000004,1
1718331838.3923702,-20.789730428339293,-16.200416666666666,0.129999999999999,1
1718331839.078858,-20.793694328793293,-19.87625,-0.9500000000000002,1
1718331839.7028403,-20.79729787466057,-22.687916666666666,-0.7600000000000007,1
1718331840.3419359,-20.800573825449003,-25.25958333333333,4.019999999999999,1
1718331840.9981456,-20.8035519625294,-27.153333333333332,2.4899999999999993,1
1718331841.7017305,-20.80625935987521,-26.085,9.549999999999999,1
1718331842.3402221,-20.808720630189583,-25.237083333333334,10.27,1
1718331842.9797246,-20.810958148657196,-21.54125,1.8899999999999997,2
1718331843.619794,-20.812992256355027,-17.84875,2.3999999999999995,2
1718331844.3225484,-20.814841445171236,-16.9625,-0.08000000000000185,2
1718331844.9622328,-20.81652252591325,-16.277083333333334,-6.41,2
1718331845.618014,-20.818050781133255,-16.1725,-4.839999999999999,2
1718331846.2579474,-20.819440104060536,-17.762083333333333,-4.0,1
1718331846.913301,-20.820703124903513,-18.497916666666665,3.34,1
1718331847.5530934,-20.82185132566986,-18.02875,10.049999999999999,1
1718331848.1913908,-20.822895144548358,-13.725833333333334,9.89,1
1718331848.8156297,-20.823844070801538,-6.602083333333334,9.62,2
1718331849.4559205,-20.824706731031704,-0.39666666666666667,8.38,2
1718331850.1584353,-20.825490967604576,4.629166666666666,-4.900000000000001,2
1718331850.8142776,-20.826203909943555,8.716666666666667,-1.9400000000000013,2
1718331851.4527342,-20.82685203934263,8.408333333333333,-2.0,2
1718331852.140093,-20.827441247887236,8.275,3.6599999999999984,2
1718331852.780784,-20.8279768920187,8.371666666666666,0.6799999999999997,2
1718331853.4359145,-20.82846384122912,9.49125,-4.410000000000001,2
1718331854.0905514,-20.8289065223295,9.509166666666667,-2.2299999999999995,2
1718331854.7139144,-20.82930895969349,7.735,-3.83,1
1718331855.353489,-20.829674811842565,6.244166666666667,2.289999999999999,1
1718331856.0418081,-20.830007404705363,4.2179166666666665,9.999999999999998,1
1718331856.68034,-20.83030976185336,5.255,1.9399999999999995,1
1718331857.3368943,-20.8305846319879,9.891666666666667,-0.4899999999999993,1
1718331857.9765065,-20.830834513928398,8.869583333333333,4.739999999999998,1
1718331858.6318371,-20.831061679328844,4.53,-0.8000000000000007,1
1718331859.2704644,-20.83126819332925,3.4783333333333335,6.0600000000000005,1
1718331859.9109375,-20.83145593332962,0.7758333333333334,7.859999999999999,1
1718331860.5812778,-20.831626606057235,0.715,8.52,1
1718331861.2217565,-20.831781763082333,1.9275,5.699999999999999,1
1718331861.9249172,-20.831922814923335,2.4075,-0.7199999999999998,1
1718331862.5636592,-20.8320510438697,0.24791666666666667,-4.520000000000001,1
1718331863.2355115,-20.83216761563912,-5.88,-0.7300000000000004,1
1718331863.8756196,-20.832273589974957,-13.00625,0.7199999999999998,1
1718331864.546872,-20.83236993028026,-16.19708333333333,1.5299999999999994,1
1718331865.1857939,-20.832457512376,-17.304583333333333,6.49,1
1718331865.8411026,-20.832537132463028,-18.079166666666666,9.27,1
1718331866.4976013,-20.832609514360325,-16.495416666666667,9.729999999999999,1
1718331867.152834,-20.832675316085144,-13.4075,9.66,1
1718331867.7922947,-20.83273513583498,-11.113333333333333,9.52,1
1718331868.4153564,-20.83278951742574,-10.03,4.899999999999999,1
1718331869.1190736,-20.832838955235523,-9.55125,-2.24,1
1718331869.7747104,-20.83288389869896,-12.202083333333333,-0.2599999999999998,1
1718331870.414302,-20.83292475639299,-18.235416666666666,1.1799999999999988,1
1718331871.1010602,-20.832961899751208,-22.084583333333335,5.25,1
1718331871.7567978,-20.832995666440492,-23.406666666666666,9.06,1
1718331872.3956811,-20.83302636343075,-22.074166666666667,9.51,1
1718331873.0360548,-20.833054269785528,-19.03875,8.979999999999999,2
1718331873.6913521,-20.833079639198967,-16.27375,8.51,2
1718331874.3459342,-20.83310270230209,-14.100833333333334,-2.0999999999999996,2
1718331875.0025654,-20.833123668759477,-12.567083333333333,-5.170000000000001,2
1718331875.6901112,-20.833142729175282,-14.070416666666667,-3.74,2
1718331876.3287268,-20.833160056826014,-16.523333333333333,-3.6000000000000014,1
1718331876.967924,-20.83317580923577,-17.26125,4.109999999999999,1
1718331877.671999,-20.833190129608276,-17.19875,9.86,1
1718331878.3118005,-20.833203148128735,-13.247916666666667,10.08,1
1718331878.950153,-20.833214983147336,-6.807083333333333,9.63,2
1718331879.622118,-20.833225742255152,-2.0166666666666666,5.08,2
1718331880.261251,-20.83323552326226,1.61125,-8.219999999999999,2
1718331880.933046,-20.833244415086902,3.3,-11.72,2
1718331881.5562224,-20.83325249856385,1.01125,-9.900000000000002,2
1718331882.1958134,-20.833259847179256,-2.2275,-9.130000000000003,1
1718331882.8359509,-20.83326652773872,-3.6441666666666666,-4.08,1
1718331883.539231,-20.833272600974595,-4.136666666666667,10.129999999999999,1
1718331884.1625366,-20.833278122098115,-2.254166666666667,10.139999999999999,1
1718331884.8012223,-20.83328314130132,6.408333333333333,9.89,1
1718331885.4894433,-20.83328770421332,13.76125,0.23000000000000043,2
1718331886.1283133,-20.833291852315135,19.495,-1.7100000000000009,2
1718331886.8165426,-20.83329562331679,21.251666666666665,-4.370000000000001,2
1718331887.4721808,-20.833299051500113,21.7425,-7.639999999999999,2
1718331888.1262507,-20.833302168030404,21.2,-8.64,1
1718331888.7828174,-20.83330500123976,18.260833333333334,-5.3,1
1718331889.422226,-20.833307576884636,14.12,3.759999999999999,1
1718331890.0779946,-20.83330991837997,12.39,9.9,1
1718331890.7168853,-20.833312047012097,15.861666666666666,9.489999999999998,1
1718331891.3548498,-20.833313982132204,21.40625,3.24,1
1718331892.0761895,-20.83331574133231,23.969166666666666,-1.6599999999999984,1
1718331892.713348,-20.83331734060513,20.614166666666666,-0.620000000000001,1
1718331893.4027243,-20.833318794489514,14.280833333333334,-0.8200000000000003,1
1718331894.0744593,-20.83332011620259,9.00625,-1.0000000000000018,1
1718331894.7130904,-20.83332131775993,5.272916666666666,-0.25,1
1718331895.3526394,-20.833322410084783,1.79,-1.5500000000000007,1
1718331896.010253,-20.833323403107375,-1.4908333333333332,-6.15,1
1718331896.6479378,-20.833324305855193,-5.380833333333333,-5.420000000000001,1
1718331897.3510537,-20.833325126535026,-11.16875,-3.99,1
1718331897.9913962,-20.833325872607595,-16.445833333333333,9.05,1
1718331898.6467319,-20.833326550855393,-18.967083333333335,9.54,1
1718331899.2864285,-20.833327167444295,-13.660416666666666,9.54,1
1718331899.925856,-20.83332772797966,-8.482083333333334,9.51,1
1718331900.612456,-20.83332823755727,-6.205416666666666,9.709999999999999,1
1718331901.2526164,-20.83332870080964,-5.0633333333333335,-2.9400000000000013,1
1718331901.9078085,-20.833329121948154,-4.232083333333334,-6.539999999999999,1
1718331902.547149,-20.833329504801355,-10.537916666666666,-0.9000000000000004,1
1718331903.1857727,-20.833329852849715,-18.725416666666668,1.1599999999999993,1
1718331903.8427413,-20.833330169257316,-21.35,5.050000000000001,1
1718331904.5126076,-20.83333045690059,-20.969583333333333,9.229999999999999,1
1718331905.1373136,-20.833330718394475,-18.94708333333333,9.74,1
1718331905.7762225,-20.833330956116193,-15.638333333333334,9.67,1
1718331906.41633,-20.83333117222684,-12.908333333333333,9.510000000000002,2
1718331907.0545578,-20.83333136869107,-10.738333333333333,8.69,2
1718331907.741119,-20.83333154729491,-8.895,-6.8500000000000005,2
1718331908.3820014,-20.83333170966204,-7.621666666666667,-9.27,2
1718331909.0383499,-20.83333185726852,-10.729583333333334,-4.9399999999999995,2
1718331909.709337,-20.833331991456227,-14.5575,-1.5700000000000003,1
1718331910.3641663,-20.83333211344506,-14.722916666666666,4.630000000000001,1
1718331911.019614,-20.833332224343994,-12.145833333333334,7.550000000000001,1
1718331911.7077038,-20.8333323251612,-7.2179166666666665,6.02,1
1718331912.3451405,-20.833332416813217,-1.9083333333333334,-1.8599999999999994,2
1718331912.9686472,-20.833332500133224,1.5883333333333334,-3.290000000000001,2
1718331913.5942228,-20.833332575878693,2.32625,-4.730000000000002,2
1718331914.2480538,-20.833332644738203,2.3383333333333334,-2.879999999999999,2
1718331914.872081,-20.83333270733776,1.9833333333333334,-3.34,2
1718331915.5106344,-20.83333276424645,1.8975,-5.970000000000001,1
1718331916.1826456,-20.833332815981624,1.2316666666666667,5.34,1
1718331916.821447,-20.833332863013595,-1.33,9.94,1
1718331917.4605324,-20.833332905769936,2.078333333333333,9.620000000000001,1
1718331918.1001215,-20.833332944639334,8.201666666666666,9.55,1
1718331918.7558784,-20.833332979975154,11.563333333333333,1.169999999999999,1
1718331919.4119782,-20.833333012098624,12.544166666666667,-7.520000000000002,1
1718331920.1462858,-20.83333304130178,8.092916666666667,0,1
1718331920.8023326,-20.833333067850102,-2.7616666666666667,-1.6500000000000004,1
1718331921.4423726,-20.833333091984944,-6.351666666666667,-0.8300000000000001,1
1718331922.1134365,-20.833333113925704,-7.791666666666667,7.64,1
1718331922.7685587,-17.045454345993065,-9.724583333333333,9.85,1
1718331923.4087296,-13.601928193327028,-5.892083333333333,9.549999999999999,1
1718331924.0640168,-10.471449872721545,0.09291666666666666,9.74,1
1718331924.70268,-7.625560490352921,4.425,4.27,1
1718331925.3411894,-5.038388324563251,7.288333333333333,-9.34,1
1718331926.028363,-2.6864136283908375,7.023333333333333,-8.23,1
1718331926.653661,-0.5482548136886423,-1.0591666666666666,-2.2800000000000002,1
1718331927.3628714,1.3955259269497158,-6.579166666666667,-1.290000000000001,1
1718331927.995995,3.1625993275300424,-5.273333333333333,-1.9200000000000017,1
1718331928.6342242,4.769029691693989,-2.5716666666666668,-2.63,1
1718331929.3220735,6.2294209318430145,-1.3583333333333334,-2.33,1
1718331929.9630768,7.557049331978499,-0.79375,-1.990000000000001,1
1718331930.6343021,8.763984241192569,0.31833333333333336,-3.130000000000001,1


==> Exercise_Data/data/anyang-4/HumanF.csv <==
1718333454.021012,-2
1718333457.1673057,2
1718333460.2432737,-2
1718333463.2667089,2
1718333466.287996,-1
1718333469.3249009,2
1718333472.3786592,-2
1718333475.3885381,-2
1718333478.412202,2
1718333481.426247,-2
1718333484.4583805,2
1718333487.4762108,-1
1718333490.4940267,2
1718333493.508693,-1
1718333496.5313,2
1718333499.5626006,-1
1718333502.5790577,2
1718333505.605694,-1
1718333508.6368914,2
1718333511.6413715,-1
1718333514.67809,2
1718333517.6906981,-2
1718333520.7133737,2
1718333523.755141,-1
1718333526.7853851,2
1718333529.7844424,-2
1718333532.8005211,2
1718333535.8462133,-1
1718333538.846239,-2
1718333541.8814144,2
1718333544.89242,-2
1718333547.9084716,2
1718333550.9347641,-2
1718333553.9563746,2
1718333556.973051,-2
1718333560.003167,2
1718333563.0343835,-1
1718333566.063573,2
1718333569.0802515,-1
1718333572.1080885,2
1718333575.1332054,-1
1718333578.1466098,2
1718333581.1704335,-1
1718333584.1792233,2
1718333587.2146933,-1
1718333590.2415497,2
1718333593.220755,-1
1718333596.277884,2
1718333599.3062963,-1
1718333602.3144886,-1
1718333605.3319442,2
1718333608.3405938,-2
1718333611.3576994,2
1718333614.3795753,-1
1718333617.3974924,2
1718333620.4154923,-2
1718333623.4411495,-1
1718333626.4689748,2
1718333629.4779508,2
1718333632.5068574,-2
1718333635.5186286,-1
1718333638.5420978,2
1718333641.5688052,-2
1718333644.6027415,2
1718333647.6218455,-1
1718333650.6459422,2
1718333653.6682224,-1
1718333656.687909,2
1718333659.6944938,-2
1718333662.724147,2
1718333665.7523355,-1
1718333668.7756813,2
1718333671.8040228,-1
1718333674.788378,2
1718333677.8539102,-2
1718333680.8628836,2
1718333683.8915763,2
1718333686.8970392,-1
1718333689.909031,-2
1718333692.9436135,1
1718333695.9736059,-1
1718333698.99409,2
1718333702.0066838,1
1718333705.0419998,2
1718333708.0296648,-1
1718333711.0894213,2
1718333714.0989306,-1
1718333717.1238441,2
1718333720.1377556,-2
1718333723.1548634,2
1718333726.1789336,-2
1718333729.2036576,2
1718333732.2259274,-2
1718333735.251006,2
1718333738.2716362,-1
1718333741.3060253,2
1718333744.3163226,-1
1718333747.33482,2
1718333750.3614807,-1
1718333753.3880076,2
1718333756.4000323,-1
1718333759.4128935,2
1718333762.4347305,-1
1718333765.4604785,2
1718333768.4915807,-1
1718333771.5110939,2
1718333774.5104356,-1
1718333777.5372212,2
1718333780.5633316,-2
1718333783.5701058,-2
1718333786.604615,2
1718333789.62377,2
1718333792.6616406,-1
1718333795.6649835,2
1718333798.6990907,-1
1718333801.7228305,2
1718333804.755378,-1
1718333807.780117,2
1718333810.7946506,-1
1718333813.8279033,2
1718333816.836196,-2
1718333819.8525724,2
1718333822.881278,-1
1718333825.8931396,2
1718333828.911502,-1
1718333831.935578,2
1718333834.9386492,-1
1718333837.975169,2
1718333840.9881098,-2
1718333844.0206852,2
1718333847.0487478,-2
1718333850.0213099,2
1718333853.1028578,-1
1718333856.1242614,2
1718333859.1528745,2
1718333862.161249,-1
1718333865.2002845,2
1718333868.2242162,-2
1718333871.247647,-2
1718333874.2619472,-1
1718333877.2941349,2
1718333880.309595,-2
1718333883.3339806,2
1718333886.353593,-1
1718333889.3646247,2
1718333892.3896384,-1
1718333895.412651,2
1718333898.4275572,-1
1718333901.4423926,2
1718333904.4700153,-1
1718333907.4833376,2
1718333910.5130768,-1
1718333913.5476737,2
1718333916.5588143,-1
1718333919.5778294,2
1718333922.6156852,-1
1718333925.6070611,2
1718333928.6731694,-2
1718333931.6970031,2
1718333934.7234886,-1
1718333937.7374284,2
1718333940.7697823,-2
1718333943.7952747,2
1718333946.8120077,-1
1718333949.8271215,2
1718333952.8553536,-1
1718333955.8742542,2
1718333958.9195511,-1
1718333961.932464,2
1718333964.9458923,-2
1718333967.9756415,2
1718333971.007778,-1
1718333974.023279,2
1718333977.043523,-1
1718333980.0386853,2
1718333983.1045218,-1
1718333986.1195214,2


==> Exercise_Data/data/anyang-4/data.csv <==
1718333452.1651118,-18.93939393939394,-20.816666666666666,2.669999999999999,1
1718333452.9476013,-15.323691460055095,-19.812083333333334,1.7899999999999991,1
1718333453.5879085,-12.036689206110696,-17.2475,2.389999999999999,1
1718333454.6593556,-9.04850533888851,-13.004166666666666,2.0299999999999985,1
1718333455.298622,-6.33197455050471,-10.39625,-6.270000000000002,1
1718333455.9381065,-3.862401106519428,-8.529166666666667,-7.46,1
1718333456.594851,-1.6173343392600872,-6.922916666666667,-9.650000000000002,1
1718333457.2329326,0.4236354491574942,-5.081666666666667,-10.579999999999998,1
1718333457.8725176,2.279062529537114,-3.225,-11.310000000000002,1
1718333458.4959166,3.965814420791321,-1.40875,9.17,1
1718333459.1831772,5.499225231022416,0.5679166666666666,11.37,1
1718333459.8228621,6.893235058505233,4.7325,10.860000000000001,1
1718333460.462208,8.160516719853234,8.548333333333334,9.450000000000001,1
1718333461.1020098,9.312590957442335,11.327916666666667,-0.2599999999999998,1
1718333461.7247362,10.359931173432427,13.42,-4.040000000000003,1
1718333462.3973615,11.312058642514325,14.515,-8.43,1
1718333463.0521548,12.177629068952422,15.171666666666667,-10.91,1
1718333463.6917477,12.964511274805227,15.505,-11.52,1
1718333464.3635283,13.679858734671422,15.683333333333334,-11.330000000000002,1
1718333465.002887,14.330174607277053,15.938333333333333,7.1,1
1718333465.6431785,14.921370855100346,16.35625,10.020000000000001,1
1718333466.2819993,15.458821989485163,18.389166666666668,9.77,1
1718333466.9371614,15.947413929834996,20.575,7.860000000000001,1
1718333468.6480603,16.391588421062114,24.460833333333333,-0.4400000000000004,1
1718333469.318911,16.79538341308677,25.131666666666668,-0.47000000000000064,1
1718333469.9584277,17.16246976947282,23.933333333333334,-0.8300000000000001,1
1718333470.5986538,17.496184638914688,23.184166666666666,1.049999999999999,1
1718333471.2692685,17.799561792952748,22.967916666666667,8.190000000000001,1
1718333471.9254801,18.07535920571462,22.92,4.7299999999999995,1
1718333472.5967264,18.326084126407224,23.355,1.459999999999999,1
1718333473.2516832,18.554015872491412,23.397916666666667,4.92,1
1718333473.9079528,18.76122655074978,22.926666666666666,2.5700000000000003,1
1718333474.547558,18.949599894621013,22.779166666666665,2.110000000000001,1
1718333475.2179983,19.1208483890494,22.573333333333334,1.2299999999999995,1
1718333475.8581371,19.27652883852975,22.239583333333332,-7.169999999999998,1
1718333476.545793,19.418056519875535,21.857916666666668,-9.220000000000002,1
1718333477.1842194,19.546718048371694,20.659166666666668,-8.559999999999999,1
1718333477.8252747,19.663683074277312,19.52166666666667,-9.030000000000001,1
1718333478.4636178,19.77001491600968,18.86125,-3.4399999999999995,1
1718333479.1521735,19.866680226675452,18.42625,1.2700000000000005,1
1718333479.7913842,19.954557781826175,18.56833333333333,8.55,1
1718333480.4308245,20.034446468326834,19.19625,9.69,1
1718333481.0700114,20.107072546963778,20.354583333333334,6.170000000000001,1
1718333481.709231,20.17309625481556,21.359583333333333,3.08,1
1718333482.3963661,20.233117807408078,21.704583333333332,-3.83,1
1718333483.036832,20.287682855219465,21.581666666666667,-11.190000000000001,1
1718333483.6580055,20.337287444138905,20.925,-10.879999999999999,1
1718333484.2827349,20.38238252497477,19.763333333333332,-8.41,1
1718333484.9049935,20.423378053007365,18.899166666666666,-6.510000000000002,1
1718333485.544597,20.460646714855173,18.62125,4.209999999999999,1
1718333486.21662,20.49452731653501,18.66625,9.959999999999999,1
1718333486.8880365,20.525327863516676,19.747916666666665,9.72,1
1718333487.5263667,20.553328360772745,21.166666666666668,9.45,1
1718333488.1505153,20.578783358278244,22.084583333333335,6.520000000000001,1
1718333488.8057573,20.60192426510143,22.614166666666666,-9.100000000000001,1
1718333489.493453,20.622961453122517,22.75958333333333,-11.020000000000003,1
1718333490.1332676,20.642086169505323,21.38,-9.790000000000001,1
1718333490.8365698,20.659472275307866,19.954583333333332,-7.050000000000001,1
1718333491.4761074,20.675277826037455,19.231666666666666,2.6999999999999993,1
1718333492.243216,20.6896465085189,19.145,8.54,1
1718333492.898311,20.702708947138394,20.059583333333332,9.610000000000001,1
1718333493.5859587,20.714583891337934,21.311666666666667,9.07,1
1718333494.2257528,20.7253792951557,22.20625,4.15,1
1718333494.8974004,20.7351932986264,22.687916666666666,0.6999999999999993,1
1718333495.6164145,20.74411511996339,22.598333333333333,-1.3399999999999999,1
1718333496.271142,20.75222586663338,22.1075,-1.83,1
1718333496.9106257,20.759599272697013,21.62125,-5.33,1
1718333497.5501761,20.766302369118492,21.22125,5.630000000000001,1
1718333498.222631,20.772396093138024,20.6275,9.35,1
1718333498.8780615,20.777935842246684,21.089166666666667,9.76,1
1718333499.579539,20.78297197780002,22.026666666666667,9.149999999999999,1
1718333500.261165,20.78755028284851,22.67625,0.2599999999999998,1
1718333500.9243114,20.79171237834712,22.891666666666666,-8.35,1
1718333501.5798771,20.79549610152769,22.1675,-8.77,1
1718333502.283079,20.798935849873658,20.697916666666668,-6.77,1
1718333502.9225483,20.802062893824537,19.5325,0.4900000000000002,1
1718333503.5774548,20.804905661052615,19.09958333333333,7.5600000000000005,1
1718333504.2972777,20.807489994896315,19.509166666666665,9.790000000000001,1
1718333504.969633,20.80983938929967,20.558333333333334,9.4,1
1718333505.6076176,20.811975202393636,21.537916666666668,9.16,1
1718333506.2461355,20.8139168506609,22.058333333333334,8.65,1
1718333506.8707986,20.815681985449288,22.346666666666668,-5.4399999999999995,1
1718333507.525965,20.81728665343875,22.528333333333332,-9.419999999999998,1
1718333508.2004457,20.818745442520072,21.345,-9.78,1
1718333508.9183934,20.82007161441219,19.872916666666665,-9.16,1
1718333509.5733914,20.821277225223202,18.829583333333332,4.5600000000000005,1
1718333510.2447863,20.822373235051394,18.363333333333333,9.17,1
1718333510.9800363,20.82336960762248,19.346666666666668,8.700000000000001,1
1718333511.6356804,20.824275400868913,20.811666666666667,8.580000000000002,1
1718333512.3378363,20.825098849274777,21.569166666666668,1.1999999999999993,1
1718333512.9920585,20.825847438734638,21.921666666666667,-8.940000000000001,1
1718333513.6663783,20.82652797460726,21.565,-9.44,1
1718333514.3519523,20.827146643582356,20.186666666666667,-8.95,1
1718333514.9918067,20.827709069923344,19.12125,-7.73,1
1718333515.6636171,20.82822036659699,18.648333333333333,-2.2200000000000006,1
1718333516.384282,20.82868518175483,18.48,9.68,1
1718333517.0543203,20.82910774098924,18.909583333333334,9.26,1
1718333517.6926992,20.8294918857478,20.327916666666667,8.94,1
1718333518.3342059,20.829841108255568,21.46291666666667,9.09,1
1718333519.0196083,20.830158583262648,22.111666666666668,-8.0,1
1718333519.6595304,20.830447196905432,22.541666666666668,-10.649999999999999,1
1718333520.2841215,20.830709572944336,21.409583333333334,-10.700000000000001,1
1718333523.4958572,20.83094809661606,14.296666666666667,10.0,1
1718333524.1522298,20.83116493631763,13.536666666666667,9.540000000000001,1
1718333524.8395364,20.831362063319055,17.4075,0.5899999999999999,1
1718333525.510232,20.831541269683985,20.29625,-1.7300000000000022,1
1718333526.150351,20.831704184561204,20.531666666666666,-3.4300000000000006,1
1718333526.8050723,20.83185228899502,20.2275,-7.730000000000001,1
1718333527.492181,20.831986929389412,20.256666666666668,-0.8600000000000012,1
1718333528.1806157,20.832109329747958,20.124583333333334,0.79,1
1718333528.8198683,20.832220602801172,20.574583333333333,10.100000000000001,1
1718333529.5228927,20.832321760122287,21.22125,9.66,1
1718333530.1628466,20.832413721323295,22.609583333333333,1.6600000000000001,1
1718333530.8502815,20.83249732241511,23.55625,-6.66,1
1718333531.473477,20.83257332340768,23.303333333333335,-10.09,1
1718333532.1121798,20.8326424152191,22.213333333333335,-9.89,1
1718333532.7985265,20.832705225956754,21.089583333333334,-8.430000000000001,1
1718333533.4393852,20.832762326627357,20.336666666666666,2.0699999999999994,1
1718333534.1436362,20.832814236327906,20.035833333333333,9.690000000000001,1
1718333534.7806857,20.83286142696476,20.773333333333333,9.110000000000001,1
1718333535.486544,20.832904327543705,22.088333333333335,8.46,1
1718333536.1260424,20.832943328070034,23.030833333333334,-0.8400000000000007,1
1718333536.8113792,20.83297878309398,23.368333333333332,-9.349999999999998,1
1718333537.4523199,20.83301101493392,22.690833333333334,-10.310000000000002,1
1718333538.1404126,20.833040316606592,21.365833333333335,-7.66,1
1718333538.7794976,20.833066954490846,20.206666666666667,6.8100000000000005,1
1718333539.5297024,20.83309117074925,19.825,9.22,1
1718333540.154332,20.83311318552962,20.99416666666667,-6.150000000000001,1
1718333540.8732672,20.833133198966316,22.07125,-10.41,1
1718333541.5293443,20.83315139299968,21.153333333333332,-9.440000000000001,1
1718333542.2490544,20.833167933030005,19.828333333333333,-8.570000000000002,1
1718333542.8877017,20.833182969421227,19.12,4.02,1
1718333543.544338,20.833196638867786,18.955,9.44,1
1718333544.1833162,20.833209065637373,19.999583333333334,9.3,1
1718333544.8219836,20.833220362700644,21.38458333333333,9.01,1
1718333545.4617586,20.833230632758156,22.304166666666667,2.01,1
1718333546.1648214,20.833239969174087,22.799583333333334,-1.6300000000000008,1
1718333546.804336,20.833248456824926,22.543333333333333,-6.969999999999999,1
1718333547.4448762,20.83325617287114,21.936666666666667,-8.24,1
1718333548.0831048,20.833263187458627,21.05625,-8.799999999999999,1
1718333548.724024,20.833269564356318,20.2525,-0.4100000000000019,1
1718333549.3776503,20.833275361536046,19.674166666666668,9.44,1
1718333550.0829415,20.83328063169943,20.004583333333333,9.5,1
1718333550.722027,20.833285422757058,21.39666666666667,9.439999999999998,1
1718333551.3614967,20.833289778263996,22.368333333333332,8.17,1
1718333551.9998283,20.833293737815755,22.823333333333334,-4.42,1
1718333552.6559489,20.833297337408258,22.989166666666666,-8.2,1
1718333553.2951849,20.83330060976509,22.031666666666666,-8.34,1
1718333553.9514601,20.833303584634923,20.72833333333333,-8.7,1
1718333554.5910568,20.833306289062044,19.8725,-3.880000000000001,1
1718333555.2308424,20.83330874763217,19.356666666666666,9.96,1
1718333555.9176867,20.833310982695913,19.365,9.83,1
1718333556.5407288,20.833313014572038,20.723333333333333,9.48,1
1718333557.1817145,20.833314861732166,21.85,9.229999999999999,1
1718333557.8202808,20.83331654096864,22.409583333333334,0.8499999999999996,1
1718333558.4593225,20.833318067547236,22.6975,-8.110000000000001,1
1718333559.0993345,20.83331945534598,22.213333333333335,-9.330000000000002,1
1718333559.7541947,20.83332071698119,20.929166666666667,-10.61,1
1718333560.3938699,20.833321863922297,19.791666666666668,-9.68,1
1718333561.0332072,20.833322906596027,18.99,1.049999999999999,1
1718333561.7360914,20.83332385448123,18.55125,10.200000000000001,1
1718333562.376635,20.833324716195058,19.225,9.74,1
1718333563.0468986,20.833325499571266,20.684166666666666,1.1899999999999995,1
1718333563.702326,20.83332621173145,21.7275,0.6899999999999995,1
1718333564.342007,20.833326859149807,21.558333333333334,-6.290000000000002,1
1718333564.9826555,20.83332744771195,21.180833333333332,-9.14,1
1718333565.6215491,20.833327982768434,20.485,-9.32,1
1718333566.2921455,20.83332846918342,19.655,0.22000000000000064,1
1718333566.9486637,20.833328911378874,19.062916666666666,8.36,1
1718333567.5881915,20.83332931337473,19.56833333333333,9.63,1
1718333568.2589874,20.833329678825514,20.813333333333333,9.55,1
1718333568.8981051,20.8333300110535,21.964583333333334,8.5,1
1718333569.5704,20.83333031307894,22.598333333333333,0.6899999999999995,1
1718333570.2569509,20.833330587647517,22.879583333333333,-8.05,1
1718333570.8975008,20.83333083725532,22.38625,-9.249999999999998,1
1718333571.5846176,20.833331064171507,21.116666666666667,-7.3,1
1718333572.223485,20.83333127045895,20.006666666666668,-2.210000000000001,1
1718333572.8794851,20.833331457992983,19.538333333333334,6.6,1
1718333573.5352519,20.83333162847847,19.760833333333334,9.87,1
1718333574.1746829,20.83333178346528,20.726666666666667,9.57,1
1718333574.8138094,20.83333192436237,21.749583333333334,9.48,1
1718333575.5016725,20.833332052450643,22.385833333333334,9.43,1
1718333576.140242,20.833332168894522,22.805,-2.0600000000000005,1
1718333576.7965956,20.8333322747526,23.073333333333334,-7.26,1
1718333577.4680734,20.833332370987215,22.28125,-9.16,1
1718333578.141616,20.83333245847322,20.839583333333334,-9.080000000000002,1
1718333578.7792497,20.833332538005948,19.704166666666666,-1.080000000000001,1
1718333579.4341354,20.83333261030845,19.0625,9.309999999999999,1
1718333580.0734208,20.833332676037983,19.364583333333332,9.16,1
1718333580.760685,20.833332735792112,20.584583333333335,9.16,1
1718333581.4159877,20.833332790114035,21.616666666666667,9.21,1
1718333582.0566504,20.833332839497597,22.13,2.7299999999999986,1
1718333582.758725,20.83333288439176,22.42,-5.119999999999999,1
1718333583.3991694,20.833332925204644,22.089166666666667,-7.729999999999999,1
1718333584.068665,20.83333296230725,21.11125,-8.32,1
1718333584.6938107,20.83333299603689,19.991666666666667,-4.840000000000001,1
1718333585.333588,20.833333026700203,19.26625,0.2900000000000009,1
1718333586.0523393,20.83333305457595,19.13083333333333,9.67,1
1718333586.6921117,20.833333079917526,19.58,9.139999999999999,1
1718333587.3318014,20.83333310295532,20.711666666666666,8.95,1
1718333588.0346744,17.04545433602,21.512916666666666,0.7799999999999985,1
1718333588.6742702,13.60192818426059,20.166666666666668,-5.69,1
1718333589.3136907,10.471449864479327,17.296666666666667,-2.670000000000001,1
1718333589.953635,7.625560482859995,13.855,-1.4800000000000004,1
1718333590.6408832,5.038388317751512,10.94,-0.2599999999999998,1
1718333591.280387,2.6864136221983426,7.89625,2.2299999999999986,1
1718333591.9363623,0.5482548080591004,5.1866666666666665,10.21,1
1718333592.5751698,-1.395525932067491,2.725,10.15,1
1718333593.214848,-3.1625993321825687,1.03125,9.83,1
1718333593.8545911,-4.769029695923551,-0.7325,9.55,1
1718333594.5017588,-6.229420935688068,-2.6858333333333335,7.350000000000001,1
1718333595.1333888,-7.5570493354740025,-4.718333333333334,-1.0100000000000016,1
1718333595.7726214,-8.763984244370306,-6.8525,-0.02999999999999936,1
1718333596.395481,-9.861197797912403,-9.5,1.8599999999999994,1
1718333597.0356188,-10.85866466476885,-11.895416666666666,3.4899999999999984,1
1718333597.707371,-11.765452725547439,-13.7025,10.15,1
1718333598.346109,-12.589805508073429,-15.087083333333334,9.94,1
1718333598.9852598,-13.339217128551603,-15.719583333333333,9.860000000000001,1
1718333599.641782,-14.020500419895397,-16.2925,9.75,1
1718333600.279833,-14.639848866571574,-17.049166666666668,7.34,1
1718333600.9208782,-15.202892909004458,-17.74375,-2.5200000000000005,1
1718333601.5923712,-15.71475112939799,-18.615,-0.15999999999999925,1
1718333602.2312577,-16.180076784301207,-20.195,2.3100000000000005,1
1718333602.886607,-16.60310010694049,-21.352916666666665,3.799999999999999,1
1718333603.527071,-16.987666763885294,-21.795,3.0600000000000005,1
1718333604.181273,-17.3372728156533,-21.952916666666667,1.009999999999998,1
1718333604.8535035,-17.655096499078756,-22.231666666666666,-4.21,1
1718333605.4924018,-17.94402712037463,-22.730416666666667,-1.9299999999999997,1
1718333606.1313977,-18.206691321552693,-23.487916666666667,5.6,1
1718333606.8680863,-18.4454769589873,-23.814583333333335,10.510000000000002,1
1718333607.5063622,-18.66255481120057,-23.142916666666668,10.59,1
1718333608.1298885,-18.85989831321264,-22.14375,10.52,1
1718333608.817291,-19.039301496859977,-21.40625,10.48,1
1718333609.4566936,-19.20239530017574,-20.900833333333335,5.140000000000001,1
1718333610.1129084,-19.350662394099157,-20.53375,-4.3999999999999995,1
1718333610.8001804,-19.485450661302263,-20.682916666666667,-6.790000000000001,1
1718333611.439723,-19.60798544966872,-21.829583333333332,-3.990000000000001,1
1718333612.1267307,-19.71938071182005,-22.884166666666665,5.659999999999999,1
1718333612.7829783,-19.820649131957623,-23.232083333333332,10.39,1
1718333613.4224553,-19.912711332082683,-22.466666666666665,9.399999999999999,1
1718333614.0619702,-19.99640424128729,-21.362083333333334,9.399999999999999,1
1718333614.7008905,-20.07248870420057,-20.717083333333335,3.3200000000000007,1
1718333615.387829,-20.141656397758094,-20.363333333333333,-0.6000000000000001,1
1718333616.0276802,-20.20453611917402,-20.58375,1.5600000000000005,1
1718333616.6839747,-20.261699502279413,-21.107916666666668,-7.299999999999999,1
1718333617.4078982,-20.313666214193404,-21.347083333333334,0,1
1718333618.0575106,-20.360908679569764,-22.25,-4.500000000000002,1
1718333618.7289157,-20.40385637536645,-22.402083333333334,11.270000000000001,1
1718333619.385411,-20.442899735181623,-22.567916666666665,6.799999999999999,1
1718333620.0723417,-20.47839369864996,-21.420833333333334,4.979999999999999,1
1718333620.7113829,-20.510660938166634,-20.643333333333334,5.220000000000001,1
1718333621.3985415,-20.539994792272694,-20.540416666666665,6.110000000000001,1
1718333622.0232828,-20.566661932369115,-20.474166666666665,-8.309999999999999,1
1718333622.678728,-20.590904787002223,-20.261666666666667,-2.66,1
1718333623.3645709,-20.612943745759605,-21.295416666666668,-1.8800000000000008,1
1718333623.988559,-20.632979162811758,-21.925833333333333,-6.79,1
1718333624.6290584,-20.651193178313722,-21.999583333333334,6.15,1
1718333625.390592,-20.667751374224597,-22.373333333333335,0,1
1718333626.0360374,-20.682804279598113,-21.625,-5.740000000000001,1
1718333626.6917014,-20.69648873902859,-21.4025,-1.6300000000000008,1
1718333627.394283,-20.70892915669266,-21.9925,9.510000000000002,1
1718333628.0334706,-20.720238627296354,-22.13625,15.759999999999998,1
1718333628.674059,-20.73051996420881,-20.959583333333335,1.27,1
1718333629.3446789,-20.739866634129218,-19.354166666666668,-1.2300000000000004,1
1718333630.033693,-20.74836360678414,-19.549583333333334,-2.1599999999999984,2
1718333630.6717505,-20.756088127379524,-20.102083333333333,-4.199999999999999,2
1718333631.311785,-20.763110418829868,-20.452916666666667,12.14,2
1718333631.9832673,-20.769494320148365,-20.79125,12.190000000000001,2
1718333632.7212527,-20.775297866801544,-20.41583333333333,0,1
1718333633.4386327,-20.780573818304433,-19.987916666666667,-6.010000000000002,1
1718333634.0778222,-20.785370137852514,-20.96291666666667,-12.389999999999999,1
1718333634.7182083,-20.78973042835077,-22.51,-5.360000000000001,1
1718333635.3568616,-20.793694328803735,-24.04375,-0.6600000000000019,1
1718333636.0600827,-20.797297874670058,-24.475,7.73,1
1718333636.7150245,-20.800573825457633,-24.085,-4.140000000000001,1
1718333637.3717113,-20.80355196253724,-23.135,-8.09,1
1718333638.0585077,-20.80625935988234,-23.417916666666667,-8.430000000000001,1
1718333638.7137008,-20.808720630196063,-24.362083333333334,-6.760000000000003,1
1718333639.3697507,-20.81095814866309,-24.847083333333334,-2.320000000000002,1
1718333640.0092545,-20.81299225636038,-24.78708333333333,13.3,1
1718333640.6967697,-20.814841445176103,-24.182916666666667,12.26,1
1718333641.3356428,-20.816522525917673,-22.125416666666666,11.709999999999999,1
1718333641.9756732,-20.81805078113728,-20.56625,11.89,1
1718333642.6151593,-20.819440104064192,-19.748333333333335,7.240000000000001,1
1718333643.2546444,-20.820703124906842,-19.15625,-4.649999999999999,1
1718333643.908949,-20.82185132567289,-19.024583333333332,-5.379999999999999,1
1718333644.5325053,-20.822895144551104,-20.012083333333333,-4.470000000000001,1
1718333645.172718,-20.823844070804036,-21.011666666666667,-4.1,1
1718333645.8282206,-20.824706731033974,-21.511666666666667,14.329999999999998,1
1718333646.4840467,-20.825490967606644,-21.72375,11.17,1
1718333647.1232376,-20.826203909945434,-20.348333333333333,10.1,1
1718333647.8110085,-20.826852039344335,-19.267083333333332,10.540000000000001,1
1718333648.449438,-20.82744124788879,-18.907083333333333,9.559999999999999,1
1718333649.136713,-20.82797689202011,-18.715833333333332,-5.01,1
1718333649.808532,-20.828463841230406,-18.625833333333333,-7.9300000000000015,1
1718333650.448307,-20.828906522330673,-19.838333333333335,-1.5299999999999994,1
1718333651.0871723,-20.829308959694547,-21.266666666666666,-0.6699999999999999,1
1718333651.760858,-20.82967481184353,-21.632916666666667,13.94,1
1718333652.398588,-20.830007404706237,-21.554166666666667,13.229999999999999,1
1718333653.0373275,-20.830309761854156,-20.362083333333334,12.0,1
1718333653.7096488,-20.83058463198863,-19.370416666666667,10.88,1
1718333654.381094,-20.83083451392905,-18.955833333333334,12.340000000000002,1
1718333655.0208688,-20.831061679329444,-18.81833333333333,-0.8900000000000006,1
1718333655.6749961,-20.831268193329798,-18.604583333333334,-5.890000000000001,1
1718333656.3154242,-20.83145593333012,-19.62125,-5.540000000000001,1
1718333656.9546537,-20.831626606057682,-21.0825,-3.5,1
1718333657.6109889,-20.831781763082745,-22.035,11.040000000000001,1
1718333658.3531945,-20.831922814923704,-22.417916666666667,0,1
1718333659.018139,-20.832051043870035,-21.31,10.97,1
1718333659.6884944,-20.832167615639428,-21.29083333333333,11.059999999999999,1
1718333660.3272579,-20.832273589975237,-20.839166666666667,12.31,1
1718333660.9841526,-20.832369930280517,-20.17125,0.5499999999999989,1
1718333661.6396298,-20.83245751237623,-19.60333333333333,-2.780000000000001,1
1718333662.2782855,-20.83253713246324,-20.273333333333333,-3.7100000000000026,1
1718333662.9179192,-20.83260951436052,-21.303333333333335,-4.379999999999999,1
1718333663.6382127,-20.83267531608532,-22.075833333333332,-1.5199999999999996,1
1718333664.2934816,-20.832735135835136,-22.58125,12.64,1
1718333664.9329407,-20.832789517425887,-22.64125,11.4,1
1718333665.5715957,-20.83283895523565,-21.39875,10.219999999999999,1
1718333666.2274563,-20.83288389869908,-20.385416666666668,6.21,1
1718333666.8986034,-20.8329247563931,-19.949583333333333,-3.01,1
1718333667.5390582,-20.832961899751304,-20.079166666666666,-3.8400000000000016,1
1718333668.177433,-20.832995666440578,-20.977083333333333,-3.530000000000001,1
1718333668.880218,-20.83302636343083,-21.795833333333334,-3.6700000000000017,1
1718333669.5208716,-20.833054269785602,-22.266666666666666,1.4699999999999998,1
1718333670.224018,-20.833079639199035,-22.516666666666666,12.84,1
1718333670.8960123,-20.83310270230215,-22.176666666666666,13.02,1
1718333671.5353572,-20.833123668759534,-20.846666666666668,16.290000000000003,1
1718333672.1745415,-20.833142729175332,-19.727916666666665,16.43,1
1718333672.8145382,-20.83316005682606,-18.821666666666665,-4.160000000000002,1
1718333673.5019774,-20.83317580923581,-18.21291666666667,-7.909999999999999,1
1718333674.1404872,-20.833190129608315,-19.654166666666665,-7.57,1
1718333674.780901,-20.83320314812877,-21.3675,-6.450000000000003,1
1718333675.4521117,-20.833214983147368,-22.325833333333332,-0.7699999999999996,1
1718333676.1052866,-20.83322574225518,-22.789583333333333,15.83,1
1718333676.7466898,-20.83323552326229,-22.605833333333333,13.09,1
1718333677.4335854,-20.833244415086927,-20.999166666666667,10.8,1
1718333678.0737646,-20.83325249856387,-19.715416666666666,4.479999999999999,1
1718333678.729627,-20.833259847179274,-19.36916666666667,-1.6100000000000012,1
1718333679.3691533,-20.833266527738736,-19.804166666666667,-2.5299999999999994,1
1718333680.0399106,-20.83327260097461,-20.62625,-4.600000000000001,1
1718333680.6802444,-20.833278122098132,-21.375416666666666,-4.660000000000001,1
1718333681.351378,-20.833283141301333,-21.967916666666667,-0.5,1
1718333682.0534995,-20.833287704213333,-22.43875,12.14,1
1718333682.6942658,-20.83329185231515,-22.359166666666667,11.03,1
1718333683.4194026,-20.8332956233168,-21.109583333333333,0,1
1718333684.0850234,-20.833299051500127,-19.985833333333332,11.77,1
1718333684.7728987,-20.833302168030418,-20.41,-0.5199999999999996,1
1718333685.4756117,-20.83330500123977,-20.02541666666667,-3.8199999999999985,1
1718333686.115905,-20.833307576884643,-20.385833333333334,-2.580000000000002,1
1718333686.7861059,-20.833309918379975,-21.245,0.8399999999999999,1
1718333687.4425123,-20.8333120470121,-21.774583333333332,6.59,1
1718333688.129636,-20.83331398213221,-21.689583333333335,-3.4400000000000013,1
1718333688.785599,-20.83331574133231,-21.051666666666666,-4.390000000000001,1
1718333689.4719436,-20.833317340605134,-21.452916666666667,-1.13,1
1718333690.112257,-20.833318794489514,-22.20875,-4.370000000000001,2
1718333690.7831526,-20.83332011620259,-22.615833333333335,1.4399999999999995,2
1718333691.4237142,-20.83332131775993,-23.045416666666668,-8.329999999999998,2
1718333692.061707,-20.833322410084783,-23.190416666666668,-8.750000000000002,2
1718333692.8004096,-20.833323403107382,-23.684583333333332,0,2
1718333693.4855273,-20.833324305855193,-24.232083333333332,-5.0200000000000005,1
1718333694.1242132,-20.833325126535026,-23.733333333333334,10.799999999999999,1
1718333694.7636743,-20.833325872607595,-23.426666666666666,10.73,1
1718333695.3883123,-20.833326550855393,-22.02375,10.48,1
1718333696.0270429,-20.833327167444295,-20.645,9.95,1
1718333696.6990693,-20.83332772797966,-19.797916666666666,8.370000000000001,1
1718333697.3543777,-20.83332823755727,-19.205833333333334,-7.28,1
1718333698.0089993,-20.83332870080964,-18.927083333333332,-7.630000000000002,1
1718333698.6643348,-20.833329121948154,-20.112916666666667,-4.040000000000001,1
1718333699.3044488,-20.833329504801355,-21.33416666666667,-2.3200000000000003,1
1718333699.9597583,-20.833329852849715,-21.67,4.7299999999999995,1
1718333700.59891,-20.833330169257316,-21.589166666666667,10.43,1
1718333701.332609,-20.83333045690059,-20.99375,0,1
1718333702.0066838,-20.833330718394475,-19.838333333333335,9.75,1
1718333702.6617537,-20.833330956116193,-19.983333333333334,7.5,1
1718333703.3498006,-20.83333117222684,-19.645416666666666,-4.4,1
1718333704.0216084,-20.83333136869107,-19.26625,-8.339999999999998,1
1718333704.6599214,-20.83333154729491,-20.14,-8.2,1
1718333705.3319721,-20.83333170966204,-21.417916666666667,-6.130000000000002,1
1718333705.9706867,-20.83333185726852,-22.294166666666666,-3.5200000000000005,1
1718333706.6273782,-20.833331991456227,-22.58125,9.15,1
1718333707.282608,-20.83333211344506,-22.47125,11.329999999999998,1
1718333708.0256727,-20.833332224343994,-21.24041666666667,0,1
1718333708.7535634,-20.8333323251612,-19.80875,10.63,1
1718333709.408289,-20.833332416813217,-20.04125,-6.520000000000001,1
1718333710.0642228,-20.833332500133224,-19.71875,-8.940000000000001,1
1718333710.703798,-20.833332575878693,-20.535,-8.98,1
1718333711.3433113,-20.833332644738203,-21.723333333333333,-8.41,1
1718333711.9828951,-20.833332707337764,-22.500833333333333,-0.490000000000002,1
1718333712.7019045,-20.83333276424645,-22.849166666666665,11.5,1
1718333713.3418305,-20.833332815981624,-22.347083333333334,11.700000000000001,1
1718333713.9819705,-20.833332863013595,-20.863333333333333,10.54,1
1718333714.6687248,-20.833332905769936,-19.601666666666667,9.44,1
1718333715.308306,-20.833332944639334,-18.97625,-4.95,1
1718333715.965184,-20.833332979975154,-18.727083333333333,-9.419999999999998,1
1718333716.6667416,-20.833333012098624,-19.836666666666666,-8.430000000000001,1
1718333717.3218987,-20.83333304130178,-21.331666666666667,-6.77,1
1718333717.9624405,-20.833333067850102,-22.149583333333332,-1.5199999999999987,1
1718333718.6652637,-20.833333091984944,-22.39125,11.159999999999998,1
1718333719.3044405,-20.833333113925704,-22.064166666666665,11.58,1
1718333719.9443324,-17.045454345993065,-20.644583333333333,10.309999999999999,1
1718333720.5844188,-13.601928193327028,-17.734583333333333,10.35,1
1718333721.2867532,-10.471449872721545,-14.65125,7.909999999999998,1
1718333721.910928,-7.625560490352921,-11.585833333333333,-7.77,1
1718333722.5498598,-5.038388324563251,-9.027083333333334,-3.8900000000000006,1
1718333723.1894255,-2.6864136283908375,-7.777083333333334,-3.9400000000000004,1
1718333723.829747,-0.5482548136886423,-6.01,-3.92,1
1718333724.5321264,1.3955259269497158,-3.6566666666666667,-3.4000000000000004,1
1718333725.1721892,3.1625993275300424,-1.0766666666666667,6.77,1
1718333725.812357,4.769029691693989,1.2225,8.79,1
1718333726.4518154,6.2294209318430145,4.23,7.630000000000001,1
1718333727.122799,7.557049331978499,7.38625,3.8900000000000006,1
1718333727.7629216,8.763984241192569,10.004583333333333,-8.881784197001252e-16,1
1718333728.4009223,9.861197795023545,11.763333333333334,-1.2600000000000016,1
1718333729.0415158,10.858664662142619,12.961666666666666,-1.2199999999999989,1
1718333729.7450254,11.765452723159955,14.063333333333333,-1.200000000000001,1
1718333730.3847356,12.589805505902987,15.262916666666667,3.83,1
1718333731.023779,13.339217126578479,16.286666666666665,7.65,1
1718333731.66357,14.020500418101644,17.58791666666667,5.16,1
1718333732.366695,14.639848864940893,19.115833333333335,-0.2900000000000009,1
1718333733.0066009,15.202892907522012,20.178333333333335,-0.8599999999999994,1
1718333733.661775,15.714751128050326,20.344166666666666,-5.599999999999999,1
1718333734.3326898,16.18007678307605,20.359583333333333,-8.879999999999999,1
1718333734.9723034,16.60310010582672,20.096666666666668,-9.360000000000001,1
1718333735.6122935,16.98766676287276,19.607916666666668,-9.29,1
1718333736.3148093,17.33727281473281,19.211666666666666,-3.4400000000000013,1
1718333736.9871757,17.65509649824196,18.971666666666668,9.28,1
1718333737.6265402,17.944027119613892,19.404583333333335,10.290000000000001,1
1718333738.265641,18.206691320861125,20.915,6.710000000000001,1
1718333738.9054658,18.445476958358594,22.3425,-0.8400000000000007,1
1718333739.559762,18.662554810629032,22.833333333333332,-1.2000000000000002,1
1718333740.2322676,18.85989831269305,22.390833333333333,-0.9199999999999999,1
1718333740.8562646,19.039301496387623,21.963333333333335,-2.5600000000000005,1
1718333741.4945831,19.202395299746325,21.816666666666666,-2.25,1
1718333742.1343105,19.350662393708784,21.58416666666667,4.210000000000001,1
1718333742.8224409,19.48545066094738,21.359583333333333,8.89,1
1718333743.4614377,19.6079854493461,21.78625,8.84,1
1718333744.1328354,19.719380711526757,22.58,7.15,1
1718333744.773068,19.820649131691003,23.145,6.24,1
1718333745.46029,19.912711331840303,23.24416666666667,-1.4000000000000004,1
1718333746.099728,19.996404241066934,23.135,-4.41,1
1718333746.7381501,20.072488704000243,22.38,-5.27,1
1718333747.3943746,20.141656397575982,21.421666666666667,-0.8200000000000003,1
1718333748.119204,20.204536119008456,20.625833333333333,0,1
1718333748.8643632,20.261699502128906,20.449583333333333,8.82,1
1718333749.504883,20.313666214056575,20.5225,8.790000000000001,1
1718333750.208409,20.36090867944537,21.29083333333333,8.59,1
1718333750.8469737,20.40385637525337,21.973333333333333,6.140000000000001,1
1718333751.5033207,20.442899735078825,22.273333333333333,-4.8,1
1718333752.1256878,20.478393698556502,22.198333333333334,-8.580000000000002,1
1718333752.7981262,20.51066093808166,21.195833333333333,-8.29,1
1718333753.4369023,20.539994792195454,19.808333333333334,-3.3499999999999996,1
1718333754.07649,20.566661932298896,19.00958333333333,-2.25,1
1718333754.748775,20.590904786938385,18.993333333333332,8.54,1
1718333755.38791,20.61294374570157,19.180833333333332,8.81,1
1718333756.0594344,20.632979162759003,20.164166666666667,8.840000000000002,1
1718333756.6985924,20.65119317826575,21.163333333333334,8.620000000000001,1
1718333757.3700666,20.667751374180988,21.72833333333333,-2.110000000000001,1
1718333758.025423,20.68280427955848,22.06125,-6.680000000000001,1
1718333758.6655252,20.696488738992556,21.38625,-7.480000000000002,1
1718333759.3364716,20.708929156659895,20.29,-7.280000000000001,1
1718333759.975968,20.720238627266564,19.459583333333335,-3.8500000000000014,1
1718333760.6639435,20.73051996418173,19.0225,3.6800000000000015,1
1718333761.3192124,20.739866634104608,19.036666666666665,8.91,1
1718333761.9588642,20.748363606761764,19.768333333333334,9.05,1
1718333762.5977514,20.75608812735918,20.846666666666668,8.920000000000002,1
1718333763.2692704,20.763110418811376,21.649583333333332,-0.8999999999999995,1
1718333763.9241407,20.76949432013156,22.13,-5.940000000000001,1
1718333764.5961905,20.775297866786254,21.588333333333335,-7.229999999999999,1
1718333765.236005,20.78057381829054,20.569583333333334,-7.7299999999999995,1
1718333765.9232156,20.78537013783988,19.8075,-7.1,1
1718333766.5622354,20.789730428339293,19.26125,3.289999999999999,1
1718333767.2661648,20.793694328793293,18.991666666666667,9.67,1
1718333767.9054346,20.79729787466058,19.7825,9.33,1
1718333768.5287318,20.800573825449003,21.025,6.7,1
1718333769.153095,20.803551962529408,21.86916666666667,0.03999999999999915,1
1718333769.8557136,20.80625935987521,22.120833333333334,-6.859999999999999,1
1718333770.4948575,20.808720630189587,21.651666666666667,-8.5,1
1718333771.1671867,20.810958148657203,20.7125,-8.200000000000001,1
1718333771.806716,20.812992256355027,19.764583333333334,-5.35,1
1718333772.4460492,20.814841445171236,19.245,1.5399999999999991,1
1718333773.1331031,20.816522525913243,19.190833333333334,8.76,1
1718333773.8369133,20.818050781133255,19.836666666666666,8.55,1
1718333774.5074358,20.819440104060536,21.12625,8.27,1
1718333775.1321568,20.82070312490352,22.0075,0.9699999999999998,1
1718333775.787632,20.82185132566986,22.419166666666666,-6.37,1
1718333776.4745011,20.822895144548358,22.014583333333334,-8.56,1
1718333777.1650102,20.823844070801545,20.9475,-8.219999999999999,1
1718333777.8009288,20.824706731031704,19.972916666666666,0.25,1
1718333778.5210829,20.82549096760459,19.476666666666667,8.899999999999999,1
1718333779.1603205,20.826203909943555,19.953333333333333,9.31,1
1718333779.8002884,20.82685203934263,21.113333333333333,9.15,1
1718333780.486012,20.82744124788723,22.039583333333333,7.78,1
1718333781.1260862,20.827976892018704,22.594583333333333,-0.27000000000000046,1
1718333781.798197,20.82846384122912,22.8025,-7.509999999999999,1
1718333782.4538162,20.8289065223295,22.149583333333332,-8.370000000000001,1
1718333783.177262,20.829308959693492,20.96125,0,1
1718333783.8610778,20.829674811842562,19.91625,-3.5699999999999985,1
1718333784.4839516,20.830007404705356,20.038333333333334,2.4800000000000004,1
1718333785.1239944,20.83030976185335,20.051666666666666,7.569999999999999,1
1718333785.779365,20.8305846319879,20.345833333333335,8.89,1
1718333786.4349067,20.830834513928398,21.196666666666665,-4.109999999999999,1
1718333787.0892406,20.83106167932885,21.914583333333333,-9.260000000000002,1
1718333787.7450137,20.831268193329258,21.195,4.0,1
1718333788.4476588,20.83145593332962,19.97125,0.5499999999999989,1
1718333789.0876591,20.831626606057227,20.361666666666668,-6.750000000000001,1
1718333789.7435486,20.831781763082326,20.731666666666666,-4.64,1
1718333790.415054,20.831922814923335,20.104166666666668,0.8399999999999999,1
1718333791.070872,20.8320510438697,19.59125,0.5599999999999987,1
1718333791.7262316,20.83216761563912,19.91,1.129999999999999,1
1718333792.365942,20.832273589974964,20.324166666666667,7.68,1
1718333793.0044553,20.832369930280255,20.580833333333334,8.34,1
1718333793.6446652,20.832457512376,21.30666666666667,-2.8100000000000014,1
1718333794.2998857,20.832537132463028,22.019583333333333,-6.079999999999999,1
1718333794.9395475,20.832609514360325,21.499166666666667,-6.26,1
1718333795.6590111,20.83267531608515,20.546666666666667,-6.439999999999999,1
1718333796.298013,20.83273513583498,19.888333333333332,-6.130000000000002,1
1718333796.9858973,20.83278951742575,19.577916666666667,3.219999999999999,1
1718333797.6420102,20.832838955235516,19.393333333333334,9.03,1
1718333798.3607163,20.832883898698952,20.12,8.99,1
1718333798.999477,20.83292475639299,21.4125,8.330000000000002,1
1718333799.6545568,20.832961899751208,22.240833333333335,5.42,1
1718333800.2788692,20.832995666440485,22.611666666666668,-5.33,1
1718333800.9342198,20.83302636343075,22.61,-8.23,1
1718333801.5742838,20.83305426978552,21.661666666666665,-8.04,1
1718333802.2279065,20.83307963919896,20.5525,-7.050000000000001,1
1718333802.8685408,20.833102702302096,19.781666666666666,0.02999999999999936,1
1718333803.524814,20.833123668759484,19.435,7.69,1
1718333804.1797543,20.833142729175282,19.800833333333333,9.02,1
1718333804.8191388,20.833160056826017,20.9125,8.92,1
1718333805.4591246,20.83317580923576,21.843333333333334,5.899999999999999,1
1718333806.1626408,20.833190129608276,22.365833333333335,-6.330000000000002,1
1718333806.8499029,20.833203148128742,22.411666666666665,-9.440000000000001,1
1718333807.4896488,20.833214983147336,21.33625,-9.790000000000001,1
1718333808.1768901,20.833225742255152,20.109166666666667,-9.74,1
1718333808.8155258,20.833235523262264,19.243333333333332,0.8899999999999997,1
1718333809.471997,20.833244415086906,18.768333333333334,8.959999999999999,1
1718333810.1748292,20.83325249856384,19.441666666666666,8.91,1
1718333810.8136654,20.833259847179264,20.855,8.85,1
1718333811.5184596,20.83326652773872,21.793333333333333,6.09,1
1718333812.1570241,20.833272600974595,22.3475,-7.210000000000001,1
1718333812.8135457,20.833278122098104,22.459583333333335,-9.32,1
1718333813.4694512,20.833283141301315,21.33416666666667,-8.530000000000001,1
1718333814.1075137,20.833287704213316,20.096666666666668,-5.670000000000002,1
1718333814.7463744,20.833291852315135,19.455,2.9299999999999997,1
1718333815.4500709,20.833295623316783,19.368333333333332,8.32,1
1718333816.0904906,20.833299051500106,20.119583333333335,7.49,1
1718333816.7780504,20.8333021680304,21.211666666666666,5.49,1
1718333817.4168642,20.83330500123976,21.888333333333332,-0.7000000000000002,1
1718333818.073152,20.83330757688463,22.0675,-2.240000000000002,1
1718333818.7275665,20.833309918379964,21.629166666666666,-3.6900000000000013,1
1718333819.367151,20.83331204701208,21.105,-11.89,1
1718333820.0065897,20.833313982132204,20.628333333333334,-9.559999999999999,1
1718333820.6466684,20.83331574133231,19.608333333333334,0.5199999999999996,1
1718333821.3180056,20.833317340605134,18.935,8.43,1
1718333821.9421458,20.833318794489507,19.513333333333332,8.7,1
1718333822.5805864,20.833320116202593,20.815833333333334,8.71,1
1718333823.2209196,20.833321317759935,21.773333333333333,8.16,1
1718333823.860458,20.83332241008478,22.307916666666667,-4.490000000000002,1
1718333824.5633135,20.833323403107375,22.588333333333335,-8.73,1
1718333825.2025619,20.833324305855193,21.7,-10.0,1
1718333825.8271723,20.83332512653503,20.500833333333333,-9.16,1
1718333826.4655702,20.833325872607602,19.589583333333334,0.8299999999999983,1
1718333827.1208308,20.833326550855393,19.095,10.369999999999997,1
1718333827.8085783,20.833327167444295,19.688333333333333,9.59,1
1718333828.448432,20.83332772797967,21.180833333333332,9.049999999999999,1
1718333829.0881774,20.833328237557264,22.1375,-0.6800000000000006,1
1718333829.7271457,20.83332870080964,22.526666666666667,-5.42,1
1718333830.4136276,20.833329121948168,21.979583333333334,-8.71,1
1718333831.0702007,20.833329504801355,20.90625,-9.940000000000001,1
1718333831.710146,20.83332985284971,19.94625,-8.899999999999999,1
1718333832.3815007,20.833330169257316,19.215,-0.3799999999999999,1
1718333833.0372107,20.833330456900583,18.815,-2.830000000000001,1
1718333833.6768606,20.833330718394475,19.2625,9.47,1
1718333834.3792584,20.83333095611619,19.591666666666665,9.31,1
1718333835.0351644,20.83333117222684,20.925833333333333,8.71,1
1718333835.674007,20.83333136869107,22.01,7.350000000000001,1
1718333836.2974396,20.83333154729491,22.531666666666666,-0.34999999999999964,1
1718333837.0007868,20.83333170966204,22.740833333333335,-9.25,1
1718333837.6255126,20.83333185726852,22.19125,-9.629999999999999,1
1718333838.3119981,20.83333199145624,20.91625,-5.920000000000001,1
1718333838.9514358,20.833332113445067,19.835833333333333,1.2699999999999996,1
1718333839.6086044,20.833332224344,19.578333333333333,8.96,1
1718333840.2782063,20.833332325161198,20.18,9.68,1
1718333840.918731,20.83333241681321,21.35,7.0,1
1718333841.55762,20.83333250013323,22.202916666666667,-0.010000000000001563,1
1718333842.262275,20.833332575878693,22.445833333333333,-1.5600000000000005,1
1718333842.917031,20.83333264473821,21.881666666666668,-8.719999999999999,1
1718333843.5565927,20.83333270733776,21.285,-9.06,1
1718333844.1948538,20.833332764246443,20.3325,-5.43,1
1718333844.8516078,20.833332815981617,19.513333333333332,-0.7000000000000002,1
1718333845.4908202,20.83333286301359,19.295833333333334,8.85,1
1718333846.130404,20.83333290576993,19.69,8.55,1
1718333846.769945,20.833332944639334,20.84,8.56,1
1718333847.4080958,20.833332979975154,21.734166666666667,3.9400000000000004,1
1718333848.063566,20.833333012098617,22.22,-8.490000000000002,1
1718333848.7363605,20.833333041301774,22.154583333333335,-10.420000000000002,1
1718333849.3748271,20.83333306785011,20.835,-10.39,1
1718333850.014384,20.833333091984944,19.628333333333334,-10.14,1
1718333850.6862285,20.833333113925704,18.955,-5.7299999999999995,1
1718333851.325253,17.045454345993058,18.454166666666666,0.9699999999999989,1
1718333851.9646435,13.601928193327028,16.824166666666667,9.740000000000002,1
1718333852.652247,10.471449872721545,15.105,7.65,1
1718333853.2924855,7.6255604903529095,13.905,7.08,1
1718333853.9308934,5.038388324563251,12.255,4.35,1
1718333854.6030586,2.6864136283908375,10.026666666666667,-7.910000000000002,1
1718333855.2258236,0.5482548136886423,7.204583333333333,-5.48,1
1718333855.8657656,-1.395525926949728,3.46625,-3.42,1
1718333856.5219853,-3.162599327530055,0.22083333333333333,-3.530000000000001,1
1718333857.2085826,-4.769029691693989,-2.5866666666666664,-2.2300000000000004,1
1718333857.8957472,-6.2294209318430145,-5.327083333333333,-1.1700000000000017,1
1718333858.535666,-7.557049331978499,-7.709583333333334,-1.04,1
1718333859.175164,-8.763984241192581,-9.592916666666667,-1.7600000000000016,1
1718333859.8617156,-9.861197795023557,-11.247083333333334,-1.9200000000000008,1
1718333860.501976,-10.858664662142631,-13.119583333333333,9.18,1
1718333861.141837,-11.765452723159967,-14.629166666666666,9.870000000000001,1
1718333861.7816374,-12.589805505903,-14.901666666666667,7.9,1
1718333862.4692566,-13.339217126578484,-15.0525,-0.32000000000000206,1
1718333863.1085298,-14.020500418101655,-15.723333333333333,-2.51,1
1718333863.762919,-14.639848864940898,-17.17791666666667,-7.319999999999999,1
1718333864.4020407,-15.202892907522024,-18.671666666666667,-7.060000000000001,1
1718333865.0746434,-15.714751128050326,-20.107916666666668,-5.1,1
1718333865.7144005,-16.180076783076057,-21.3575,0.2400000000000002,1
1718333866.3692944,-16.60310010582672,-22.030833333333334,8.89,1
1718333867.0085642,-16.98766676287277,-21.988333333333333,8.73,1
1718333867.6962616,-17.337272814732824,-21.139166666666668,8.770000000000001,1
1718333868.3505967,-17.655096498241964,-20.439583333333335,8.51,1
1718333868.9754672,-17.944027119613907,-20.120416666666667,-2.3100000000000014,1
1718333869.6633186,-18.206691320861125,-19.952083333333334,-7.340000000000001,1
1718333870.3018112,-18.4454769583586,-20.7875,-5.6899999999999995,1
1718333870.9415774,-18.662554810629032,-21.960833333333333,1.4100000000000001,1
1718333871.6614413,-18.85989831269306,-22.56375,9.37,1
1718333872.3004835,-19.039301496387626,-22.17375,9.09,1
1718333872.9874933,-19.202395299746332,-21.155416666666667,8.48,1
1718333873.643331,-19.350662393708784,-20.315833333333334,8.290000000000001,1
1718333874.2833395,-19.48545066094738,-19.954166666666666,6.380000000000001,1
1718333874.9227538,-19.6079854493461,-19.75125,-3.3100000000000014,1
1718333875.610062,-19.71938071152676,-19.75375,-7.3900000000000015,1
1718333876.2498791,-19.820649131690995,-20.61541666666667,-8.61,1
1718333876.9211433,-19.9127113318403,-21.784166666666668,-8.399999999999999,1
1718333877.5599797,-19.99640424106694,-22.708333333333332,-5.49,1
1718333878.1999404,-20.072488704000243,-23.230416666666667,-0.9900000000000011,1
1718333878.9035227,-20.141656397575982,-23.317083333333333,7.970000000000001,1
1718333879.5432374,-20.20453611900847,-22.910833333333333,9.92,1
1718333880.1818802,-20.26169950212891,-21.77875,9.38,1
1718333880.8211164,-20.313666214056585,-20.63625,9.59,1
1718333881.477654,-20.360908679445384,-19.930416666666666,-5.210000000000001,1
1718333882.1321208,-20.403856375253376,-19.46,-9.54,1
1718333882.835389,-20.442899735078825,-20.400833333333335,-9.13,1
1718333883.4753313,-20.47839369855651,-21.835416666666667,-7.230000000000001,1
1718333884.114508,-20.510660938081674,-22.595,4.7299999999999995,1
1718333884.8342798,-20.53999479219546,-22.73875,9.6,1
1718333885.4731712,-20.566661932298903,-21.72125,8.85,1
1718333886.1122382,-20.590904786938395,-20.484583333333333,8.540000000000001,1
1718333886.7518668,-20.61294374570157,-19.7725,8.889999999999999,1
1718333887.375809,-20.632979162759007,-19.359166666666667,-1.1500000000000012,1
1718333888.0302405,-20.651193178265768,-19.019583333333333,-7.629999999999999,1
1718333888.7040627,-20.667751374180995,-19.590416666666666,-7.309999999999999,1
1718333889.3586247,-20.682804279558482,-20.904166666666665,-5.899999999999999,1
1718333889.9985535,-20.696488738992556,-21.7925,1.6799999999999988,1
1718333890.6852179,-20.708929156659906,-22.08875,9.94,1
1718333891.324411,-20.72023862726658,-21.58416666666667,9.21,1
1718333891.9645472,-20.730519964181738,-20.452083333333334,9.209999999999999,1
1718333892.6354861,-20.73986663410461,-19.654583333333335,9.459999999999999,1
1718333893.274681,-20.748363606761764,-19.225833333333334,0.4800000000000004,1
1718333893.9461277,-20.75608812735918,-18.935833333333335,-7.969999999999999,1
1718333894.6345093,-20.763110418811376,-19.539166666666667,-8.239999999999998,1
1718333895.2734385,-20.769494320131557,-20.948333333333334,-6.84,1
1718333895.9135613,-20.775297866786264,-21.97875,-2.1500000000000004,1
1718333896.6167908,-20.78057381829054,-22.409583333333334,9.840000000000002,1
1718333897.2559023,-20.785370137839884,-22.23875,9.27,1
1718333897.8954964,-20.789730428339293,-21.065416666666668,8.920000000000002,1
1718333898.5510852,-20.793694328793293,-20.14125,9.48,1
1718333899.189451,-20.79729787466057,-19.62375,3.4800000000000004,1
1718333899.941264,-20.800573825449003,-19.25583333333333,0,1
1718333900.5807757,-20.8035519625294,-19.500416666666666,-8.89,1
1718333901.2214794,-20.80625935987521,-20.094583333333333,-8.69,1
1718333901.8928356,-20.808720630189583,-21.320833333333333,-7.289999999999999,1
1718333902.5323951,-20.810958148657196,-22.325833333333332,9.190000000000001,1
1718333903.1872013,-20.812992256355027,-22.732083333333332,9.260000000000002,1
1718333903.8432198,-20.814841445171236,-21.476666666666667,9.2,1
1718333904.5304458,-20.81652252591325,-20.325416666666666,8.840000000000002,1
1718333905.1695948,-20.818050781133255,-19.72875,8.89,1
1718333905.8235128,-20.819440104060536,-19.4375,-1.0300000000000011,1
1718333906.4955509,-20.820703124903513,-19.2025,-7.31,1
1718333907.1195006,-20.82185132566986,-19.864583333333332,-7.8599999999999985,1
1718333907.775629,-20.822895144548358,-21.11875,-5.119999999999999,1
1718333908.4469697,-20.823844070801538,-22.08625,-5.35,1
1718333909.0698898,-20.824706731031704,-22.430833333333332,8.66,1
1718333909.7881105,-20.825490967604576,-22.56375,9.750000000000002,1
1718333910.4126856,-20.826203909943555,-21.494583333333335,9.51,1
1718333911.0842035,-20.82685203934263,-20.374166666666667,7.4700000000000015,1
1718333911.8093162,-20.827441247887236,-19.731666666666666,0,1
1718333912.492927,-20.8279768920187,-19.52125,-6.3599999999999985,1
1718333913.1323342,-20.82846384122912,-20.067916666666665,-6.02,1
1718333913.7709901,-20.8289065223295,-21.108333333333334,-0.6000000000000005,1
1718333914.474499,-20.82930895969349,-21.825416666666666,2.05,1
1718333915.113689,-20.829674811842565,-21.767916666666668,5.259999999999999,1
1718333915.7850113,-20.830007404705363,-21.39125,1.3499999999999996,1
1718333916.424181,-20.83030976185336,-20.873333333333335,9.97,1
1718333917.1130967,-20.8305846319879,-20.82125,5.780000000000001,1
1718333917.75195,-20.830834513928398,-20.124583333333334,-5.799999999999999,1
1718333918.4070475,-20.831061679328844,-19.807916666666667,-8.109999999999998,1
1718333919.079074,-20.83126819332925,-20.762083333333333,-7.049999999999999,1
1718333919.7025275,-20.83145593332962,-21.977916666666665,-5.04,1
1718333920.3243532,-20.831626606057235,-22.54125,-2.0900000000000007,1
1718333921.0300815,-20.831781763082333,-22.60125,10.6,1
1718333921.6691277,-20.831922814923335,-22.355833333333333,9.01,1
1718333922.3076088,-20.8320510438697,-21.088333333333335,7.520000000000001,1
1718333922.995889,-20.83216761563912,-20.11916666666667,8.110000000000001,1
1718333923.6679394,-20.832273589974957,-19.6825,-4.880000000000002,1
1718333924.322684,-20.83236993028026,-19.40041666666667,-6.629999999999998,1
1718333924.962543,-20.832457512376,-20.260833333333334,-6.920000000000001,1
1718333925.602067,-20.832537132463028,-21.285833333333333,-6.14,1
1718333926.272753,-20.832609514360325,-21.91875,3.799999999999999,1
1718333926.9442163,-20.832675316085144,-22.210416666666667,9.559999999999999,1
1718333927.5833077,-20.83273513583498,-21.564583333333335,9.49,1
1718333928.2707765,-20.83278951742574,-20.394166666666667,8.83,1
1718333928.910294,-20.832838955235523,-19.56625,6.17,1
1718333929.5501897,-20.83288389869896,-19.199166666666667,-0.1200000000000001,1
1718333930.2050095,-20.83292475639299,-19.192083333333333,-7.26,1
1718333930.8926818,-20.832961899751208,-19.809583333333332,-8.299999999999997,1
1718333931.5331717,-20.832995666440492,-20.97875,-7.589999999999998,1
1718333932.2041152,-20.83302636343075,-21.925,1.7699999999999996,1
1718333932.8587317,-20.833054269785528,-22.469166666666666,9.28,1
1718333933.5311153,-20.833079639198967,-21.995416666666667,9.58,1
1718333934.154874,-20.83310270230209,-20.744583333333335,9.16,1
1718333934.7933629,-20.833123668759477,-19.872083333333332,9.299999999999999,1
1718333935.481436,-20.833142729175282,-19.434583333333332,-0.3800000000000008,1
1718333936.136443,-20.833160056826014,-19.1175,-7.540000000000001,1
1718333936.7760997,-20.83317580923577,-19.720833333333335,-7.520000000000001,1
1718333937.4152377,-20.833190129608276,-20.98,-6.209999999999999,1
1718333938.0556448,-20.833203148128735,-21.910416666666666,2.589999999999999,1
1718333938.7580833,-20.833214983147336,-22.290416666666665,9.65,1
1718333939.398489,-20.833225742255152,-21.717083333333335,9.69,1
1718333940.1311836,-20.83323552326226,-20.6225,0,1
1718333940.7890902,-20.833244415086902,-19.735416666666666,9.17,2
1718333941.459921,-20.83325249856385,-20.122083333333332,-0.96,2
1718333942.0839524,-20.833259847179256,-20.214583333333334,-8.18,2
1718333942.723202,-20.83326652773872,-20.602083333333333,-8.399999999999999,2
1718333943.410669,-20.833272600974595,-21.32,-8.459999999999999,2
1718333944.0666602,-20.833278122098115,-21.98375,-8.21,1
1718333944.7385814,-20.83328314130132,-22.385416666666668,-5.529999999999999,1
1718333945.394043,-20.83328770421332,-22.624166666666667,9.28,1
1718333946.0326211,-20.833291852315135,-22.497083333333332,9.549999999999999,1
1718333946.687503,-20.83329562331679,-21.080416666666668,9.54,1
1718333947.3277047,-20.833299051500113,-19.68875,9.32,1
1718333947.965704,-20.833302168030404,-18.915416666666665,-1.33,1
1718333948.653537,-20.83330500123976,-18.507083333333334,-7.66,1
1718333949.2926755,-20.833307576884636,-19.11625,-7.579999999999999,1
1718333949.9482727,-20.83330991837997,-20.261666666666667,-5.73,1
1718333950.5869155,-20.833312047012097,-21.11541666666667,-0.7299999999999995,1
1718333951.2413774,-20.833313982132204,-21.43,10.03,1
1718333951.8820753,-20.83331574133231,-21.151666666666667,10.12,1
1718333952.521241,-20.83331734060513,-20.00875,9.93,1
1718333953.144879,-20.833318794489514,-19.085833333333333,9.57,1
1718333953.7845085,-20.83332011620259,-18.600833333333334,8.81,1
1718333954.440708,-20.83332131775993,-18.327083333333334,-2.280000000000001,1
1718333955.111102,-20.833322410084783,-18.192083333333333,-6.589999999999999,1
1718333955.8147333,-20.833323403107375,-19.19875,-6.370000000000001,1
1718333956.4544868,-20.833324305855193,-20.573333333333334,-5.540000000000001,1
1718333957.0934348,-20.833325126535026,-21.416666666666668,5.1899999999999995,1
1718333957.7330887,-20.833325872607595,-21.80291666666667,9.749999999999998,1
1718333958.405188,-20.833326550855393,-21.182083333333335,9.780000000000001,1
1718333959.0292573,-20.833327167444295,-20.163333333333334,9.43,1
1718333959.6674042,-20.83332772797966,-19.529583333333335,9.14,1
1718333960.3078768,-20.83332823755727,-19.2425,-3.639999999999999,1
1718333960.9950569,-20.83332870080964,-19.070833333333333,-7.579999999999998,1
1718333961.6502995,-20.833329121948154,-20.148333333333333,-7.86,1
1718333962.2891114,-20.833329504801355,-21.497916666666665,-7.769999999999999,1
1718333962.9290688,-20.833329852849715,-22.344166666666666,0.75,1
1718333963.6006343,-20.833330169257316,-22.810416666666665,10.83,1
1718333964.239661,-20.83333045690059,-22.404583333333335,9.85,1
1718333964.8790781,-20.833330718394475,-21.117083333333333,9.16,1
1718333965.5507972,-20.833330956116193,-20.163333333333334,6.42,1
1718333966.1913414,-20.83333117222684,-19.734583333333333,-6.6899999999999995,1
1718333966.894102,-20.83333136869107,-19.735,-9.169999999999998,1
1718333967.5330765,-20.83333154729491,-20.905416666666667,-9.680000000000003,1
1718333968.219908,-20.83333170966204,-22.149583333333332,-9.229999999999999,1
1718333968.859984,-20.83333185726852,-22.962083333333332,-7.63,1
1718333969.4845147,-20.833331991456227,-23.38375,5.250000000000001,1
1718333970.139353,-20.83333211344506,-23.529166666666665,10.45,1
1718333970.7783914,-20.833332224343994,-22.4825,10.62,1
1718333971.4189012,-20.8333323251612,-20.995416666666667,8.7,1
1718333972.1487217,-20.833332416813217,-19.9625,0,1
1718333972.8092484,-20.833332500133224,-19.401666666666667,-8.29,1
1718333973.4484541,-20.833332575878693,-19.85125,-8.3,1
1718333974.0885801,-20.833332644738203,-21.025,-7.9799999999999995,1
1718333974.7753756,-20.83333270733776,-21.882083333333334,-7.4399999999999995,1
1718333975.4158373,-20.83333276424645,-22.375,3.5599999999999996,1
1718333976.070463,-20.833332815981624,-22.611666666666668,10.48,1
1718333976.7104552,-20.833332863013595,-21.822916666666668,9.57,1
1718333977.3826108,-20.833332905769936,-20.435,9.3,1
1718333978.0207222,-20.833332944639334,-19.48,-5.8100000000000005,1
1718333978.6773908,-20.833332979975154,-19.0325,-8.78,1
1718333979.3644345,-20.833333012098624,-20.034166666666668,-8.69,1
1718333980.0347173,-20.83333304130178,-21.40625,-7.9399999999999995,1
1718333980.6755807,-20.833333067850102,-22.141666666666666,3.17,1
1718333981.362464,-20.833333091984944,-22.390416666666667,9.74,1
1718333982.002467,-20.833333113925704,-21.59875,10.120000000000001,1
1718333982.6411042,-17.045454345993065,-20.237916666666667,9.61,1
1718333983.2805877,-13.601928193327028,-17.590416666666666,-1.7800000000000002,1
1718333983.9202578,-10.471449872721545,-14.658333333333333,-4.5200000000000005,1
1718333984.6084228,-7.625560490352921,-12.813333333333333,-4.59,1
1718333985.2791739,-5.038388324563251,-11.063333333333333,-5.210000000000001,1
1718333985.9174154,-2.6864136283908375,-8.70625,-5.41,1
1718333986.5418108,-0.5482548136886423,-6.391666666666667,-5.509999999999999,1
1718333987.181181,1.3955259269497158,-4.085,-5.539999999999999,1


==> Exercise_Data/data/anyang-6/HumanF.csv <==
1718334887.2958632,0
1718334890.4569905,1
1718334893.5161867,0
1718334896.5605416,-1
1718334899.5897233,0
1718334902.6178153,-1
1718334905.6547003,0
1718334908.6309185,0
1718334911.6977427,0
1718334914.7211068,0
1718334917.7399166,0
1718334920.750166,0
1718334923.7692156,0
1718334926.8088863,0
1718334929.83732,1
1718334932.8447993,0
1718334935.863508,0
1718334938.8818996,0
1718334941.8961055,0
1718334944.8882513,0
1718334947.9425676,0
1718334950.9637625,0
1718334953.9836211,0
1718334957.0134704,0
1718334960.034922,0
1718334963.0595546,0
1718334966.0808308,0
1718334969.10665,0
1718334972.1396756,0
1718334975.157314,0
1718334978.168658,0
1718334981.204685,0
1718334984.2089188,0
1718334987.2339287,0
1718334990.246987,0
1718334993.2746756,0
1718334996.2962213,0
1718334999.3198056,0
1718335002.3376968,0
1718335005.3595476,0
1718335008.363967,0
1718335011.3904066,0
1718335014.42013,0
1718335017.434209,0
1718335020.4605696,0
1718335023.4832785,2
1718335026.505799,-2
1718335029.525627,0
1718335032.5449016,0
1718335035.564075,0
1718335038.583378,0
1718335041.5992723,0
1718335044.6339583,0
1718335047.6480958,0
1718335050.6596093,0
1718335053.6885035,0
1718335056.673036,0
1718335059.7384732,0
1718335062.7582006,0
1718335065.7923005,0
1718335068.8026583,0
1718335071.829552,0
1718335074.8590393,0
1718335077.8898666,0
1718335080.8907766,0
1718335083.922347,0
1718335086.9419975,0
1718335089.9698017,0
1718335092.9916894,0
1718335096.0220423,0
1718335099.0385742,0
1718335102.0575266,0
1718335105.0815089,0
1718335108.1193337,0
1718335111.134657,0
1718335114.1696048,0
1718335117.1900272,0
1718335120.1997666,0
1718335123.2197948,0
1718335126.2433007,0
1718335129.2644796,0
1718335132.289047,0
1718335135.3167162,0
1718335138.335644,0
1718335141.3599148,0
1718335144.3769715,0
1718335147.4034674,0
1718335150.413949,0
1718335153.44824,1
1718335156.4658253,-1
1718335159.4776857,0
1718335162.5132585,0
1718335165.5323126,0
1718335168.5611286,0
1718335171.5780292,0
1718335174.595485,0
1718335177.6227582,0
1718335180.6461725,0
1718335183.6560476,0
1718335186.6908982,0
1718335189.7112687,0
1718335192.7409487,0
1718335195.763268,0
1718335198.7460124,0
1718335201.820304,0
1718335204.836865,0
1718335207.8572772,0
1718335210.8745353,0
1718335213.908131,0
1718335216.9377816,0
1718335219.9581563,0
1718335222.9732132,0
1718335226.006434,0
1718335229.0292325,0
1718335232.0543954,0
1718335235.0788472,0
1718335238.105052,0
1718335241.1131005,0
1718335244.1446335,0
1718335247.156419,0
1718335250.1915193,0
1718335253.2113998,0
1718335256.2359517,0
1718335259.261226,0
1718335262.2813938,0
1718335265.3098938,0
1718335268.3314867,0
1718335271.3566716,0
1718335274.385185,0
1718335277.4056058,0
1718335280.4284947,0
1718335283.440736,0
1718335286.4678738,2
1718335289.4882965,-1
1718335292.5184786,-2
1718335295.5518813,0
1718335298.5675294,0
1718335301.5939143,0
1718335304.6036124,0
1718335307.626016,0
1718335310.6372752,0
1718335313.6756108,0
1718335316.6988075,0
1718335319.7277355,0
1718335322.7649188,0
1718335325.7910469,0
1718335328.808418,0
1718335331.8174362,0
1718335334.8541107,0
1718335337.862066,0
1718335340.8848562,0
1718335343.9039302,0
1718335346.9305956,0
1718335349.955846,0
1718335352.963069,0
1718335355.9879436,0
1718335359.0127099,0
1718335362.0315247,0
1718335365.06294,0
1718335368.0898657,0
1718335371.099838,0
1718335374.1337283,0
1718335377.1325364,0
1718335380.1680458,0
1718335383.1896162,0
1718335386.2153192,0
1718335389.2410004,0
1718335392.262196,0
1718335395.2955449,0
1718335398.3081045,0
1718335401.3370445,0
1718335404.345965,0
1718335407.3672807,0
1718335410.3932142,0
1718335413.4204829,0


==> Exercise_Data/data/anyang-6/data.csv <==
1718334885.0764575,-18.93939393939394,-20.800833333333333,3.289999999999999,1
1718334885.811399,-15.323691460055095,-18.472083333333334,1.5599999999999996,1
1718334886.4351757,-12.036689206110696,-12.809583333333334,-0.16000000000000103,1
1718334887.5695033,-9.04850533888851,-4.855,-1.540000000000001,1
1718334888.2413568,-6.33197455050471,-3.848333333333333,-1.63,1
1718334888.880198,-3.862401106519428,-6.727916666666666,-0.35000000000000053,1
1718334889.5194051,-1.6173343392600872,-6.135,-0.8200000000000003,1
1718334890.1599705,0.4236354491574942,-1.2533333333333334,-1.7699999999999987,1
1718334890.7986515,2.279062529537114,2.8533333333333335,-1.6600000000000001,1
1718334891.5181656,3.965814420791321,3.4141666666666666,-1.3800000000000008,1
1718334892.1735504,5.499225231022416,3.40125,-1.9499999999999993,1
1718334892.812983,6.893235058505233,5.46,3.299999999999999,1
1718334893.4527783,8.160516719853234,8.195833333333333,8.42,1
1718334894.1237154,9.312590957442335,12.824583333333333,3.9799999999999986,1
1718334894.7635176,10.359931173432427,18.785,0.2599999999999998,1
1718334895.4191332,11.312058642514325,19.845833333333335,0.3799999999999999,1
1718334896.0741813,12.177629068952422,16.172916666666666,0.8899999999999988,1
1718334896.76189,12.964511274805227,14.155833333333334,0.7599999999999998,1
1718334897.4020174,13.679858734671422,16.104583333333334,0.5299999999999985,1
1718334898.105517,14.330174607277053,18.20625,0.02999999999999936,1
1718334898.744445,14.921370855100346,17.913333333333334,-0.1299999999999999,1
1718334899.3840241,15.458821989485163,16.620833333333334,-0.1800000000000006,1
1718334900.0709279,15.947413929834996,16.471666666666668,0.009999999999999787,1
1718334900.7114844,16.391588421062114,17.346666666666668,0.9999999999999991,1
1718334901.3502927,16.79538341308677,18.081666666666667,3.5999999999999996,1
1718334901.989643,17.16246976947282,18.734166666666667,4.469999999999999,1
1718334902.6777678,17.496184638914688,20.621666666666666,2.769999999999998,1
1718334903.332642,17.799561792952748,22.7625,0.8899999999999988,1
1718334904.0205033,18.07535920571462,22.606666666666666,0.5999999999999988,1
1718334904.660458,18.326084126407224,20.164583333333333,-0.13999999999999968,1
1718334905.315182,18.554015872491412,18.830833333333334,0.6399999999999988,1
1718334905.9554121,18.76122655074978,19.059166666666666,0.9599999999999991,1
1718334906.6580822,18.949599894621013,19.849166666666665,0.8999999999999995,1
1718334907.313206,19.1208483890494,20.115833333333335,0.8399999999999999,1
1718334907.9691536,19.27652883852975,19.832916666666666,1.0300000000000002,1
1718334908.6249256,19.418056519875535,19.651666666666667,1.1500000000000004,1
1718334909.2797554,19.546718048371694,19.9575,0.9500000000000002,1
1718334909.9191542,19.663683074277312,20.373333333333335,0.7699999999999987,1
1718334910.6073275,19.77001491600968,20.3875,0.7899999999999991,1
1718334911.2942789,19.866680226675452,20.119583333333335,1.0,1
1718334911.9495778,19.954557781826175,20.049583333333334,-1.9400000000000004,1
1718334912.6054323,20.034446468326834,20.291666666666668,-2.9099999999999993,1
1718334913.2764845,20.107072546963778,18.995,-1.5399999999999991,1
1718334913.9163954,20.17309625481556,16.868333333333332,-0.02999999999999936,1
1718334914.5719762,20.233117807408078,16.893333333333334,1.0699999999999985,1
1718334915.2112088,20.287682855219465,19.03125,0.879999999999999,1
1718334915.851058,20.337287444138905,21.043333333333333,0.7099999999999991,1
1718334916.505541,20.38238252497477,21.196666666666665,0.7299999999999995,1
1718334917.177689,20.423378053007365,20.532916666666665,1.04,1
1718334917.8177645,20.460646714855173,20.588333333333335,0.9199999999999999,1
1718334918.4557197,20.49452731653501,21.365833333333335,0.6999999999999984,1
1718334919.1595573,20.525327863516676,21.76,0.6199999999999992,1
1718334919.798901,20.553328360772745,21.386666666666667,0.8499999999999988,1
1718334920.4541924,20.578783358278244,20.985833333333332,-0.4500000000000002,1
1718334921.1103592,20.60192426510143,21.116666666666667,-1.3199999999999985,1
1718334921.7825937,20.622961453122517,20.703333333333333,-0.9500000000000002,1
1718334922.4212868,20.642086169505323,19.549166666666668,-0.5999999999999996,1
1718334923.1233964,20.659472275307866,19.075,-0.04999999999999982,1
1718334923.76359,20.675277826037455,19.66625,1.0299999999999994,1
1718334924.4349363,20.6896465085189,20.452916666666667,0.919999999999999,1
1718334925.0584433,20.702708947138394,21.168333333333333,0.7599999999999989,1
1718334925.7141156,20.714583891337934,21.40125,0.7199999999999989,1
1718334926.401727,20.7253792951557,21.3,0.7599999999999998,1
1718334927.0733097,20.7351932986264,21.265,-0.9199999999999999,1
1718334927.7292578,20.74411511996339,21.365,-1.2199999999999998,1
1718334928.3676665,20.75222586663338,20.56,-0.9300000000000006,1
1718334929.0071397,20.759599272697013,19.545,-0.6400000000000006,1
1718334929.743542,20.766302369118492,19.401666666666667,0.8999999999999995,1
1718334930.3827279,20.772396093138024,20.0425,1.0199999999999996,1
1718334931.022116,20.777935842246684,21.129166666666666,0.8299999999999983,1
1718334931.692959,20.78297197780002,21.69,0.6600000000000001,1
1718334932.3329794,20.78755028284851,21.54083333333333,0.9099999999999993,1
1718334932.9722486,20.79171237834712,21.276666666666667,1.0899999999999999,1
1718334933.6130455,20.79549610152769,21.45,0.7299999999999986,1
1718334934.2995796,20.798935849873658,21.83416666666667,-1.540000000000001,1
1718334934.9393606,20.802062893824537,21.706666666666667,0.629999999999999,1
1718334935.6249115,20.804905661052615,20.214166666666667,1.3099999999999996,1
1718334936.2817671,20.807489994896315,20.0625,1.33,2
1718334936.9216337,20.80983938929967,20.666666666666668,1.04,2
1718334937.5601366,20.811975202393636,21.035833333333333,0.9299999999999997,2
1718334938.2476926,20.8139168506609,21.0525,0.9099999999999993,2
1718334938.9031818,20.815681985449288,21.03625,0.9399999999999986,1
1718334939.559302,20.81728665343875,21.055,0.8799999999999999,1
1718334940.2619328,20.818745442520072,21.10625,-0.8000000000000007,1
1718334940.9020863,20.82007161441219,21.059583333333332,-1.0600000000000014,1
1718334941.5414674,20.821277225223202,20.113333333333333,-0.7999999999999989,1
1718334942.2449958,20.822373235051394,19.106666666666666,0.5499999999999989,2
1718334942.899841,20.82336960762248,18.539583333333333,1.3899999999999988,2
1718334943.539443,20.824275400868913,18.607916666666668,1.33,2
1718334944.243076,20.825098849274777,18.958333333333332,1.1399999999999997,2
1718334944.8822515,20.825847438734638,19.203333333333333,1.0999999999999988,1
1718334945.522272,20.82652797460726,19.29,1.0199999999999996,1
1718334946.1931295,20.827146643582356,19.366666666666667,0.9899999999999993,1
1718334946.832567,20.827709069923344,19.499166666666667,1.0099999999999998,1
1718334947.520511,20.82822036659699,19.656666666666666,0.9799999999999995,1
1718334948.1599152,20.82868518175483,19.809583333333332,0.9699999999999998,2
1718334948.799516,20.82910774098924,19.93166666666667,1.0599999999999996,2
1718334949.4544778,20.8294918857478,20.04125,1.0299999999999994,2
1718334950.0948164,20.829841108255568,20.167916666666667,0.9299999999999988,2
1718334950.7341511,20.830158583262648,20.29,0.8999999999999995,2
1718334951.3730447,20.830447196905432,20.359166666666667,0.7999999999999989,2
1718334952.0601184,20.830709572944336,20.41,-0.8700000000000001,2
1718334952.700004,20.83094809661606,20.442916666666665,-0.6100000000000003,2
1718334953.338962,20.83116493631763,20.05666666666667,1.1099999999999994,2
1718334953.9796212,20.831362063319055,19.763333333333332,1.29,1
1718334954.6509328,20.831541269683985,20.105,1.04,1
1718334955.2895057,20.831704184561204,20.633333333333333,0.8599999999999994,1
1718334955.9447582,20.83185228899502,20.64666666666667,0.9399999999999995,1
1718334956.5842078,20.831986929389412,20.30666666666667,1.2299999999999995,1
1718334957.2403152,20.832109329747958,20.226666666666667,1.3200000000000003,1
1718334957.911255,20.832220602801172,20.573333333333334,0.96,1
1718334958.5677907,20.832321760122287,20.939166666666665,0.8099999999999987,1
1718334959.2379928,20.832413721323295,20.782916666666665,0.9899999999999993,1
1718334959.9265206,20.83249732241511,20.395,1.209999999999999,1
1718334960.5821273,20.83257332340768,20.40125,1.1999999999999993,1
1718334961.205213,20.8326424152191,20.774166666666666,0.9000000000000004,1
1718334961.8599894,20.832705225956754,20.995,0.7999999999999998,1
1718334962.5323083,20.832762326627357,20.748333333333335,1.0599999999999996,1
1718334963.1868525,20.832814236327906,20.441666666666666,1.2400000000000002,1
1718334963.8589127,20.83286142696476,20.569583333333334,1.0799999999999992,1
1718334964.4973269,20.832904327543705,20.935,0.8399999999999999,1
1718334965.1540442,20.832943328070034,21.001666666666665,0.7399999999999993,1
1718334965.8093765,20.83297878309398,20.698333333333334,1.0999999999999988,1
1718334966.464232,20.83301101493392,20.44333333333333,1.21,1
1718334967.1355498,20.833040316606592,20.65625,0.9699999999999998,1
1718334967.7916594,20.833066954490846,21.026666666666667,0.7999999999999998,1
1718334968.4307406,20.83309117074925,20.97458333333333,0.8300000000000001,1
1718334969.1026049,20.83311318552962,20.6375,1.0600000000000005,1
1718334969.7581882,20.833133198966316,20.4925,0.9900000000000002,1
1718334970.3978093,20.83315139299968,20.72,0.7299999999999995,1
1718334971.1009269,20.833167933030005,20.905,0.8099999999999996,1
1718334971.739871,20.833182969421227,20.71,0.6199999999999992,1
1718334972.3633718,20.833196638867786,20.525833333333335,-0.11000000000000032,1
1718334973.0036368,20.833209065637373,20.456666666666667,-0.20000000000000018,1
1718334973.6589856,20.833220362700644,20.085,1.0299999999999994,1
1718334974.3135698,20.833230632758156,19.713333333333335,1.37,1
1718334975.0175903,20.833239969174087,20.319166666666668,1.0199999999999996,1
1718334975.6575713,20.833248456824926,21.299166666666668,0.7499999999999991,1
1718334976.3118486,20.83325617287114,21.38625,0.6799999999999988,1
1718334976.9508054,20.833263187458627,20.780833333333334,0.5599999999999996,1
1718334977.6557455,20.833269564356318,20.465833333333332,0.47999999999999954,1
1718334978.3265502,20.833275361536046,20.6175,0.8399999999999999,1
1718334978.9665127,20.83328063169943,20.743333333333332,0.9299999999999997,1
1718334979.6532729,20.833285422757058,20.795833333333334,0.8599999999999985,1
1718334980.2930048,20.833289778263996,20.873333333333335,0.830000000000001,1
1718334980.948853,20.833293737815755,20.9075,0.7800000000000002,1
1718334981.6358433,20.833297337408258,20.90625,0.8700000000000001,1
1718334982.2921407,20.83330060976509,20.87125,1.0199999999999996,1
1718334982.9471498,20.833303584634923,20.89,1.12,1
1718334983.5695827,20.833306289062044,21.019583333333333,1.0900000000000007,1
1718334984.2099154,20.83330874763217,21.155,0.8400000000000007,1
1718334984.8497965,20.833310982695913,21.169583333333332,0.8300000000000001,1
1718334985.5372336,20.833313014572038,20.995,1.049999999999999,1
1718334986.2089725,20.833314861732166,20.848333333333333,1.1799999999999997,1
1718334986.8483374,20.83331654096864,20.957916666666666,1.0399999999999991,1
1718334987.4876988,20.833318067547236,21.16625,0.7699999999999996,2
1718334988.1429904,20.83331945534598,21.268333333333334,0.7200000000000006,2
1718334988.8461916,20.83332071698119,21.233333333333334,0.75,2
1718334989.485735,20.833321863922297,21.175,0.79,2
1718334990.157126,20.833322906596027,21.158333333333335,0.8900000000000006,2
1718334990.8121595,20.83332385448123,21.158333333333335,0.8900000000000006,1
1718334991.4515882,20.833324716195058,21.174166666666668,0.8900000000000006,1
1718334992.1226203,20.833325499571266,21.175,0.8700000000000001,1
1718334992.810421,20.83332621173145,21.156666666666666,0.8899999999999997,1
1718334993.449054,20.833326859149807,21.118333333333332,0.9599999999999991,1
1718334994.154878,20.83332744771195,21.101666666666667,0.9999999999999991,1
1718334994.793487,20.833327982768434,21.119583333333335,0.9699999999999998,1
1718334995.4486082,20.83332846918342,21.136666666666667,0.9500000000000002,1
1718334996.12055,20.833328911378874,21.12,0.9500000000000002,1
1718334996.7922468,20.83332931337473,21.082916666666666,1.0199999999999987,1
1718334997.4472992,20.833329678825514,21.046666666666667,1.08,1
1718334998.1341665,20.8333300110535,21.049166666666668,1.0300000000000002,1
1718334998.7905784,20.83333031307894,21.084583333333335,1.1599999999999993,1
1718334999.4458373,20.833330587647517,21.085,1.0199999999999987,1
1718335000.1011746,20.83333083725532,21.10125,1.3600000000000003,1
1718335000.8203852,20.833331064171507,21.07,1.3399999999999999,1
1718335001.4596064,20.83333127045895,21.185833333333335,1.5200000000000005,1
1718335002.0997834,20.833331457992983,21.29083333333333,1.4299999999999988,1
1718335002.7547832,20.83333162847847,21.37625,1.4799999999999995,1
1718335003.3947892,20.83333178346528,21.375833333333333,1.4999999999999991,1
1718335004.0184784,20.83333192436237,21.341666666666665,1.5399999999999991,1
1718335004.6726987,20.833332052450643,21.341666666666665,1.5599999999999996,1
1718335005.3605468,20.833332168894522,21.341666666666665,1.5699999999999994,1
1718335005.9846377,20.8333322747526,21.341666666666665,1.5699999999999994,1
1718335006.6236963,20.833332370987215,21.323333333333334,1.5899999999999999,1
1718335007.295976,20.83333245847322,21.286666666666665,1.6399999999999988,1
1718335007.9346368,20.833332538005948,21.251666666666665,1.6899999999999995,1
1718335008.6389685,20.83333261030845,21.25125,1.700000000000001,1
1718335009.2941422,20.833332676037983,21.25125,1.6800000000000015,1
1718335009.964728,20.833332735792112,21.234166666666667,1.6899999999999986,1
1718335010.6050289,20.833332790114035,21.196666666666665,1.709999999999999,1
1718335011.243394,20.833332839497597,21.160833333333333,1.7200000000000006,1
1718335011.8995013,20.83333288439176,21.143333333333334,1.75,1
1718335012.5385234,20.833332925204644,21.125,1.7699999999999996,1
1718335013.1788707,20.83333296230725,21.125,1.7599999999999998,1
1718335013.8497021,20.83333299603689,21.124583333333334,1.75,1
1718335014.4893165,20.833333026700203,21.085,1.7799999999999994,1
1718335015.1294527,20.83333305457595,21.034583333333334,1.75,1
1718335015.8171492,20.833333079917526,21.034583333333334,1.7400000000000002,1
1718335016.4871044,20.83333310295532,21.033333333333335,1.7400000000000002,1
1718335017.111446,17.04545433602,20.824583333333333,1.7799999999999994,1
1718335017.7508342,13.60192818426059,17.326666666666668,1.7999999999999998,1
1718335018.3892634,10.471449864479327,12.471666666666666,1.4000000000000004,1
1718335019.0296001,7.625560482859995,9.094166666666666,0.9800000000000004,1
1718335019.7016,5.038388317751512,6.828333333333333,0.7099999999999991,1
1718335020.3252056,2.6864136221983426,3.723333333333333,0.4599999999999991,1
1718335020.9654577,0.5482548080591004,0.14333333333333334,0.35999999999999943,1
1718335021.6041334,-1.395525932067491,-2.88,0.54,1
1718335022.2436674,-3.1625993321825687,-5.00875,0.7100000000000009,1
1718335022.881852,-4.769029695923551,-6.74375,0.8799999999999999,1
1718335023.5534005,-6.229420935688068,-8.427083333333334,1.1100000000000003,1
1718335024.1932063,-7.5570493354740025,-10.082083333333333,1.3599999999999994,1
1718335024.832985,-8.763984244370306,-11.302083333333334,1.5199999999999996,1
1718335025.4730558,-9.861197797912403,-12.11,1.7199999999999989,1
1718335026.144505,-10.85866466476885,-12.85125,1.9099999999999993,1
1718335026.814291,-11.765452725547439,-13.737083333333333,2.3499999999999996,1
1718335027.4398892,-12.589805508073429,-14.459166666666667,1.4900000000000002,1
1718335028.0949683,-13.339217128551603,-14.802083333333334,-3.320000000000001,1
1718335028.7183177,-14.020500419895397,-15.661666666666667,-1.1600000000000001,1
1718335029.389014,-14.639848866571574,-19.297083333333333,1.3399999999999999,1
1718335030.0613215,-15.202892909004458,-21.25958333333333,1.0999999999999996,1
1718335030.7483606,-15.71475112939799,-19.25125,3.009999999999999,1
1718335031.3875027,-16.180076784301207,-17.184166666666666,1.7699999999999996,1
1718335032.0436957,-16.60310010694049,-16.81,1.4399999999999995,1
1718335032.698786,-16.987666763885294,-18.02125,2.5199999999999996,1
1718335033.3698885,-17.3372728156533,-19.015,3.2499999999999982,1
1718335034.0099065,-17.655096499078756,-18.363333333333333,2.530000000000001,1
1718335034.7132215,-17.94402712037463,-17.152083333333334,1.839999999999999,1
1718335035.3523827,-18.206691321552693,-17.40041666666667,2.0,1
1718335035.9922023,-18.4454769589873,-18.795,2.34,1
1718335036.6794624,-18.66255481120057,-19.492916666666666,3.4000000000000004,1
1718335037.3191109,-18.85989831321264,-19.047083333333333,2.9400000000000004,1
1718335038.0228653,-19.039301496859977,-18.184166666666666,2.25,1
1718335038.6615274,-19.20239530017574,-18.296666666666667,2.539999999999999,1
1718335039.4000804,-19.350662394099157,-19.329166666666666,0,1
1718335040.0857882,-19.485450661302263,-20.053333333333335,3.539999999999999,1
1718335040.741988,-19.60798544966872,-21.1275,4.049999999999999,1
1718335041.4285457,-19.71938071182005,-20.185833333333335,3.549999999999999,1
1718335042.068985,-19.820649131957623,-18.342916666666667,2.5,1
1718335042.7400165,-19.912711332082683,-18.155416666666667,2.3099999999999996,1
1718335043.3781936,-19.99640424128729,-19.776666666666667,3.3099999999999987,1
1718335044.0350983,-20.07248870420057,-20.86,4.130000000000001,1
1718335044.7219718,-20.141656397758094,-20.065416666666668,3.41,1
1718335045.361305,-20.20453611917402,-18.612083333333334,2.51,1
1718335046.0170825,-20.261699502279413,-18.77541666666667,2.55,1
1718335046.6724865,-20.313666214193404,-20.342083333333335,3.5600000000000005,1
1718335047.3281403,-20.360908679569764,-21.14125,3.7300000000000004,1
1718335047.9836023,-20.40385637536645,-20.26125,3.5299999999999994,1
1718335048.655104,-20.442899735181623,-19.268333333333334,2.91,1
1718335049.2946515,-20.47839369864996,-19.507083333333334,3.3099999999999987,1
1718335049.9812992,-20.510660938166634,-20.515416666666667,3.6999999999999993,1
1718335050.6535475,-20.539994792272694,-20.76375,3.66,1
1718335051.3085856,-20.566661932369115,-20.090416666666666,3.4099999999999984,1
1718335051.964762,-20.590904787002223,-19.69333333333333,3.4000000000000004,1
1718335052.6202312,-20.612943745759605,-20.108333333333334,3.2399999999999993,1
1718335053.2592583,-20.632979162811758,-20.619583333333335,3.67,1
1718335053.9783297,-20.651193178313722,-20.71625,3.6899999999999995,1
1718335054.634824,-20.667751374224597,-20.307083333333335,3.1799999999999997,1
1718335055.2897289,-20.682804279598113,-20.094166666666666,2.879999999999999,1
1718335056.00865,-20.69648873902859,-20.53625,3.499999999999999,1
1718335056.665037,-20.70892915669266,-21.209583333333335,3.67,1
1718335057.3033826,-20.720238627296354,-21.044583333333332,3.6799999999999997,1
1718335057.9916306,-20.73051996420881,-20.43,3.3200000000000003,1
1718335058.6462004,-20.739866634129218,-20.21875,2.950000000000001,1
1718335059.3172975,-20.74836360678414,-20.64875,3.4899999999999993,1
1718335059.9572678,-20.756088127379524,-21.20625,3.67,1
1718335060.5978105,-20.763110418829868,-21.02541666666667,3.709999999999999,1
1718335061.2598436,-20.769494320148365,-20.497916666666665,3.3499999999999996,1
1718335061.90821,-20.775297866801544,-20.309583333333332,2.950000000000001,1
1718335062.547922,-20.780573818304433,-20.690416666666668,3.4699999999999998,1
1718335063.2332444,-20.785370137852514,-21.190833333333334,3.66,1
1718335063.8581755,-20.78973042835077,-21.039166666666667,3.700000000000001,1
1718335064.4978888,-20.793694328803735,-20.56,3.3899999999999997,1
1718335065.1857471,-20.797297874670058,-20.389166666666668,2.9700000000000006,1
1718335065.8252058,-20.800573825457633,-20.726666666666667,3.509999999999999,1
1718335066.4807513,-20.80355196253724,-21.190416666666668,3.67,1
1718335067.1197295,-20.80625935988234,-21.048333333333332,3.6800000000000015,1
1718335067.7591088,-20.808720630196063,-20.59,3.539999999999999,1
1718335068.446437,-20.81095814866309,-20.430833333333332,3.1199999999999974,1
1718335069.0860023,-20.81299225636038,-20.657083333333333,3.38,1
1718335069.7249906,-20.814841445176103,-21.043333333333333,3.5500000000000007,1
1718335070.396548,-20.816522525917673,-21.0575,3.539999999999999,1
1718335071.0368612,-20.81805078113728,-20.764166666666668,3.79,1
1718335071.691416,-20.819440104064192,-20.607916666666668,3.7699999999999987,1
1718335072.316403,-20.820703124906842,-20.574583333333333,3.4499999999999984,1
1718335073.003037,-20.82185132567289,-20.577083333333334,3.3099999999999987,1
1718335073.6425362,-20.822895144551104,-20.704166666666666,3.469999999999999,1
1718335074.3456619,-20.823844070804036,-20.89,3.4400000000000004,1
1718335074.9847486,-20.824706731033974,-20.889583333333334,3.119999999999999,1
1718335075.656244,-20.825490967606644,-20.821666666666665,2.51,1
1718335076.2956886,-20.826203909945434,-20.989166666666666,2.25,1
1718335076.9832942,-20.826852039344335,-21.574583333333333,2.2700000000000005,1
1718335077.623654,-20.82744124788879,-22.085416666666667,2.039999999999999,1
1718335078.2788956,-20.82797689202011,-22.118333333333332,3.2300000000000004,1
1718335078.9347904,-20.828463841230406,-22.0225,3.25,1
1718335079.604946,-20.828906522330673,-21.432916666666667,3.450000000000001,1
1718335080.2447758,-20.829308959694547,-20.89625,3.459999999999998,1
1718335080.9488444,-20.82967481184353,-20.712083333333332,3.179999999999999,1
1718335081.6196961,-20.830007404706237,-20.714583333333334,2.99,1
1718335082.2590349,-20.830309761854156,-20.785,2.4299999999999997,1
1718335082.8834808,-20.83058463198863,-20.88,1.9100000000000001,1
1718335083.538013,-20.83083451392905,-21.245416666666667,1.9499999999999993,1
1718335084.1774364,-20.831061679329444,-21.77541666666667,2.209999999999999,1
1718335084.8650417,-20.831268193329798,-21.999583333333334,2.5699999999999985,1
1718335085.5042608,-20.83145593333012,-21.766666666666666,3.1599999999999993,1
1718335086.1441965,-20.831626606057682,-21.339166666666667,3.629999999999999,1
1718335086.7993886,-20.831781763082745,-20.87375,3.83,1
1718335087.4386683,-20.831922814923704,-20.366666666666667,2.8999999999999995,1
1718335088.0940404,-20.832051043870035,-20.02625,2.34,1
1718335088.7489102,-20.832167615639428,-20.417083333333334,2.8999999999999986,1
1718335089.3890588,-20.832273589975237,-21.15041666666667,3.4300000000000015,1
1718335090.0771317,-20.832369930280517,-21.117916666666666,3.3899999999999997,2
1718335090.7166119,-20.83245751237623,-20.37,2.8199999999999994,2
1718335091.356167,-20.83253713246324,-19.828333333333333,2.1099999999999994,2
1718335092.0590966,-20.83260951436052,-19.75,2.0,2
1718335092.6989925,-20.83267531608532,-19.93625,2.3200000000000003,2
1718335093.3702655,-20.832735135835136,-20.06875,2.629999999999999,1
1718335094.0580027,-20.832789517425887,-19.890833333333333,2.34,1
1718335094.7134793,-20.83283895523565,-19.5675,2.169999999999998,1
1718335095.3852644,-20.83288389869908,-19.65041666666667,2.299999999999999,1
1718335096.02404,-20.8329247563931,-20.062083333333334,2.7799999999999994,1
1718335096.712321,-20.832961899751304,-20.21291666666667,3.049999999999999,1
1718335097.3513372,-20.832995666440578,-19.84958333333333,2.4399999999999995,1
1718335098.0072138,-20.83302636343083,-19.466666666666665,2.08,1
1718335098.6778793,-20.833054269785602,-19.79,2.389999999999999,1
1718335099.3340542,-20.833079639199035,-20.522916666666667,3.289999999999999,1
1718335099.989098,-20.83310270230215,-20.661666666666665,3.51,1
1718335100.6601582,-20.833123668759534,-19.893333333333334,2.5599999999999987,1
1718335101.3161592,-20.833142729175332,-19.252916666666668,1.9400000000000013,1
1718335102.0525303,-20.83316005682606,-19.8425,0,1
1718335102.739301,-20.83317580923581,-21.225833333333334,3.7700000000000014,1
1718335103.3950381,-20.833190129608315,-22.703333333333333,3.679999999999999,1
1718335104.0333102,-20.83320314812877,-21.2025,3.71,1
1718335104.6895516,-20.833214983147368,-19.134166666666665,2.1000000000000005,1
1718335105.4082155,-20.83322574225518,-18.938333333333333,1.5899999999999999,1
1718335106.0806382,-20.83323552326229,-20.842083333333335,3.4299999999999997,1
1718335106.7350588,-20.833244415086927,-22.150833333333335,3.79,1
1718335107.3909094,-20.83325249856387,-20.895416666666666,3.880000000000001,1
1718335108.0467024,-20.833259847179274,-19.062083333333334,1.7799999999999994,1
1718335108.7003298,-20.833266527738736,-18.83625,1.5399999999999991,2
1718335109.372773,-20.83327260097461,-19.671666666666667,2.4399999999999995,2
1718335110.0125582,-20.833278122098132,-20.333333333333332,3.129999999999999,2
1718335110.684215,-20.833283141301333,-20.358333333333334,3.25,2
1718335111.324333,-20.833287704213333,-20.140833333333333,2.9800000000000004,1
1718335112.0118341,-20.83329185231515,-20.144166666666667,2.960000000000001,1
1718335112.6349788,-20.8332956233168,-20.4925,3.469999999999999,1
1718335113.2909489,-20.833299051500127,-20.753333333333334,3.6799999999999997,1
1718335113.930194,-20.833302168030418,-20.49875,3.459999999999999,1
1718335114.6010485,-20.83330500123977,-20.099166666666665,2.8500000000000014,1
1718335115.2409325,-20.833307576884643,-20.1475,2.9499999999999993,1
1718335115.9116788,-20.833309918379975,-20.725,3.5700000000000003,1
1718335116.615092,-20.8333120470121,-21.08416666666667,3.75,1
1718335117.3539772,-20.83331398213221,-20.649166666666666,0,1
1718335118.071298,-20.83331574133231,-20.064166666666665,2.59,1
1718335118.7094433,-20.833317340605134,-21.939166666666665,3.9300000000000015,1
1718335119.4143553,-20.833318794489514,-22.74125,3.6499999999999995,1
1718335120.0534055,-20.83332011620259,-20.856666666666666,3.869999999999999,1
1718335120.7570093,-20.83332131775993,-19.450833333333332,2.089999999999999,1
1718335121.4121232,-20.833322410084783,-19.895833333333332,2.579999999999999,1
1718335122.0521176,-20.833323403107382,-21.561666666666667,3.6599999999999984,1
1718335122.6915357,-20.833324305855193,-22.002083333333335,3.6999999999999993,1
1718335123.3301296,-20.833325126535026,-20.68875,3.3599999999999994,1
1718335124.0835884,-20.833325872607595,-19.70916666666667,0,1
1718335124.76908,-20.833326550855393,-20.419583333333332,2.950000000000001,1
1718335125.523498,-20.833327167444295,-22.897916666666667,0,1
1718335126.175581,-20.83332772797966,-22.8425,2.84,1
1718335126.8480153,-20.83332823755727,-22.48125,2.7499999999999982,2
1718335127.4708312,-20.83332870080964,-21.890833333333333,3.329999999999999,2
1718335128.0934646,-20.833329121948154,-21.4425,3.419999999999998,2
1718335128.7500622,-20.833329504801355,-20.995416666666667,3.37,2
1718335129.452206,-20.833329852849715,-20.547916666666666,2.88,2
1718335130.1227906,-20.833330169257316,-20.21625,2.5799999999999983,2
1718335130.7624626,-20.83333045690059,-20.13125,2.3499999999999996,2
1718335131.3874044,-20.833330718394475,-20.166666666666668,2.3999999999999986,2
1718335132.0263433,-20.833330956116193,-20.234583333333333,2.549999999999999,2
1718335132.6820035,-20.83333117222684,-20.268333333333334,2.630000000000001,1
1718335133.3213837,-20.83333136869107,-20.23375,2.5700000000000003,1
1718335133.9608765,-20.83333154729491,-20.183333333333334,2.200000000000001,1
1718335134.6314301,-20.83333170966204,-20.206666666666667,1.0599999999999996,1
1718335135.3187158,-20.83333185726852,-20.56125,0.9499999999999993,1
1718335135.974004,-20.833331991456227,-21.475833333333334,1.1799999999999997,1
1718335136.6147594,-20.83333211344506,-22.071666666666665,2.210000000000001,1
1718335137.252929,-20.833332224343994,-21.904166666666665,2.6399999999999997,1
1718335137.8934631,-20.8333323251612,-21.075,2.6500000000000004,1
1718335138.6094236,-20.833332416813217,-20.41583333333333,0,1
1718335139.3004098,-20.833332500133224,-20.345,1.959999999999999,1
1718335139.9244063,-20.833332575878693,-21.78625,2.7299999999999995,1
1718335140.5802362,-20.833332644738203,-22.02375,2.6400000000000006,1
1718335141.2338827,-20.833332707337764,-20.65125,2.4399999999999995,1
1718335141.873703,-20.83333276424645,-19.725416666666668,1.4299999999999988,1
1718335142.5133052,-20.833332815981624,-19.747916666666665,1.5699999999999994,1
1718335143.1687534,-20.833332863013595,-20.85333333333333,2.629999999999999,1
1718335143.8235698,-20.833332905769936,-21.532916666666665,2.83,1
1718335144.4638982,-20.833332944639334,-20.761666666666667,2.7800000000000002,1
1718335145.1036415,-20.833332979975154,-19.802083333333332,1.5599999999999996,1
1718335145.759372,-20.833333012098624,-19.790416666666665,1.5299999999999994,1
1718335146.3826268,-20.83333304130178,-20.884166666666665,2.6900000000000004,1
1718335147.0208073,-20.833333067850102,-21.621666666666666,2.8599999999999994,1
1718335147.6617534,-20.833333091984944,-20.889166666666668,3.0,2
1718335148.3645308,-20.833333113925704,-19.99875,1.71,2
1718335149.0038202,-17.045454345993065,-19.42375,1.4399999999999986,2
1718335149.627302,-13.601928193327028,-17.885833333333334,0.6600000000000001,2
1718335150.2507553,-10.471449872721545,-15.715416666666666,0.0,2
1718335150.8746688,-7.625560490352921,-13.550416666666667,-0.5500000000000007,1
1718335151.4968054,-5.038388324563251,-11.459583333333333,-1.0100000000000007,1
1718335152.122593,-2.6864136283908375,-9.245,-1.360000000000003,1
1718335152.7610056,-0.5482548136886423,-6.79375,-1.6799999999999997,1
1718335153.383693,1.3955259269497158,-4.41,-1.8400000000000016,1
1718335154.0078237,3.1625993275300424,-2.2283333333333335,-1.9400000000000022,1
1718335154.6789744,4.769029691693989,-0.11833333333333333,-1.9299999999999988,1
1718335155.3824005,6.2294209318430145,2.22,5.85,1
1718335156.1015818,7.557049331978499,4.937916666666666,7.870000000000001,1
1718335156.8061419,8.763984241192569,11.54,4.130000000000001,1
1718335157.444612,9.861197795023545,18.284583333333334,0.4999999999999991,1
1718335158.0996146,10.858664662142619,18.408333333333335,0.6899999999999995,1
1718335158.7720408,11.765452723159955,13.907916666666667,0.009999999999998899,1
1718335159.4746869,12.589805505902987,12.317916666666667,-0.19000000000000128,1
1718335160.1460545,13.339217126578479,14.558333333333334,0.2799999999999985,1
1718335160.785241,14.020500418101644,16.367916666666666,0.5099999999999998,1
1718335161.4099777,14.639848864940893,16.078333333333333,0.6400000000000006,1
1718335162.0655918,15.202892907522012,15.54,0.71,1
1718335162.6884441,15.714751128050326,16.2025,0.4999999999999982,1
1718335163.311573,16.18007678307605,17.375,0.5499999999999989,1
1718335163.9679267,16.60310010582672,17.841666666666665,0.6499999999999995,1
1718335164.6225579,16.98766676287276,17.811666666666667,0.7399999999999993,1
1718335165.2617245,17.33727281473281,18.047916666666666,0.6599999999999993,1
1718335165.884952,17.65509649824196,18.61625,0.660000000000001,1
1718335166.5250232,17.944027119613892,19.04083333333333,0.7199999999999998,1
1718335167.1653948,18.206691320861125,19.1825,0.7400000000000002,1
1718335167.7880926,18.445476958358594,19.308333333333334,0.7400000000000002,1
1718335168.411434,18.662554810629032,19.55125,0.7299999999999995,1
1718335169.0508702,18.85989831269305,19.7925,0.7700000000000005,1
1718335169.6905475,19.039301496387623,19.93166666666667,0.7899999999999991,1
1718335170.3133025,19.202395299746325,20.035,0.7799999999999994,1
1718335170.937594,19.350662393708784,20.156666666666666,0.7699999999999996,1
1718335171.5760362,19.48545066094738,20.279166666666665,0.79,1
1718335172.200733,19.6079854493461,20.347916666666666,0.7999999999999998,1
1718335172.8233502,19.719380711526757,20.400833333333335,0.7999999999999998,1
1718335173.4639657,19.820649131691003,20.471666666666668,0.7800000000000002,1
1718335174.1024342,19.912711331840303,20.54,0.7700000000000005,1
1718335174.7418623,19.996404241066934,20.573333333333334,0.7700000000000005,1
1718335175.4141088,20.072488704000243,20.574166666666667,0.8300000000000001,1
1718335176.0843697,20.141656397575982,20.598333333333333,0.8300000000000001,1
1718335176.7094345,20.204536119008456,20.668333333333333,0.8000000000000007,1
1718335177.3490858,20.261699502128906,20.72,0.7299999999999995,1
1718335178.0685587,20.313666214056575,20.719583333333333,0.4899999999999993,1
1718335178.7076292,20.36090867944537,20.6775,0.5800000000000001,1
1718335179.3480396,20.40385637525337,20.54083333333333,0.8499999999999996,1
1718335180.0038326,20.442899735078825,20.491666666666667,1.0,1
1718335180.6899629,20.478393698556502,20.682916666666667,1.179999999999998,1
1718335181.3304772,20.51066093808166,20.95625,1.1399999999999997,1
1718335181.9699333,20.539994792195454,21.124583333333334,1.0699999999999985,1
1718335182.6410503,20.566661932298896,21.124583333333334,0.839999999999999,1
1718335183.2803428,20.590904786938385,21.067916666666665,1.1099999999999994,1
1718335183.9660573,20.61294374570157,20.945833333333333,1.1500000000000004,1
1718335184.8293629,20.632979162759003,20.998333333333335,1.0999999999999988,1
1718335185.452636,20.65119317826575,21.13,0.9599999999999982,1
1718335186.092861,20.667751374180988,21.128333333333334,0.9299999999999997,1
1718335186.7820194,20.68280427955848,20.971666666666668,1.0299999999999994,1
1718335187.4366517,20.696488738992556,20.841666666666665,1.0599999999999987,1
1718335188.1238217,20.708929156659895,20.8825,0.8299999999999992,1
1718335188.7800224,20.720238627266564,20.97,0.7699999999999996,1
1718335189.418805,20.73051996418173,20.86,1.1599999999999993,1
1718335190.1067631,20.739866634104608,20.67625,1.2699999999999996,1
1718335190.7467508,20.748363606761764,20.8175,1.21,1
1718335191.4021056,20.75608812735918,21.105,1.0200000000000005,1
1718335192.1037788,20.763110418811376,21.166666666666668,0.8799999999999999,1
1718335192.7435305,20.76949432013156,20.933333333333334,1.1700000000000008,1
1718335193.4001966,20.775297866786254,20.715833333333332,1.2799999999999994,1
1718335194.0241764,20.78057381829054,20.84125,1.1599999999999993,1
1718335194.6795342,20.78537013783988,21.093333333333334,1.0,1
1718335195.334973,20.789730428339293,21.090833333333332,0.9899999999999993,1
1718335196.0219839,20.793694328793293,20.865833333333335,1.1799999999999988,1
1718335196.7246974,20.79729787466058,20.72458333333333,1.3200000000000003,1
1718335197.3638885,20.800573825449003,20.859166666666667,1.1499999999999986,1
1718335198.0840912,20.803551962529408,21.078333333333333,1.0299999999999994,1
1718335198.740016,20.80625935987521,21.045,0.9499999999999993,1
1718335199.3793554,20.808720630189587,20.831666666666667,1.1999999999999993,1
1718335200.0664792,20.810958148657203,20.698333333333334,1.3199999999999994,1
1718335200.7054799,20.812992256355027,20.855833333333333,1.1899999999999995,1
1718335201.3616462,20.814841445171236,21.075,0.9699999999999998,1
1718335202.0334263,20.816522525913243,21.046666666666667,1.0099999999999998,1
1718335202.6883187,20.818050781133255,20.765,1.2499999999999991,1
1718335203.343981,20.819440104060536,20.6325,1.3600000000000003,1
1718335203.9831207,20.82070312490352,20.845833333333335,1.1499999999999995,1
1718335204.6701858,20.82185132566986,21.0975,0.9499999999999993,1
1718335205.31054,20.822895144548358,21.012916666666666,1.0299999999999994,1
1718335206.0137374,20.823844070801545,20.723333333333333,1.2599999999999998,1
1718335206.6692545,20.824706731031704,20.631666666666668,1.3199999999999994,1
1718335207.3087556,20.82549096760459,20.86,1.1499999999999995,1
1718335208.012373,20.826203909943555,21.076666666666668,0.96,1
1718335208.6516547,20.82685203934263,20.973333333333333,1.0599999999999987,1
1718335209.323217,20.82744124788723,20.699583333333333,1.2899999999999991,1
1718335209.9774668,20.827976892018704,20.65125,1.3599999999999994,1
1718335210.6176841,20.82846384122912,20.89625,1.2999999999999998,1
1718335211.3685787,20.8289065223295,21.10333333333333,0.9699999999999998,1
1718335212.0079842,20.829308959693492,21.050833333333333,0.96,1
1718335212.6474998,20.829674811842562,20.756666666666668,1.2299999999999986,1
1718335213.336004,20.830007404705356,20.594583333333333,1.4800000000000004,1
1718335213.9732382,20.83030976185335,20.784166666666668,1.1899999999999986,1
1718335214.662866,20.8305846319879,21.101666666666667,0.9899999999999984,1
1718335215.3011286,20.830834513928398,21.05,1.0600000000000005,1
1718335215.9572346,20.83106167932885,20.729583333333334,1.3099999999999996,1
1718335216.6130915,20.831268193329258,20.606666666666666,1.3999999999999995,1
1718335217.251309,20.83145593332962,20.855,1.1499999999999986,1
1718335217.9083247,20.831626606057227,21.107916666666668,0.9599999999999982,1
1718335218.564,20.831781763082326,20.989166666666666,1.1099999999999994,1
1718335219.2508166,20.831922814923335,20.659583333333334,1.37,1
1718335219.9058862,20.8320510438697,20.609166666666667,1.42,1
1718335220.5448687,20.83216761563912,20.908333333333335,1.1199999999999992,1
1718335221.232703,20.832273589974964,21.138333333333332,0.9399999999999986,1
1718335221.8716145,20.832369930280255,20.94333333333333,1.13,1
1718335222.52789,20.832457512376,20.607916666666668,1.3699999999999992,1
1718335223.1676326,20.832537132463028,20.625,1.4000000000000004,1
1718335223.8067865,20.832609514360325,20.954583333333332,1.0799999999999992,1
1718335224.5101087,20.83267531608515,21.133333333333333,0.9100000000000001,1
1718335225.1486845,20.83273513583498,20.893333333333334,1.1799999999999997,1
1718335225.8693366,20.83278951742575,20.56,1.3899999999999988,1
1718335226.5087123,20.832838955235516,20.624583333333334,1.3499999999999996,2
1718335227.1478157,20.832883898698952,20.83125,1.1099999999999994,2
1718335227.835562,20.83292475639299,20.93166666666667,1.0399999999999991,2
1718335228.4751053,20.832961899751208,20.913333333333334,1.0499999999999998,2
1718335229.1131496,20.832995666440485,20.88,1.1199999999999992,1
1718335229.7536762,20.83302636343075,20.881666666666668,1.1399999999999997,1
1718335230.4254718,20.83305426978552,20.951666666666668,1.0600000000000005,1
1718335231.0799308,20.83307963919896,21.006666666666668,0.9099999999999993,1
1718335231.7203078,20.833102702302096,20.966666666666665,1.0099999999999998,1
1718335232.391314,20.833123668759484,20.831666666666667,1.1900000000000004,1
1718335233.047064,20.833142729175282,20.796666666666667,1.1999999999999993,1
1718335233.6868143,20.833160056826017,20.935833333333335,1.2299999999999995,1
1718335234.3262656,20.83317580923576,21.055,1.0499999999999998,1
1718335234.9806676,20.833190129608276,21.053333333333335,1.0299999999999985,1
1718335235.6520295,20.833203148128742,20.93166666666667,1.2399999999999993,1
1718335236.3074856,20.833214983147336,20.8425,1.339999999999999,1
1718335236.931948,20.833225742255152,20.930833333333332,1.21,1
1718335237.6191928,20.833235523262264,21.1,1.0299999999999994,1
1718335238.2741454,20.833244415086906,21.092916666666667,1.0099999999999998,2
1718335238.9143558,20.83325249856384,20.989166666666666,1.1500000000000004,2
1718335239.5540345,20.833259847179264,20.921666666666667,1.2499999999999991,2
1718335240.2569857,20.83326652773872,20.921666666666667,1.2799999999999994,2
1718335240.9444537,20.833272600974595,20.94,1.2999999999999998,2
1718335241.5679905,20.833278122098104,20.940833333333334,1.25,1
1718335242.223475,20.833283141301315,20.940833333333334,1.1600000000000001,1
1718335242.862381,20.833287704213316,20.938333333333333,1.129999999999999,1
1718335243.5176117,20.833291852315135,20.8825,1.2499999999999991,1
1718335244.2211382,20.833295623316783,20.815833333333334,1.2399999999999993,1
1718335244.8605742,20.833299051500106,20.835,1.2800000000000002,1
1718335245.5006144,20.8333021680304,20.87,1.2400000000000002,1
1718335246.1724882,20.83330500123976,20.8875,1.1900000000000004,1
1718335246.8595552,20.83330757688463,20.87,1.2199999999999998,1
1718335247.4989746,20.833309918379964,20.832916666666666,1.2599999999999998,1
1718335248.1544957,20.83331204701208,20.832916666666666,1.3000000000000007,1
1718335248.8103418,20.833313982132204,20.85,1.29,1
1718335249.4335556,20.83331574133231,20.885,1.2299999999999995,1
1718335250.0894783,20.833317340605134,20.9025,1.1700000000000008,1
1718335250.7606115,20.833318794489507,20.866666666666667,1.1899999999999995,1
1718335251.399893,20.833320116202593,20.794166666666666,1.3099999999999996,1
1718335252.0549145,20.833321317759935,20.7775,1.37,1
1718335252.6943731,20.83332241008478,20.848333333333333,1.2699999999999996,1
1718335253.3659363,20.833323403107375,20.936666666666667,1.129999999999999,2
1718335254.0225828,20.833324305855193,20.9725,1.089999999999999,2
1718335254.724472,20.83332512653503,20.955833333333334,1.08,2
1718335255.412686,20.833325872607602,20.935,1.1099999999999994,2
1718335256.051585,20.833326550855393,20.916666666666668,1.1399999999999988,2
1718335256.73958,20.833327167444295,20.9175,1.1399999999999997,1
1718335257.3787053,20.83332772797967,20.9175,1.1499999999999995,1
1718335258.0825748,20.833328237557264,20.9175,1.1499999999999995,1
1718335258.7536564,20.83332870080964,20.9175,1.1399999999999988,1
1718335259.3935342,20.833329121948168,20.9175,1.1799999999999997,1
1718335260.0965168,20.833329504801355,20.9175,1.17,1
1718335260.751676,20.83332985284971,20.9175,1.1600000000000001,1
1718335261.3918703,20.833330169257316,20.9175,1.1600000000000001,1
1718335262.0469925,20.833330456900583,20.9175,1.1500000000000004,1
1718335262.686396,20.833330718394475,20.916666666666668,1.1700000000000008,1
1718335263.326059,20.83333095611619,20.9,1.1800000000000006,1
1718335264.013621,20.83333117222684,20.9,1.1900000000000004,1
1718335264.685254,20.83333136869107,20.9,1.1900000000000004,1
1718335265.3401606,20.83333154729491,20.9,1.1799999999999988,1
1718335265.980052,20.83333170966204,20.9,1.1900000000000004,1
1718335266.61909,20.83333185726852,20.9,1.1900000000000004,1
1718335267.2903218,20.83333199145624,20.9,1.1799999999999988,1
1718335267.9298196,20.833332113445067,20.899583333333332,1.1900000000000004,1
1718335268.5691657,20.833332224344,20.881666666666668,1.21,1
1718335269.2575223,20.833332325161198,20.865833333333335,1.2399999999999993,1
1718335269.8973026,20.83333241681321,20.865833333333335,1.2299999999999995,1
1718335270.5356047,20.83333250013323,20.881666666666668,1.2299999999999995,1
1718335271.2081728,20.833332575878693,20.882916666666667,1.21,1
1718335271.89494,20.83333264473821,20.882916666666667,1.2199999999999998,1
1718335272.5339494,20.83333270733776,20.882916666666667,1.21,1
1718335273.1739209,20.833332764246443,20.882916666666667,1.2199999999999998,1
1718335273.8459356,20.833332815981617,20.882916666666667,1.2000000000000002,1
1718335274.4844136,20.83333286301359,20.881666666666668,1.1900000000000004,1
1718335275.1239812,20.83333290576993,20.865,1.259999999999999,1
1718335275.7800725,20.833332944639334,20.848333333333333,1.2699999999999996,1
1718335276.4187193,20.833332979975154,20.865,1.2799999999999994,1
1718335277.106601,20.833333012098617,20.881666666666668,1.2199999999999998,1
1718335277.7618473,20.833333041301774,20.882916666666667,1.209999999999999,2
1718335278.4020913,20.83333306785011,20.882916666666667,1.1999999999999993,2
1718335279.058584,20.833333091984944,20.882916666666667,1.2100000000000009,2
1718335279.6949925,20.833333113925704,20.882916666666667,1.1899999999999986,2
1718335280.3353682,17.045454345993058,20.7925,1.2299999999999986,2
1718335280.9911544,13.601928193327028,19.02166666666667,1.6399999999999988,1
1718335281.6304777,10.471449872721545,15.679583333333333,1.509999999999999,1
1718335282.3183143,7.6255604903529095,12.64,1.1799999999999988,1
1718335282.9896352,5.038388324563251,9.984583333333333,0.9100000000000001,1
1718335283.628796,2.6864136283908375,6.872916666666667,0.7599999999999998,1
1718335284.3159862,0.5482548136886423,3.635,0.47999999999999954,1
1718335284.9555526,-1.395525926949728,0.575,0.2599999999999998,1
1718335285.5950303,-3.162599327530055,-1.9566666666666668,0.27999999999999936,1
1718335286.2673097,-4.769029691693989,-4.223333333333334,0.4399999999999986,1
1718335286.905934,-6.2294209318430145,-6.476666666666667,0.669999999999999,1
1718335287.5781486,-7.557049331978499,-8.29875,0.9100000000000001,1
1718335288.2017534,-8.763984241192581,-9.669166666666667,6.869999999999999,1
1718335288.8573027,-9.861197795023557,-10.660416666666666,10.06,1
1718335289.4952252,-10.858664662142631,-8.538333333333334,9.79,1
1718335290.152024,-11.765452723159967,-5.088333333333333,4.609999999999999,1
1718335290.8066163,-12.589805505903,-4.456666666666667,-3.789999999999999,1
1718335291.446128,-13.339217126578484,-9.340833333333334,0.40999999999999925,1
1718335292.1019087,-14.020500418101655,-17.924166666666668,2.799999999999999,1
1718335292.757743,-14.639848864940898,-20.56875,3.8499999999999996,1
1718335293.460608,-15.202892907522024,-16.935833333333335,2.3899999999999997,1
1718335294.1154253,-15.714751128050326,-13.915,-0.7400000000000002,1
1718335294.7565563,-16.180076783076057,-16.305416666666666,1.7299999999999995,1
1718335295.4270434,-16.60310010582672,-21.429166666666667,3.719999999999999,1
1718335296.0827022,-16.98766676287277,-22.087083333333332,3.4000000000000004,1
1718335296.770755,-17.337272814732824,-18.486666666666668,1.9000000000000004,1
1718335297.4251711,-17.655096498241964,-16.56375,1.049999999999999,1
1718335298.0976846,-17.944027119613907,-18.86916666666667,2.42,1
1718335298.7524772,-18.206691320861125,-21.906666666666666,3.419999999999998,1
1718335299.391931,-18.4454769583586,-21.37375,3.3499999999999996,1
1718335300.0636013,-18.662554810629032,-18.8425,1.9999999999999982,1
1718335300.7192397,-18.85989831269306,-18.01625,1.4699999999999989,1
1718335301.406774,-19.039301496387626,-19.932083333333335,2.8499999999999996,1
1718335302.0624132,-19.202395299746332,-21.756666666666668,3.379999999999999,1
1718335302.7012708,-19.350662393708784,-20.882083333333334,3.4499999999999984,1
1718335303.341429,-19.48545066094738,-19.083333333333332,2.0299999999999994,1
1718335304.0445116,-19.6079854493461,-18.767916666666668,1.7000000000000002,1
1718335304.6841078,-19.71938071152676,-20.404583333333335,2.99,1
1718335305.3398192,-19.820649131690995,-21.643333333333334,3.3000000000000007,1
1718335306.0261319,-19.9127113318403,-20.786666666666665,3.1999999999999993,1
1718335306.665664,-19.99640424106694,-19.300833333333333,2.179999999999999,1
1718335307.3210955,-20.072488704000243,-19.229583333333334,1.9699999999999989,1
1718335307.9618697,-20.141656397575982,-20.585416666666667,3.0299999999999976,1
1718335308.6810238,-20.20453611900847,-21.470416666666665,3.24,1
1718335309.319838,-20.26169950212891,-20.642083333333332,3.079999999999999,1
1718335309.9755733,-20.313666214056585,-19.638333333333332,2.0999999999999996,1
1718335310.6312768,-20.360908679445384,-19.774166666666666,2.2799999999999976,1
1718335311.2860615,-20.403856375253376,-20.98125,3.2300000000000013,1
1718335311.9412541,-20.442899735078825,-21.507916666666667,3.1900000000000013,1
1718335312.5972888,-20.47839369855651,-20.61375,3.240000000000001,1
1718335313.285134,-20.510660938081674,-19.81625,2.139999999999999,1
1718335313.9083629,-20.53999479219546,-19.973333333333333,2.170000000000001,1
1718335314.5478065,-20.566661932298903,-20.98875,3.0600000000000005,1
1718335315.2036102,-20.590904786938395,-21.529583333333335,3.129999999999999,1
1718335315.8426414,-20.61294374570157,-20.851666666666667,3.3199999999999994,1
1718335316.5292392,-20.632979162759007,-20.13083333333333,2.209999999999999,1
1718335317.1695757,-20.651193178265768,-20.074583333333333,2.1899999999999995,1
1718335317.902522,-20.667751374180995,-20.923333333333332,0,1
1718335318.544001,-20.682804279558482,-21.68625,3.0,1
1718335319.1995466,-20.696488738992556,-22.663333333333334,3.0199999999999987,1
1718335319.839706,-20.708929156659906,-21.75625,3.0799999999999983,1
1718335320.4794958,-20.72023862726658,-20.387916666666666,2.5699999999999985,1
1718335321.1980014,-20.730519964181738,-20.121666666666666,2.0699999999999994,1
1718335321.8379333,-20.73986663410461,-20.916666666666668,2.9800000000000004,1
1718335322.4930937,-20.748363606761764,-21.534166666666668,2.9499999999999993,1
1718335323.180504,-20.75608812735918,-20.905833333333334,3.0999999999999996,1
1718335323.8197067,-20.763110418811376,-20.08875,2.2,1
1718335324.4761353,-20.769494320131557,-20.02125,2.04,1
1718335325.195452,-20.775297866786264,-20.874583333333334,3.0599999999999987,1
1718335325.914619,-20.78057381829054,-21.5525,3.08,1
1718335326.5534549,-20.785370137839884,-20.877916666666668,3.0199999999999996,1
1718335327.20893,-20.789730428339293,-20.055833333333332,1.9500000000000002,1
1718335327.8483725,-20.793694328793293,-20.110833333333332,1.9299999999999997,1
1718335328.4724557,-20.79729787466057,-21.09875,2.959999999999999,1
1718335329.1923594,-20.800573825449003,-21.70375,2.9800000000000004,1
1718335329.8314102,-20.8035519625294,-20.95625,3.119999999999999,1
1718335330.4703536,-20.80625935987521,-20.16625,2.09,1
1718335331.1745586,-20.808720630189583,-20.167083333333334,1.9699999999999989,1
1718335331.813435,-20.810958148657196,-21.12,2.8999999999999995,1
1718335332.4682791,-20.812992256355027,-21.70375,2.9399999999999977,1
1718335333.1084101,-20.814841445171236,-21.04125,3.1399999999999997,1
1718335333.7482738,-20.81652252591325,-20.275,2.1899999999999986,1
1718335334.4200084,-20.818050781133255,-20.209583333333335,2.0199999999999987,1
1718335335.0584548,-20.819440104060536,-20.97875,2.9000000000000004,1
1718335335.7147725,-20.820703124903513,-21.55,2.9399999999999995,1
1718335336.3699145,-20.82185132566986,-21.0425,3.16,1
1718335337.0255353,-20.822895144548358,-20.308333333333334,2.1499999999999995,1
1718335337.6807313,-20.823844070801538,-20.152916666666666,1.959999999999999,1
1718335338.3046026,-20.824706731031704,-20.91125,2.79,1
1718335339.0815504,-20.825490967604576,-21.573333333333334,0,1
1718335339.8140893,-20.826203909943555,-21.120416666666667,0,1
1718335340.4461513,-20.82685203934263,-22.02166666666667,2.869999999999999,1
1718335341.1175551,-20.827441247887236,-23.325,3.1999999999999993,1
1718335341.7568452,-20.8279768920187,-22.175416666666667,3.129999999999998,1
1718335342.3973775,-20.82846384122912,-20.162916666666668,2.1899999999999995,1
1718335343.0845306,-20.8289065223295,-19.659583333333334,1.42,1
1718335343.722978,-20.82930895969349,-20.80875,2.549999999999999,1
1718335344.426867,-20.829674811842565,-21.94333333333333,2.8499999999999996,1
1718335345.0661254,-20.830007404705363,-21.27125,3.129999999999999,1
1718335345.7065854,-20.83030976185336,-20.044166666666666,1.9799999999999986,1
1718335346.3610227,-20.8305846319879,-19.695,1.5199999999999996,1
1718335347.000206,-20.830834513928398,-20.704583333333332,2.519999999999998,1
1718335347.704227,-20.831061679328844,-21.689166666666665,2.75,1
1718335348.328188,-20.83126819332925,-21.174583333333334,2.9899999999999984,1
1718335348.9832613,-20.83145593332962,-20.20875,2.009999999999998,1
1718335349.7374506,-20.831626606057235,-19.929166666666667,0,1
1718335350.3909168,-20.831781763082333,-20.9525,2.76,1
1718335351.0462384,-20.831922814923335,-22.61125,3.0599999999999996,1
1718335351.7171636,-20.8320510438697,-21.814583333333335,3.0299999999999994,1
1718335352.4042268,-20.83216761563912,-19.93125,1.9400000000000013,1
1718335353.0601556,-20.832273589974957,-19.417083333333334,1.4199999999999982,1
1718335353.7151182,-20.83236993028026,-20.7575,2.5999999999999988,1
1718335354.3696215,-20.832457512376,-22.005416666666665,2.8999999999999986,1
1718335355.0423746,-20.832537132463028,-21.301666666666666,3.1099999999999994,1
1718335355.682099,-20.832609514360325,-19.90625,1.9700000000000006,1
1718335356.384215,-20.832675316085144,-19.577916666666667,1.5799999999999992,1
1718335357.024197,-20.83273513583498,-20.80625,2.6099999999999994,1
1718335357.680055,-20.83278951742574,-21.859166666666667,2.91,1
1718335358.303298,-20.832838955235523,-21.240833333333335,3.1099999999999994,1
1718335359.007709,-20.83288389869896,-20.064166666666665,1.9899999999999993,1
1718335359.6628888,-20.83292475639299,-19.7475,1.5999999999999996,1
1718335360.4061155,-20.832961899751208,-20.78708333333333,0,1
1718335361.1555223,-20.832995666440492,-21.953333333333333,0,1
1718335361.8365412,-20.83302636343075,-22.97375,3.1799999999999997,1
1718335362.4927611,-20.833054269785528,-23.18625,3.1799999999999997,1
1718335363.1481118,-20.833079639198967,-21.3675,3.5699999999999994,1
1718335363.7880814,-20.83310270230209,-19.610416666666666,2.4099999999999993,1
1718335364.5062497,-20.833123668759477,-19.33125,1.2000000000000002,1
1718335365.1457229,-20.833142729175282,-20.52541666666667,2.3599999999999994,1
1718335365.8503785,-20.833160056826014,-21.691666666666666,2.8600000000000003,1
1718335366.505182,-20.83317580923577,-21.102916666666665,3.0199999999999996,1
1718335367.144209,-20.833190129608276,-19.911666666666665,1.8299999999999992,1
1718335367.799719,-20.833203148128735,-19.597916666666666,1.3499999999999996,1
1718335368.4868643,-20.833214983147336,-20.704583333333332,2.49,1
1718335369.143001,-20.833225742255152,-21.8325,2.8199999999999994,1
1718335369.814577,-20.83323552326226,-21.23875,3.0999999999999988,1
1718335370.4530032,-20.833244415086902,-20.010833333333334,1.7899999999999991,1
1718335371.1259925,-20.83325249856385,-19.647916666666667,1.3599999999999994,1
1718335371.7810838,-20.833259847179256,-20.802083333333332,2.539999999999999,1
1718335372.4362514,-20.83326652773872,-21.9125,2.6999999999999993,1
1718335373.107887,-20.833272600974595,-21.3275,2.969999999999998,1
1718335373.7474213,-20.833278122098115,-20.0975,1.9699999999999998,1
1718335374.4032362,-20.83328314130132,-19.783333333333335,1.4800000000000004,1
1718335375.0582106,-20.83328770421332,-20.75,2.4499999999999993,1
1718335375.7455435,-20.833291852315135,-21.751666666666665,2.629999999999998,1
1718335376.384405,-20.83329562331679,-21.29,2.860000000000001,1
1718335377.0563338,-20.833299051500113,-20.342083333333335,2.009999999999999,1
1718335377.696015,-20.833302168030404,-20.035833333333333,1.6400000000000006,1
1718335378.3350956,-20.83330500123976,-20.778333333333332,2.4499999999999993,1
1718335379.0382965,-20.833307576884636,-21.546666666666667,2.7199999999999998,1
1718335379.6777725,-20.83330991837997,-21.165416666666665,2.6899999999999995,1
1718335380.317485,-20.833312047012097,-20.3575,1.96,1
1718335381.020616,-20.833313982132204,-20.205833333333334,1.6799999999999988,1
1718335381.6600401,-20.83331574133231,-20.959583333333335,2.629999999999999,1
1718335382.3637416,-20.83331734060513,-21.5825,2.669999999999999,1
1718335383.0033581,-20.833318794489514,-20.997083333333332,2.8200000000000003,1
1718335383.6430452,-20.83332011620259,-20.252083333333335,1.8299999999999992,1
1718335384.2818506,-20.83332131775993,-20.16875,1.7299999999999995,1
1718335384.938352,-20.833322410084783,-20.975416666666668,2.629999999999999,1
1718335385.6255853,-20.833323403107375,-21.587083333333332,2.759999999999999,1
1718335386.2646186,-20.833324305855193,-21.01375,2.87,1
1718335386.9352276,-20.833325126535026,-20.245,1.8499999999999996,1
1718335387.6913044,-20.833325872607595,-20.115833333333335,0,1
1718335388.3588166,-20.833326550855393,-21.172083333333333,2.619999999999999,1
1718335389.0140903,-20.833327167444295,-22.692083333333333,2.67,1
1718335389.7313023,-20.83332772797966,-21.96,0,1
1718335390.405857,-20.83332823755727,-20.06833333333333,1.8399999999999999,1
1718335391.0457413,-20.83332870080964,-21.037916666666668,2.5799999999999983,1
1718335391.764621,-20.833329121948154,-22.252083333333335,2.8099999999999987,1
1718335392.4036233,-20.833329504801355,-21.470416666666665,2.839999999999998,1
1718335393.0443728,-20.833329852849715,-20.032083333333333,1.6799999999999997,1
1718335393.7468498,-20.833330169257316,-19.730833333333333,1.1600000000000001,1
1718335394.3869996,-20.83333045690059,-20.9625,2.4999999999999982,1
1718335395.0737295,-20.833330718394475,-21.989583333333332,2.789999999999999,1
1718335395.7134135,-20.833330956116193,-21.115,3.0199999999999996,1
1718335396.3522012,-20.83333117222684,-19.857083333333332,1.5899999999999999,1
1718335397.008054,-20.83333136869107,-19.629583333333333,1.1900000000000004,1
1718335397.647215,-20.83333154729491,-20.861666666666668,2.42,1
1718335398.3510425,-20.83333170966204,-21.91375,2.67,2
1718335398.9910114,-20.83333185726852,-21.165,2.9399999999999995,2
1718335399.738834,-20.833331991456227,-20.2825,0,2
1718335400.3974926,-20.83333211344506,-19.764583333333334,1.3100000000000005,2
1718335401.0360703,-20.833332224343994,-20.287916666666668,1.9699999999999998,2
1718335401.6925492,-20.8333323251612,-20.51375,2.4000000000000004,1
1718335402.3640563,-20.833332416813217,-19.746666666666666,1.419999999999999,1
1718335403.0199442,-20.833332500133224,-18.859583333333333,0.79,1
1718335403.658725,-20.833332575878693,-19.298333333333332,1.3599999999999994,1
1718335404.2986007,-20.833332644738203,-20.46875,2.24,1
1718335404.9546986,-20.83333270733776,-20.694583333333334,2.6500000000000004,1
1718335405.5929928,-20.83333276424645,-19.695,1.4999999999999991,1
1718335406.28054,-20.833332815981624,-18.877083333333335,0.7599999999999998,1
1718335406.920157,-20.833332863013595,-19.675,1.6099999999999994,1
1718335407.5594962,-20.833332905769936,-21.02625,2.710000000000001,1
1718335408.2151089,-20.833332944639334,-20.997916666666665,2.610000000000001,1
1718335408.8706026,-20.833332979975154,-19.60625,1.450000000000001,1
1718335409.542019,-20.833333012098624,-18.912916666666668,0.8099999999999987,1
1718335410.1820033,-20.83333304130178,-20.0675,1.8899999999999988,1
1718335410.8372893,-20.833333067850102,-21.48375,2.7299999999999986,1
1718335411.5084908,-20.833333091984944,-21.122083333333332,2.8199999999999985,1
1718335412.194831,-20.833333113925704,-19.620833333333334,1.3499999999999996,1
1718335412.835023,-17.045454345993065,-18.831666666666667,0.8300000000000001,1
1718335413.4745407,-13.601928193327028,-16.726666666666667,0.0,1
1718335414.1150503,-10.471449872721545,-13.415416666666667,-0.8099999999999996,1
1718335414.8021595,-7.625560490352921,-10.605,-1.2800000000000011,1
1718335415.4417,-5.038388324563251,-8.634166666666667,-1.4400000000000013,1
1718335416.0632029,-2.6864136283908375,-6.8341666666666665,-1.5999999999999996,1
1718335416.751226,-0.5482548136886423,-4.328333333333333,-1.75,1
1718335417.3752086,1.3955259269497158,-1.49375,-1.830000000000001,1


==> Exercise_Data/data/anyang-8/HumanF.csv <==
1718334129.0677814,0
1718334132.2097762,-1
1718334135.286746,0
1718334138.295957,0
1718334141.367683,0
1718334144.3871994,0
1718334147.430654,0
1718334150.449984,0
1718334153.471694,0
1718334156.4949567,0
1718334159.512946,0
1718334162.524103,0
1718334165.5543506,0
1718334168.5698633,0
1718334171.5967457,0
1718334174.6199481,0
1718334177.6418843,0
1718334180.6408315,0
1718334183.6598132,0
1718334186.7039807,0
1718334189.7260551,0
1718334192.7596061,0
1718334195.7823663,0
1718334198.793638,0
1718334201.819117,0
1718334204.844379,0
1718334207.863742,0
1718334210.8848333,0
1718334213.908132,0
1718334216.9398978,0
1718334219.9402764,0
1718334222.980685,0
1718334226.0022328,0
1718334229.0328975,0
1718334232.0550156,0
1718334235.0633905,0
1718334238.1062047,0
1718334241.13388,0
1718334244.15437,0
1718334247.1762614,0
1718334250.1971397,0
1718334253.227045,0
1718334256.2613745,0
1718334259.2616978,0
1718334262.284574,0
1718334265.2997584,0
1718334268.3270502,-1
1718334271.34626,0
1718334274.3417463,0
1718334277.3915653,0
1718334280.425802,0
1718334283.4472315,0
1718334286.4615567,0
1718334289.474199,0
1718334292.4972284,0
1718334295.5153763,0
1718334298.5252697,0
1718334301.5461962,0
1718334304.571266,0
1718334307.5933514,1
1718334310.6048076,0
1718334313.6420796,1
1718334316.6655588,0
1718334319.6735487,0
1718334322.6855013,0
1718334325.725915,0
1718334328.7602637,0
1718334331.7842996,0
1718334334.8007839,0
1718334337.8135695,0
1718334340.8492143,0
1718334343.8791604,0
1718334346.9027507,0
1718334349.9054852,0
1718334352.9348986,0
1718334355.961308,0
1718334358.9844806,0
1718334361.9884949,0
1718334365.0134604,0
1718334368.0461023,0
1718334371.0648282,0
1718334374.0835083,0
1718334377.0949695,0
1718334380.133308,0
1718334383.1462877,0
1718334386.1512873,0
1718334389.1778548,0
1718334392.1932232,0
1718334395.209293,1
1718334398.2320125,0
1718334401.22883,0
1718334404.2858937,0
1718334407.309844,0
1718334410.3266723,0
1718334413.3500638,0
1718334416.3693275,0
1718334419.3991292,0
1718334422.4174464,0
1718334425.4179058,0
1718334428.436093,0
1718334431.4699779,0
1718334434.5037758,0
1718334437.5048726,0
1718334440.5274189,0
1718334443.5466864,0
1718334446.5211573,0
1718334449.5792851,0
1718334452.596311,0
1718334455.6217318,0
1718334458.6327162,0
1718334461.640843,0
1718334464.6553035,0
1718334467.6789026,0
1718334470.7073252,0
1718334473.7460237,0
1718334476.7595906,0
1718334479.7870164,0
1718334482.809346,0
1718334485.8323574,0
1718334488.8402512,0
1718334491.870077,0
1718334494.890254,0
1718334497.8538506,0
1718334500.919602,0
1718334503.9288292,0
1718334506.9540553,0
1718334509.9829512,0
1718334512.996127,0
1718334516.0332599,0
1718334519.0420678,0
1718334522.0555422,0
1718334525.0930946,0
1718334528.1088476,0
1718334531.115823,0
1718334534.1354048,0
1718334537.1159492,0
1718334540.169606,0
1718334543.1833117,0
1718334546.2076292,0
1718334549.228469,0
1718334552.2402494,0
1718334555.2684844,0
1718334558.272579,0
1718334561.3046494,0
1718334564.3270943,0
1718334567.3571157,0
1718334570.3909347,0
1718334573.4205184,0
1718334576.4471664,0
1718334579.4621143,0
1718334582.4876504,0
1718334585.492673,0
1718334588.5057204,0
1718334591.535445,0
1718334594.5513878,0
1718334597.5715427,0
1718334600.5920117,0
1718334603.5742207,0
1718334606.6307716,0
1718334609.6467159,0
1718334612.6657689,0
1718334615.7042985,0
1718334618.6965613,0
1718334621.745338,0
1718334624.7675207,0
1718334627.7618601,0
1718334630.8212895,0
1718334633.8428633,0
1718334636.843264,0
1718334639.889983,0
1718334642.9002035,0
1718334645.9392064,0
1718334648.9487386,0
1718334651.9485643,0
1718334655.0080822,0


==> Exercise_Data/data/anyang-8/data.csv <==
1718334126.3640914,-18.93939393939394,-20.76,-1.629999999999999,1
1718334127.0992005,-15.323691460055095,-18.730416666666667,-2.84,1
1718334128.936762,-12.036689206110696,-7.536666666666667,-3.610000000000001,1
1718334129.6080754,-9.04850533888851,-3.9541666666666666,-3.5299999999999994,1
1718334130.2640157,-6.33197455050471,-7.867083333333333,-2.6899999999999995,1
1718334131.1757681,-3.862401106519428,-9.349583333333333,-2.42,1
1718334131.8142288,-1.6173343392600872,-4.597083333333333,-3.530000000000001,1
1718334132.4377692,0.4236354491574942,0.7516666666666667,-3.26,1
1718334133.0619986,2.279062529537114,2.4679166666666665,-2.9399999999999995,1
1718334133.7489297,3.965814420791321,2.6658333333333335,-3.580000000000002,1
1718334134.3717856,5.499225231022416,4.449583333333333,-4.270000000000001,1
1718334135.0115354,6.893235058505233,7.22125,-2.2399999999999984,1
1718334135.635856,8.160516719853234,9.1,-2.0700000000000003,1
1718334136.307692,9.312590957442335,10.193333333333333,-1.9299999999999997,1
1718334136.9469154,10.359931173432427,11.413333333333334,-1.8399999999999999,1
1718334137.633388,11.312058642514325,12.809583333333334,-1.8000000000000007,1
1718334138.2889688,12.177629068952422,14.146666666666667,-1.7700000000000005,1
1718334138.928068,12.964511274805227,14.98,-1.790000000000001,1
1718334139.616139,13.679858734671422,15.545,-1.8500000000000005,1
1718334140.318955,14.330174607277053,16.2375,-2.0,1
1718334140.9590032,14.921370855100346,17.011666666666667,-2.16,1
1718334141.628982,15.458821989485163,17.5275,-2.3900000000000023,1
1718334142.2680666,15.947413929834996,17.8175,-2.4800000000000004,1
1718334142.8928585,16.391588421062114,18.076666666666668,-2.570000000000002,1
1718334143.53065,16.79538341308677,18.415,-2.75,1
1718334144.1551301,17.16246976947282,18.74125,-2.9000000000000004,1
1718334144.8591373,17.496184638914688,18.966666666666665,-3.01,1
1718334145.530047,17.799561792952748,19.135,-3.0299999999999994,1
1718334146.1861806,18.07535920571462,19.303333333333335,-5.17,1
1718334146.8884199,18.326084126407224,19.479583333333334,-6.670000000000002,1
1718334147.5121517,18.554015872491412,19.452916666666667,-6.960000000000001,1
1718334148.1368196,18.76122655074978,19.286666666666665,-6.930000000000001,1
1718334148.791428,18.949599894621013,19.238333333333333,-6.560000000000002,1
1718334149.4312391,19.1208483890494,19.363333333333333,-7.279999999999999,1
1718334150.0541506,19.27652883852975,19.5325,-7.100000000000001,1
1718334150.6774623,19.418056519875535,19.583333333333332,-6.750000000000002,1
1718334151.3014543,19.546718048371694,19.60333333333333,-3.780000000000001,1
1718334152.0038538,19.663683074277312,19.755,-4.23,1
1718334152.6284409,19.77001491600968,20.22,-4.63,1
1718334153.3323786,19.866680226675452,20.518333333333334,-4.720000000000001,1
1718334154.019111,19.954557781826175,20.5175,-4.780000000000001,1
1718334154.659131,20.034446468326834,20.464583333333334,-4.560000000000002,1
1718334155.3448703,20.107072546963778,20.5225,-5.290000000000001,1
1718334155.9691525,20.17309625481556,20.665,-3.5100000000000016,1
1718334156.5930789,20.233117807408078,20.685,-5.16,1
1718334157.3122275,20.287682855219465,20.752916666666668,-5.120000000000001,1
1718334157.9365947,20.337287444138905,20.75,-3.67,1
1718334158.6550503,20.38238252497477,20.703333333333333,-3.6000000000000005,1
1718334159.3430922,20.423378053007365,20.8,-3.6099999999999994,1
1718334160.0300946,20.460646714855173,20.951666666666668,-3.5,1
1718334160.6695235,20.49452731653501,20.989583333333332,-2.83,1
1718334161.325516,20.525327863516676,20.956666666666667,-2.830000000000001,1
1718334161.9484458,20.553328360772745,20.991666666666667,-2.8000000000000007,1
1718334162.5887425,20.578783358278244,21.06125,-2.860000000000002,1
1718334163.2433581,20.60192426510143,21.095833333333335,-2.9399999999999995,1
1718334163.9311337,20.622961453122517,21.0775,-2.8800000000000017,1
1718334164.6331098,20.642086169505323,21.04125,-2.75,1
1718334165.3209314,20.659472275307866,21.02166666666667,-2.6899999999999995,1
1718334165.961858,20.675277826037455,21.02166666666667,-2.6500000000000004,1
1718334166.6176226,20.6896465085189,21.02166666666667,-2.6799999999999997,1
1718334167.3048246,20.702708947138394,21.02166666666667,-2.6499999999999995,1
1718334167.943867,20.714583891337934,21.001666666666665,-2.5999999999999996,1
1718334168.5992453,20.7253792951557,20.985,-2.5600000000000005,1
1718334169.2386181,20.7351932986264,20.985833333333332,-2.5300000000000002,1
1718334169.9098303,20.74411511996339,20.984583333333333,-2.5300000000000002,1
1718334170.5484173,20.75222586663338,20.96625,-2.5299999999999985,1
1718334171.1898756,20.759599272697013,20.948333333333334,-2.509999999999999,1
1718334171.8449602,20.766302369118492,20.93166666666667,-2.4200000000000017,1
1718334172.4823885,20.772396093138024,20.93125,-2.46,1
1718334173.187539,20.777935842246684,20.930833333333332,-2.4399999999999995,1
1718334173.8272352,20.78297197780002,20.91,-3.9000000000000004,1
1718334174.4658358,20.78755028284851,20.886666666666667,-5.380000000000002,1
1718334175.104463,20.79171237834712,20.756666666666668,-5.22,1
1718334175.8073597,20.79549610152769,20.510833333333334,-8.780000000000001,1
1718334176.4651475,20.798935849873658,20.363333333333333,-9.319999999999999,1
1718334177.1037629,20.802062893824537,20.073333333333334,-10.74,1
1718334177.7431886,20.804905661052615,19.795833333333334,-10.600000000000001,1
1718334178.3821206,20.807489994896315,19.607916666666668,-11.07,1
1718334179.0691657,20.80983938929967,19.574583333333333,-3.230000000000002,1
1718334179.7409174,20.811975202393636,19.63625,-1.7000000000000002,1
1718334180.4130898,20.8139168506609,20.39,-2.3400000000000007,1
1718334181.0514865,20.815681985449288,21.225,-3.1300000000000026,1
1718334181.690321,20.81728665343875,21.383333333333333,-5.919999999999999,1
1718334182.3793523,20.818745442520072,21.093333333333334,-8.899999999999999,1
1718334183.018282,20.82007161441219,20.731666666666666,-10.129999999999997,1
1718334183.6568048,20.821277225223202,20.439583333333335,-7.130000000000001,1
1718334184.3129804,20.822373235051394,20.218333333333334,-1.9300000000000015,1
1718334184.9365072,20.82336960762248,20.378333333333334,-5.420000000000002,1
1718334185.6255457,20.824275400868913,21.04,-5.13,1
1718334186.280703,20.825098849274777,21.2,-4.88,1
1718334186.9204335,20.825847438734638,20.91,-4.550000000000002,1
1718334187.5760796,20.82652797460726,20.777916666666666,-4.430000000000001,1
1718334188.2314298,20.827146643582356,20.950833333333332,-4.51,1
1718334188.9659867,20.827709069923344,21.154166666666665,-5.030000000000002,1
1718334189.6056378,20.82822036659699,21.128333333333334,-4.890000000000001,1
1718334190.2450247,20.82868518175483,20.956666666666667,-4.549999999999999,1
1718334190.9489796,20.82910774098924,20.907916666666665,-4.510000000000002,1
1718334191.5876439,20.8294918857478,20.9975,-4.220000000000002,1
1718334192.2440739,20.829841108255568,21.048333333333332,-5.38,1
1718334192.9153993,20.830158583262648,21.02166666666667,-8.26,1
1718334193.5554352,20.830447196905432,20.881666666666668,-8.68,1
1718334194.2102737,20.830709572944336,20.528333333333332,-7.789999999999999,1
1718334194.8649838,20.83094809661606,20.254166666666666,-7.869999999999999,1
1718334195.5052752,20.83116493631763,20.292916666666667,-5.560000000000002,1
1718334196.1444523,20.831362063319055,20.438333333333333,-2.05,1
1718334196.8635962,20.831541269683985,20.675,-2.33,1
1718334197.5350192,20.831704184561204,21.1725,-2.9299999999999997,1
1718334198.174871,20.83185228899502,21.44,-3.830000000000001,1
1718334198.813049,20.831986929389412,21.3475,-7.69,1
1718334199.4536333,20.832109329747958,21.123333333333335,-8.880000000000003,1
1718334200.156685,20.832220602801172,20.72,-9.34,1
1718334200.7969847,20.832321760122287,20.351666666666667,-9.33,1
1718334201.452506,20.832413721323295,20.217916666666667,-8.5,1
1718334202.091153,20.83249732241511,20.219583333333333,-5.310000000000002,1
1718334202.731694,20.83257332340768,20.279583333333335,-2.6799999999999997,1
1718334203.402898,20.8326424152191,20.635,-2.1900000000000004,1
1718334204.040672,20.832705225956754,21.15,-2.7799999999999994,1
1718334204.69707,20.832762326627357,21.416666666666668,-3.0900000000000016,1
1718334205.3527727,20.832814236327906,21.36,-3.0100000000000007,1
1718334206.008669,20.83286142696476,21.256666666666668,-3.1499999999999995,1
1718334206.6955745,20.832904327543705,21.275833333333335,-6.1800000000000015,1
1718334207.3515105,20.832943328070034,21.326666666666668,-7.200000000000001,1
1718334207.9901721,20.83297878309398,21.034166666666668,-5.33,1
1718334208.6455731,20.83301101493392,20.632916666666667,-4.82,1
1718334209.3649683,20.833040316606592,20.65125,-4.770000000000001,1
1718334209.9890711,20.833066954490846,20.933333333333334,-4.649999999999999,1
1718334210.6442585,20.83309117074925,21.016666666666666,-4.220000000000001,1
1718334211.2844281,20.83311318552962,20.894166666666667,-4.040000000000001,1
1718334211.9721901,20.833133198966316,20.862916666666667,-3.9700000000000006,1
1718334212.6112223,20.83315139299968,20.949583333333333,-4.500000000000001,1
1718334213.2665865,20.833167933030005,21.0175,-4.6800000000000015,1
1718334213.9538789,20.833182969421227,20.959583333333335,-3.120000000000001,1
1718334214.608566,20.833196638867786,20.873333333333335,-2.2399999999999993,1
1718334215.2649508,20.833209065637373,20.99,-4.360000000000001,1
1718334215.9202125,20.833220362700644,21.208333333333332,-6.870000000000001,1
1718334216.5753555,20.833230632758156,21.1,-3.2200000000000006,1
1718334217.2795858,20.833239969174087,20.651666666666667,-2.4499999999999993,1
1718334217.9185436,20.833248456824926,20.691666666666666,-2.41,1
1718334218.5890567,20.83325617287114,21.104166666666668,-3.049999999999999,1
1718334219.244629,20.833263187458627,21.316666666666666,-3.380000000000001,1
1718334219.8693967,20.833269564356318,21.140833333333333,-3.0900000000000007,1
1718334220.5406287,20.833275361536046,20.9225,-2.7699999999999996,1
1718334221.2122211,20.83328063169943,20.948333333333334,-3.7700000000000014,1
1718334221.8675263,20.833285422757058,21.090833333333332,-4.9,1
1718334222.5071714,20.833289778263996,21.028333333333332,-2.6700000000000017,1
1718334223.1939359,20.833293737815755,20.775,-2.360000000000001,1
1718334223.8338428,20.833297337408258,20.805833333333332,-3.0,1
1718334224.5370858,20.83330060976509,21.03125,-6.18,1
1718334225.192281,20.833303584634923,21.080833333333334,-7.609999999999999,1
1718334225.8320706,20.833306289062044,20.660833333333333,-7.160000000000002,1
1718334226.4714224,20.83330874763217,20.187916666666666,-6.630000000000001,1
1718334227.127282,20.833310982695913,20.14,-6.24,1
1718334227.782462,20.833313014572038,20.34958333333333,-7.540000000000001,1
1718334228.437443,20.833314861732166,20.467916666666667,-8.450000000000001,1
1718334229.1246166,20.83331654096864,20.298333333333332,-2.16,1
1718334229.7801795,20.833318067547236,20.0775,-1.1800000000000006,1
1718334230.451836,20.83331945534598,20.648333333333333,-1.6799999999999997,1
1718334231.090993,20.83332071698119,21.39125,-2.460000000000001,1
1718334231.747153,20.833321863922297,21.524166666666666,-2.6000000000000014,1
1718334232.3856776,20.833322906596027,21.216666666666665,-3.3900000000000006,1
1718334233.0735548,20.83332385448123,21.065833333333334,-5.409999999999998,1
1718334233.746355,20.833324716195058,21.115,-3.620000000000001,1
1718334234.384393,20.833325499571266,20.992916666666666,-3.3800000000000017,1
1718334235.0564134,20.83332621173145,20.925,-3.41,1
1718334235.694346,20.833326859149807,20.98125,-3.4000000000000004,1
1718334236.4150944,20.83332744771195,21.031666666666666,-1.6600000000000001,1
1718334237.071332,20.833327982768434,21.015,-2.5599999999999996,1
1718334237.7106743,20.83332846918342,21.09958333333333,-4.540000000000001,1
1718334238.4619975,20.833328911378874,21.126666666666665,-4.54,1
1718334239.1013756,20.83332931337473,20.895,-2.5699999999999985,1
1718334239.7407312,20.833329678825514,20.6975,-2.4000000000000004,1
1718334240.3798382,20.8333300110535,20.859583333333333,-2.7300000000000004,1
1718334241.0352178,20.83333031307894,21.095,-3.0200000000000014,1
1718334241.691231,20.833330587647517,21.093333333333334,-3.08,1
1718334242.330694,20.83333083725532,20.939583333333335,-2.719999999999999,1
1718334243.034082,20.833331064171507,20.8725,-2.5100000000000007,1
1718334243.721272,20.83333127045895,20.948333333333334,-2.71,1
1718334244.3771834,20.833331457992983,21.0225,-3.0900000000000016,1
1718334245.0153005,20.83333162847847,21.00125,-6.309999999999999,1
1718334245.655891,20.83333178346528,20.899166666666666,-2.709999999999999,1
1718334246.327795,20.83333192436237,20.5825,-2.1900000000000004,1
1718334246.9669623,20.833332052450643,20.654166666666665,-2.2600000000000007,1
1718334247.6072588,20.833332168894522,20.961666666666666,-2.7399999999999993,1
1718334248.309697,20.8333322747526,21.074583333333333,-3.0200000000000014,1
1718334248.949499,20.833332370987215,20.917916666666667,-2.730000000000002,1
1718334249.620695,20.83333245847322,20.784166666666668,-2.4200000000000017,1
1718334250.2600863,20.833332538005948,20.844166666666666,-2.6500000000000004,1
1718334250.8999434,20.83333261030845,20.963333333333335,-2.7200000000000006,1
1718334251.5554752,20.833332676037983,20.96291666666667,-3.83,1
1718334252.1937187,20.833332735792112,20.889583333333334,-6.090000000000001,1
1718334252.817589,20.833332790114035,20.764583333333334,-6.5100000000000025,1
1718334253.4893882,20.833332839497597,20.496666666666666,-2.0100000000000016,1
1718334254.1451201,20.83333288439176,20.273333333333333,-0.6700000000000008,1
1718334254.7999172,20.833332925204644,20.635,-2.170000000000001,1
1718334255.4400358,20.83333296230725,21.197916666666668,-2.66,1
1718334256.0957742,20.83333299603689,21.227916666666665,-2.709999999999999,1
1718334256.782429,20.833333026700203,20.905833333333334,-2.0700000000000003,1
1718334257.438009,20.83333305457595,20.755,-1.87,1
1718334258.0770125,20.833333079917526,20.94333333333333,-3.1399999999999997,1
1718334258.7335134,20.83333310295532,21.133333333333333,-4.35,1
1718334259.3726668,17.04545433602,20.838333333333335,-5.1800000000000015,1
1718334260.0120742,13.60192818426059,17.014583333333334,-0.13999999999999968,1
1718334260.6357815,10.471449864479327,12.136666666666667,-0.10000000000000053,1
1718334261.291672,7.625560482859995,9.251666666666667,-0.4800000000000004,1
1718334261.930762,5.038388317751512,7.403333333333333,-0.8000000000000007,1
1718334262.5702963,2.6864136221983426,4.8133333333333335,-1.1800000000000006,1
1718334263.257285,0.5482548080591004,1.50625,-1.5100000000000007,1
1718334263.8960419,-1.395525932067491,-1.6741666666666666,-1.4600000000000009,1
1718334264.5354939,-3.1625993321825687,-3.777083333333333,-1.33,1
1718334265.1921034,-4.769029695923551,-5.39375,-1.290000000000001,1
1718334265.8315415,-6.229420935688068,-7.21125,-1.2199999999999998,1
1718334266.4528396,-7.5570493354740025,-9.072083333333333,-1.12,1
1718334267.0774238,-8.763984244370306,-10.5725,-0.9700000000000006,1
1718334267.717372,-9.861197797912403,-11.745833333333334,-0.8100000000000005,1
1718334268.460374,-10.85866466476885,-12.8425,0,1
1718334269.107288,-11.765452725547439,-14.051666666666666,-0.41999999999999993,1
1718334269.7808506,-12.589805508073429,-14.895,-0.27000000000000046,1
1718334270.419627,-13.339217128551603,-15.487916666666667,-0.21000000000000085,1
1718334271.0595238,-14.020500419895397,-16.071666666666665,-1.6800000000000006,1
1718334271.7305727,-14.639848866571574,-16.71125,-4.720000000000001,1
1718334272.3543046,-15.202892909004458,-17.42125,-1.1600000000000001,1
1718334272.9768336,-15.71475112939799,-18.191666666666666,-0.20999999999999996,1
1718334273.6812115,-16.180076784301207,-18.45916666666667,-0.1200000000000001,1
1718334274.3357456,-16.60310010694049,-18.425,-0.23000000000000043,1
1718334274.9760838,-16.987666763885294,-18.559166666666666,0.019999999999998685,1
1718334275.6628346,-17.3372728156533,-18.90875,1.0899999999999999,1
1718334276.30337,-17.655096499078756,-19.19875,2.4400000000000013,1
1718334276.9744182,-17.94402712037463,-19.214583333333334,2.719999999999999,1
1718334277.630319,-18.206691321552693,-19.095833333333335,-0.27000000000000046,1
1718334278.3178594,-18.4454769589873,-19.117916666666666,-0.26000000000000156,1
1718334278.9565365,-18.66255481120057,-19.600416666666668,0.28999999999999915,1
1718334279.5957322,-18.85989831321264,-20.019166666666667,0.03000000000000025,1
1718334280.234703,-19.039301496859977,-20.052083333333332,-0.6500000000000004,1
1718334280.9397655,-19.20239530017574,-20.008333333333333,-0.13000000000000078,1
1718334281.5788522,-19.350662394099157,-20.175416666666667,-0.019999999999999574,1
1718334282.3150728,-19.485450661302263,-20.3625,0,1
1718334282.9854658,-19.60798544966872,-20.424166666666668,0.10999999999999943,1
1718334283.6402066,-19.71938071182005,-20.424583333333334,0.07000000000000028,1
1718334284.3278515,-19.820649131957623,-20.425,1.3499999999999996,1
1718334284.9832733,-19.912711332082683,-20.48,4.389999999999999,1
1718334285.6232066,-19.99640424128729,-20.42875,0.02999999999999936,1
1718334286.2782023,-20.07248870420057,-20.1125,-1.2999999999999998,1
1718334286.9011254,-20.141656397758094,-20.24625,-0.08999999999999986,1
1718334287.5896573,-20.20453611917402,-20.741666666666667,6.6,1
1718334288.2444153,-20.261699502279413,-20.891666666666666,1.7000000000000002,1
1718334288.9320035,-20.313666214193404,-20.14375,-2.5100000000000016,1
1718334289.5873473,-20.360908679569764,-19.902916666666666,-3.6000000000000005,1
1718334290.2275708,-20.40385637536645,-20.734583333333333,-3.950000000000001,1
1718334290.898246,-20.442899735181623,-21.538333333333334,-2.5600000000000014,1
1718334291.5546737,-20.47839369864996,-21.59958333333333,-0.2400000000000002,1
1718334292.1932554,-20.510660938166634,-21.214583333333334,2.790000000000001,1
1718334292.8330195,-20.539994792272694,-20.8725,3.7699999999999996,1
1718334293.5364766,-20.566661932369115,-20.569583333333334,-2.360000000000002,1
1718334294.1925824,-20.590904787002223,-20.32625,-3.59,1
1718334294.8950133,-20.612943745759605,-20.756666666666668,-3.24,1
1718334295.5341365,-20.632979162811758,-21.419166666666666,-3.46,1
1718334296.221366,-20.651193178313722,-21.534166666666668,-0.8399999999999999,1
1718334296.9398713,-20.667751374224597,-21.26,4.299999999999999,1
1718334297.5813613,-20.682804279598113,-20.86541666666667,6.629999999999999,1
1718334298.2205837,-20.69648873902859,-20.334583333333335,5.690000000000001,1
1718334298.8758276,-20.70892915669266,-19.850416666666668,-0.8200000000000012,1
1718334299.531162,-20.720238627296354,-19.737083333333334,-2.8200000000000003,1
1718334300.268192,-20.73051996420881,-20.41583333333333,0,1
1718334300.9701505,-20.739866634129218,-21.27,-3.8600000000000003,1
1718334301.5942798,-20.74836360678414,-21.192916666666665,-1.0300000000000002,1
1718334302.233831,-20.756088127379524,-21.02541666666667,2.299999999999999,1
1718334302.8730855,-20.763110418829868,-20.997916666666665,7.74,1
1718334303.528182,-20.769494320148365,-20.7725,9.379999999999999,1
1718334304.2312658,-20.775297866801544,-19.959583333333335,9.64,1
1718334304.871355,-20.780573818304433,-19.216666666666665,4.869999999999999,1
1718334305.5586863,-20.785370137852514,-19.129583333333333,-0.8400000000000007,1
1718334306.1980143,-20.78973042835077,-19.862083333333334,-3.0500000000000007,1
1718334306.837493,-20.793694328803735,-20.843333333333334,-3.5700000000000003,1
1718334307.47715,-20.797297874670058,-21.400833333333335,-2.960000000000001,1
1718334308.1634429,-20.800573825457633,-21.485,-0.7999999999999998,1
1718334308.836134,-20.80355196253724,-21.46125,4.279999999999999,1
1718334309.4757047,-20.80625935988234,-21.346666666666668,7.44,1
1718334310.1141477,-20.808720630196063,-20.819583333333334,9.209999999999999,1
1718334310.786615,-20.81095814866309,-20.1075,9.53,1
1718334311.4581776,-20.81299225636038,-19.615,6.529999999999999,1
1718334312.1128714,-20.814841445176103,-19.532916666666665,-0.7000000000000002,1
1718334312.7691474,-20.816522525917673,-19.907916666666665,-2.380000000000001,1
1718334313.4560475,-20.81805078113728,-20.83625,-2.42,1
1718334314.0954125,-20.819440104064192,-21.559166666666666,-0.9800000000000004,1
1718334314.7505882,-20.820703124906842,-21.640416666666667,1.049999999999999,1
1718334315.4227378,-20.82185132567289,-21.375416666666666,9.27,1
1718334316.061033,-20.822895144551104,-21.08416666666667,9.709999999999999,1
1718334316.7013059,-20.823844070804036,-20.34625,9.69,1
1718334317.3571103,-20.824706731033974,-19.721666666666668,9.579999999999998,1
1718334318.012547,-20.825490967606644,-19.600416666666668,6.289999999999999,1
1718334318.6517906,-20.826203909945434,-19.75,-0.16999999999999993,1
1718334319.3235013,-20.826852039344335,-20.114583333333332,0.08000000000000007,1
1718334319.962088,-20.82744124788879,-20.893333333333334,0.2599999999999989,1
1718334320.6503575,-20.82797689202011,-21.385416666666668,0.22999999999999865,1
1718334321.3053353,-20.828463841230406,-21.384166666666665,0.16000000000000014,1
1718334322.0408897,-20.828906522330673,-21.285,0.18999999999999861,1
1718334322.679503,-20.829308959694547,-21.3675,0.1900000000000004,2
1718334323.3201513,-20.82967481184353,-21.50625,0.2999999999999998,2
1718334323.975405,-20.830007404706237,-21.575,0.46999999999999886,2
1718334324.6304302,-20.830309761854156,-21.592083333333335,-0.5999999999999996,2
1718334325.3345718,-20.83058463198863,-21.592916666666667,-0.6300000000000008,2
1718334325.9578876,-20.83083451392905,-21.62875,-0.27000000000000046,1
1718334326.6291049,-20.831061679329444,-21.628333333333334,-0.2400000000000002,1
1718334327.2685769,-20.831268193329798,-21.558333333333334,-0.21999999999999975,1
1718334327.9395356,-20.83145593333012,-21.467916666666667,-0.20000000000000018,1
1718334328.5791614,-20.831626606057682,-21.395,-0.17000000000000082,1
1718334329.218507,-20.831781763082745,-21.3425,-0.13000000000000078,1
1718334329.890525,-20.831922814923704,-21.284583333333334,-0.15000000000000036,1
1718334330.5295339,-20.832051043870035,-21.214166666666667,-0.1899999999999995,1
1718334331.1689556,-20.832167615639428,-21.161666666666665,-0.2900000000000009,1
1718334331.901817,-20.832273589975237,-21.127083333333335,0,1
1718334332.5434892,-20.832369930280517,-21.105833333333333,-0.35000000000000053,1
1718334333.1830301,-20.83245751237623,-21.05291666666667,-0.4500000000000002,1
1718334333.8386211,-20.83253713246324,-21.019583333333333,-0.46999999999999975,1
1718334334.478945,-20.83260951436052,-21.019166666666667,-0.45999999999999996,1
1718334335.1174176,-20.83267531608532,-21.01875,-0.41000000000000103,1
1718334335.790118,-20.832735135835136,-21.00125,-0.4300000000000006,1
1718334336.428349,-20.832789517425887,-20.964583333333334,-0.47999999999999954,1
1718334337.1165514,-20.83283895523565,-20.947916666666668,-0.4800000000000004,1
1718334337.7560086,-20.83288389869908,-20.945833333333333,-0.4500000000000002,1
1718334338.3949888,-20.8329247563931,-20.94625,-0.35000000000000053,1
1718334339.0501165,-20.832961899751304,-20.928333333333335,-0.28000000000000025,1
1718334339.690622,-20.832995666440578,-20.89125,-0.3899999999999997,1
1718334340.3291738,-20.83302636343083,-20.8575,-0.5200000000000005,1
1718334341.0176077,-20.833054269785602,-20.855833333333333,-0.3000000000000007,1
1718334341.6728377,-20.833079639199035,-20.855833333333333,-0.4300000000000006,1
1718334342.3601687,-20.83310270230215,-20.855833333333333,-0.4400000000000013,1
1718334342.983794,-20.833123668759534,-20.855833333333333,-0.4400000000000004,1
1718334343.6225789,-20.833142729175332,-20.855833333333333,-0.41999999999999993,1
1718334344.29414,-20.83316005682606,-20.855833333333333,-0.370000000000001,1
1718334344.9180424,-20.83317580923581,-20.855833333333333,-0.3800000000000008,1
1718334345.5578132,-20.833190129608315,-20.855833333333333,-0.4400000000000004,1
1718334346.2452383,-20.83320314812877,-20.855833333333333,-0.4500000000000002,1
1718334346.916319,-20.833214983147368,-20.855833333333333,-0.45999999999999996,2
1718334347.556285,-20.83322574225518,-20.855833333333333,-0.46000000000000085,2
1718334348.2263453,-20.83323552326229,-20.855833333333333,-0.46000000000000085,2
1718334348.850574,-20.833244415086927,-20.855833333333333,-0.4400000000000013,2
1718334349.4896286,-20.83325249856387,-20.855833333333333,-0.4300000000000015,2
1718334350.129211,-20.833259847179274,-20.855833333333333,-0.4300000000000006,2
1718334350.7691028,-20.833266527738736,-20.855833333333333,-0.4400000000000013,2
1718334351.4409971,-20.83327260097461,-20.855833333333333,-0.45000000000000107,2
1718334352.111511,-20.833278122098132,-20.855833333333333,-0.45000000000000107,2
1718334352.7512138,-20.833283141301333,-20.855833333333333,-0.45000000000000107,2
1718334353.422738,-20.833287704213333,-20.855833333333333,-0.45000000000000107,1
1718334354.0617797,-20.83329185231515,-20.85625,-0.46000000000000085,1
1718334354.7023523,-20.8332956233168,-20.839166666666667,-0.47000000000000064,1
1718334355.3574116,-20.833299051500127,-20.821666666666665,-0.5000000000000009,1
1718334356.0122726,-20.833302168030418,-20.820833333333333,-0.5200000000000005,1
1718334356.6526146,-20.83330500123977,-20.820833333333333,-0.5199999999999996,1
1718334357.3080745,-20.833307576884643,-20.820833333333333,-0.5399999999999991,1
1718334357.9466789,-20.833309918379975,-20.820833333333333,-0.5199999999999996,1
1718334358.5871458,-20.8333120470121,-20.820833333333333,-0.5299999999999994,1
1718334359.29049,-20.83331398213221,-20.820833333333333,-0.5399999999999991,2
1718334359.92977,-20.83331574133231,-20.820833333333333,-0.5299999999999994,2
1718334360.5684078,-20.833317340605134,-20.820833333333333,-0.40000000000000036,2
1718334361.272905,-20.833318794489514,-20.820833333333333,-0.4299999999999997,2
1718334361.9904945,-20.83332011620259,-20.820833333333333,-0.5899999999999999,1
1718334362.615554,-20.83332131775993,-20.820833333333333,-0.09999999999999964,1
1718334363.271288,-20.833322410084783,-20.820833333333333,0.3100000000000005,1
1718334363.910978,-20.833323403107382,-20.80291666666667,0.040000000000000036,1
1718334364.5492308,-20.833324305855193,-20.750416666666666,-0.15000000000000036,1
1718334365.2045634,-20.833325126535026,-20.733333333333334,-0.22000000000000064,2
1718334365.8440123,-20.833325872607595,-20.732083333333332,-0.1900000000000004,2
1718334366.5481997,-20.833326550855393,-20.732083333333332,-0.1800000000000015,2
1718334367.1870658,-20.833327167444295,-20.732083333333332,-0.19000000000000128,2
1718334367.843377,-20.83332772797966,-20.732083333333332,-0.20000000000000107,2
1718334368.4818547,-20.83332823755727,-20.732083333333332,-0.20000000000000107,1
1718334369.1214433,-20.83332870080964,-20.733333333333334,-0.23000000000000043,1
1718334369.809742,-20.833329121948154,-20.750833333333333,-0.17000000000000082,1
1718334370.4483757,-20.833329504801355,-20.767916666666668,-0.14000000000000057,1
1718334371.0876544,-20.833329852849715,-20.76875,-0.1200000000000001,2
1718334371.7917826,-20.833330169257316,-20.76875,-0.1299999999999999,2
1718334372.4305615,-20.83333045690059,-20.76875,-0.120000000000001,2
1718334373.0705564,-20.833330718394475,-20.76875,-0.13000000000000078,2
1718334373.7742581,-20.833330956116193,-20.76875,-0.120000000000001,2
1718334374.4141927,-20.83333117222684,-20.76875,-0.13000000000000078,2
1718334375.052549,-20.83333136869107,-20.76875,-0.15000000000000036,2
1718334375.6927004,-20.83333154729491,-20.76875,-0.14000000000000057,2
1718334376.3635805,-20.83333170966204,-20.76875,-0.14000000000000057,2
1718334377.0029714,-20.83333185726852,-20.76875,-0.13000000000000078,2
1718334377.6422725,-20.833331991456227,-20.786666666666665,-0.15000000000000036,2
1718334378.281756,-20.83333211344506,-20.803333333333335,-0.16000000000000014,2
1718334378.9696362,-20.833332224343994,-20.804166666666667,-0.14000000000000057,2
1718334379.609708,-20.8333323251612,-20.804166666666667,-0.09000000000000075,2
1718334380.2488005,-20.833332416813217,-20.804166666666667,-0.07000000000000028,1
1718334380.9527447,-20.833332500133224,-20.804166666666667,-0.14000000000000057,1
1718334381.5914946,-20.833332575878693,-20.805416666666666,-0.15000000000000036,1
1718334382.2295086,-20.833332644738203,-20.82375,-0.14000000000000057,1
1718334382.9558206,-20.833332707337764,-20.840416666666666,0,1
1718334383.6864765,-20.83333276424645,-20.84,-0.09000000000000075,1
1718334384.3253353,-20.833332815981624,-20.84,-0.0600000000000005,1
1718334384.965182,-20.833332863013595,-20.84,-0.019999999999999574,1
1718334385.6046226,-20.833332905769936,-20.84,-0.040000000000000036,1
1718334386.2920938,-20.833332944639334,-20.84,-0.14000000000000057,2
1718334386.9308121,-20.833332979975154,-20.84,-0.13000000000000078,2
1718334387.570164,-20.833333012098624,-20.84,-0.15000000000000036,2
1718334388.2104287,-20.83333304130178,-20.84,-0.15000000000000036,2
1718334388.897642,-20.833333067850102,-20.84,-0.16000000000000103,2
1718334389.5362322,-20.833333091984944,-20.84,-0.16999999999999993,2
1718334390.192554,-20.833333113925704,-20.84,-0.15000000000000036,2
1718334390.8486462,-17.045454345993065,-20.7225,-0.17000000000000082,2
1718334391.4880955,-13.601928193327028,-18.9675,-2.01,2
1718334392.1260505,-10.471449872721545,-16.52125,-2.75,2
1718334392.766178,-7.625560490352921,-14.159583333333334,-2.91,1
1718334393.4213889,-5.038388324563251,-11.520833333333334,-3.0500000000000007,1
1718334394.0777042,-2.6864136283908375,-8.597083333333334,-3.1300000000000026,1
1718334394.7169142,-0.5482548136886423,-5.581666666666667,-3.120000000000001,1
1718334395.3563566,1.3955259269497158,-2.92875,-3.040000000000001,1
1718334396.0276887,3.1625993275300424,-0.5066666666666667,-2.8400000000000007,1
1718334396.6825514,4.769029691693989,2.0516666666666667,-2.540000000000001,1
1718334397.338474,6.2294209318430145,4.45,-2.120000000000001,1
1718334397.9780219,7.557049331978499,6.365833333333334,2.289999999999999,1
1718334398.632307,8.763984241192569,8.065,4.530000000000001,1
1718334399.2564292,9.861197795023545,10.07,0.7199999999999998,1
1718334399.912578,10.858664662142619,12.078333333333333,-0.8900000000000006,1
1718334400.5838244,11.765452723159955,13.215,-0.830000000000001,1
1718334401.222825,12.589805505902987,13.753333333333334,-0.8000000000000007,1
1718334401.8633852,13.339217126578479,14.4425,-0.8200000000000003,1
1718334402.5179906,14.020500418101644,15.3875,-0.8900000000000006,1
1718334403.157253,14.639848864940893,16.278333333333332,-0.9500000000000002,1
1718334403.7963731,15.202892907522012,16.811666666666667,-1.0300000000000011,1
1718334404.5002406,15.714751128050326,17.168333333333333,-1.1100000000000012,1
1718334405.139442,16.18007678307605,17.645,-1.2599999999999998,1
1718334405.779968,16.60310010582672,18.113333333333333,-1.4400000000000004,1
1718334406.4665148,16.98766676287276,18.42,-1.6000000000000014,1
1718334407.089835,17.33727281473281,18.654166666666665,-1.71,1
1718334407.7296362,17.65509649824196,18.883333333333333,-1.8499999999999996,1
1718334408.368978,17.944027119613892,19.1125,-2.0100000000000007,1
1718334409.0407126,18.206691320861125,19.304583333333333,-2.130000000000001,1
1718334409.6813135,18.445476958358594,19.453333333333333,-2.210000000000001,1
1718334410.3196805,18.662554810629032,19.577916666666667,-2.3100000000000005,1
1718334411.027472,18.85989831269305,19.7,-2.38,1
1718334411.662205,19.039301496387623,19.8175,-2.4300000000000006,1
1718334412.3023605,19.202395299746325,19.905,-2.49,1
1718334412.9895828,19.350662393708784,19.973333333333333,-2.5500000000000007,1
1718334413.645235,19.48545066094738,20.054583333333333,-2.610000000000001,1
1718334414.2840405,19.6079854493461,20.143333333333334,-2.67,1
1718334414.9246824,19.719380711526757,20.215,-2.6900000000000013,1
1718334415.5953531,19.820649131691003,20.266666666666666,-2.7200000000000006,1
1718334416.2502131,19.912711331840303,20.303333333333335,-2.6500000000000004,1
1718334416.907064,19.996404241066934,20.358333333333334,-2.630000000000001,1
1718334417.5454304,20.072488704000243,20.433333333333334,-2.5500000000000016,1
1718334418.1857946,20.141656397575982,20.484583333333333,-2.499999999999999,1
1718334418.856158,20.204536119008456,20.518333333333334,-2.3000000000000007,1
1718334419.4959238,20.261699502128906,20.558333333333334,-1.8900000000000006,1
1718334420.119502,20.313666214056575,20.612916666666667,-2.719999999999999,1
1718334420.7756538,20.36090867944537,20.6975,-3.0200000000000014,1
1718334421.4141645,20.40385637525337,20.694583333333334,-2.6400000000000006,1
1718334422.1171138,20.442899735078825,20.626666666666665,-2.3999999999999995,1
1718334422.7740526,20.478393698556502,20.631666666666668,-2.660000000000001,1
1718334423.413453,20.51066093808166,20.70125,-2.5999999999999996,1
1718334424.0686553,20.539994792195454,20.735833333333332,-2.610000000000001,1
1718334424.7559385,20.566661932298896,20.736666666666668,-2.66,1
1718334425.4119027,20.590904786938385,20.736666666666668,-2.58,1
1718334426.0489433,20.61294374570157,20.736666666666668,-2.570000000000002,1
1718334426.7380168,20.632979162759003,20.73625,-2.5500000000000007,1
1718334427.425586,20.65119317826575,20.75625,-2.5700000000000003,1
1718334428.0646021,20.667751374180988,20.773333333333333,-2.629999999999999,1
1718334428.7206888,20.68280427955848,20.775833333333335,-2.960000000000001,1
1718334429.40861,20.696488738992556,20.775833333333335,-2.459999999999999,1
1718334430.0642486,20.708929156659895,20.7575,-2.0200000000000014,1
1718334430.718351,20.720238627266564,20.775,-2.629999999999999,1
1718334431.3745627,20.73051996418173,20.845,-2.6800000000000015,1
1718334432.029575,20.739866634104608,20.84625,-2.8600000000000003,1
1718334432.6699753,20.748363606761764,20.81,-2.5100000000000016,1
1718334433.389424,20.75608812735918,20.776666666666667,-2.420000000000001,1
1718334434.0285473,20.763110418811376,20.7975,-2.4200000000000017,1
1718334434.6999383,20.76949432013156,20.831666666666667,-2.650000000000002,2
1718334435.3550959,20.775297866786254,20.849166666666665,-2.630000000000001,2
1718334435.994171,20.78057381829054,20.850833333333334,-2.6100000000000003,2
1718334436.6349888,20.78537013783988,20.850833333333334,-2.5299999999999994,2
1718334437.3053527,20.789730428339293,20.85,-2.5299999999999994,2
1718334438.009335,20.793694328793293,20.868333333333332,-2.539999999999999,1
1718334438.64889,20.79729787466058,20.886666666666667,-2.5600000000000014,1
1718334439.3041477,20.800573825449003,20.888333333333332,-2.49,1
1718334439.9428923,20.803551962529408,20.888333333333332,-2.539999999999999,1
1718334440.5827005,20.80625935987521,20.888333333333332,-2.51,1
1718334441.2699652,20.808720630189587,20.888333333333332,-2.5,1
1718334441.9103758,20.810958148657203,20.888333333333332,-2.5,1
1718334442.5487847,20.812992256355027,20.888333333333332,-2.5,1
1718334443.220948,20.814841445171236,20.888333333333332,-2.4800000000000004,1
1718334443.8606997,20.816522525913243,20.888333333333332,-2.4700000000000006,1
1718334444.5481052,20.818050781133255,20.888333333333332,-2.450000000000001,1
1718334445.1876864,20.819440104060536,20.888333333333332,-2.450000000000001,1
1718334445.8740125,20.82070312490352,20.886666666666667,-2.4400000000000013,1
1718334446.5141668,20.82185132566986,20.868333333333332,-2.400000000000002,1
1718334447.248828,20.822895144548358,20.85125,-2.3500000000000014,1
1718334447.8889015,20.823844070801545,20.851666666666667,-2.2799999999999994,1
1718334448.5276885,20.824706731031704,20.851666666666667,-2.33,1
1718334449.167407,20.82549096760459,20.851666666666667,-2.3200000000000003,1
1718334449.8228369,20.826203909943555,20.851666666666667,-2.3000000000000007,1
1718334450.4628983,20.82685203934263,20.851666666666667,-2.299999999999999,1
1718334451.1186388,20.82744124788723,20.851666666666667,-2.3100000000000005,1
1718334451.7740386,20.827976892018704,20.851666666666667,-2.299999999999999,1
1718334452.413169,20.82846384122912,20.851666666666667,-2.299999999999999,1
1718334453.0692148,20.8289065223295,20.851666666666667,-2.2799999999999994,1
1718334453.7245522,20.829308959693492,20.851666666666667,-2.2700000000000014,1
1718334454.3470325,20.829674811842562,20.851666666666667,-2.280000000000001,1
1718334455.0194623,20.830007404705356,20.851666666666667,-2.259999999999999,1
1718334455.6582296,20.83030976185335,20.851666666666667,-2.2700000000000005,1
1718334456.3300421,20.8305846319879,20.851666666666667,-2.2600000000000016,1
1718334456.9687262,20.830834513928398,20.851666666666667,-2.2700000000000014,1
1718334457.6563766,20.83106167932885,20.851666666666667,-2.26,1
1718334458.2957509,20.831268193329258,20.851666666666667,-2.2600000000000016,1
1718334458.9360225,20.83145593332962,20.851666666666667,-2.2600000000000016,1
1718334459.6075144,20.831626606057227,20.851666666666667,-2.26,1
1718334460.2467794,20.831781763082326,20.851666666666667,-2.250000000000001,1
1718334460.9496012,20.831922814923335,20.851666666666667,-2.2600000000000016,1
1718334461.5895,20.8320510438697,20.851666666666667,-2.2399999999999993,1
1718334462.2295938,20.83216761563912,20.851666666666667,-2.240000000000001,2
1718334462.900998,20.832273589974964,20.851666666666667,-2.2199999999999998,2
1718334463.5405068,20.832369930280255,20.851666666666667,-2.2100000000000017,2
1718334464.179606,20.832457512376,20.851666666666667,-2.2199999999999998,2
1718334464.8345158,20.832537132463028,20.851666666666667,-2.2,1
1718334465.458269,20.832609514360325,20.851666666666667,-2.1799999999999997,1
1718334466.0983524,20.83267531608515,20.851666666666667,-2.2,1
1718334466.7375584,20.83273513583498,20.851666666666667,-2.2,1
1718334467.3763084,20.83278951742575,20.851666666666667,-2.190000000000002,1
1718334468.0480707,20.832838955235516,20.851666666666667,-2.1900000000000004,1
1718334468.6880133,20.832883898698952,20.851666666666667,-2.1800000000000006,1
1718334469.328075,20.83292475639299,20.851666666666667,-2.170000000000001,1
1718334469.9985738,20.832961899751208,20.851666666666667,-2.17,1
1718334470.638539,20.832995666440485,20.851666666666667,-2.1900000000000004,1
1718334471.293772,20.83302636343075,20.851666666666667,-2.1800000000000006,1
1718334471.9647539,20.83305426978552,20.851666666666667,-2.1800000000000006,1
1718334472.6045702,20.83307963919896,20.851666666666667,-2.160000000000001,1
1718334473.3080287,20.833102702302096,20.851666666666667,-2.0600000000000014,1
1718334473.9321718,20.833123668759484,20.851666666666667,-2.070000000000002,1
1718334474.571494,20.833142729175282,20.851666666666667,-2.0100000000000007,1
1718334475.2271156,20.833160056826017,20.851666666666667,-2.1300000000000017,1
1718334475.8651955,20.83317580923576,20.851666666666667,-2.130000000000001,1
1718334476.505074,20.833190129608276,20.851666666666667,-2.130000000000001,1
1718334477.1605296,20.833203148128742,20.851666666666667,-2.130000000000001,1
1718334477.8001807,20.833214983147336,20.851666666666667,-2.1399999999999997,1
1718334478.4393246,20.833225742255152,20.85125,-2.129999999999999,1
1718334479.0787756,20.833235523262264,20.83416666666667,-2.0900000000000016,1
1718334479.7182534,20.833244415086906,20.834583333333335,-2.0600000000000023,1
1718334480.3736272,20.83325249856384,20.834583333333335,-2.08,1
1718334481.0460434,20.833259847179264,20.834583333333335,-2.1500000000000004,1
1718334481.6851184,20.83326652773872,20.834583333333335,-2.1900000000000013,1
1718334482.356035,20.833272600974595,20.834583333333335,-1.88,1
1718334483.011414,20.833278122098104,20.834583333333335,-1.9100000000000001,1
1718334483.6349628,20.833283141301315,20.834583333333335,-1.83,1
1718334484.3216302,20.833287704213316,20.834583333333335,-2.01,1
1718334485.5528657,20.833291852315135,20.834583333333335,-2.0999999999999996,1
1718334486.177364,20.833295623316783,20.834583333333335,-2.0700000000000003,1
1718334486.8170826,20.833299051500106,20.834583333333335,-2.08,1
1718334487.4561565,20.8333021680304,20.834583333333335,-2.0700000000000003,1
1718334488.0957909,20.83330500123976,20.834583333333335,-2.0600000000000005,1
1718334488.7673376,20.83330757688463,20.834583333333335,-2.040000000000001,1
1718334489.4064207,20.833309918379964,20.834583333333335,-2.0300000000000002,1
1718334490.062005,20.83331204701208,20.834583333333335,-2.0500000000000007,1
1718334490.7023132,20.833313982132204,20.834583333333335,-2.0299999999999994,1
1718334491.3576698,20.83331574133231,20.834583333333335,-2.0299999999999994,1
1718334492.0133774,20.833317340605134,20.834583333333335,-2.030000000000001,1
1718334492.684281,20.833318794489507,20.834583333333335,-2.0200000000000005,1
1718334493.3243928,20.833320116202593,20.834583333333335,-2.0199999999999987,1
1718334493.9474015,20.833321317759935,20.834583333333335,-2.0299999999999994,1
1718334494.586537,20.83332241008478,20.834583333333335,-2.0200000000000014,1
1718334495.257761,20.833323403107375,20.834583333333335,-2.0100000000000016,1
1718334495.8974905,20.833324305855193,20.834583333333335,-1.950000000000001,1
1718334496.5535796,20.83332512653503,20.834583333333335,-1.9800000000000004,1
1718334497.192725,20.833325872607602,20.834583333333335,-2.0,1
1718334497.847855,20.833326550855393,20.834583333333335,-1.9799999999999995,1
1718334498.5516744,20.833327167444295,20.834583333333335,-2.000000000000001,1
1718334499.2063894,20.83332772797967,20.834583333333335,-2.0100000000000016,1
1718334499.8625927,20.833328237557264,20.834583333333335,-1.9900000000000002,1
1718334500.533041,20.83332870080964,20.834583333333335,-1.9800000000000022,1
1718334501.1736197,20.833329121948168,20.834583333333335,-1.9800000000000022,2
1718334501.8598506,20.833329504801355,20.834583333333335,-1.959999999999999,2
1718334502.5002375,20.83332985284971,20.834583333333335,-1.9600000000000026,2
1718334503.187276,20.833330169257316,20.834583333333335,-1.9700000000000006,2
1718334503.8269193,20.833330456900583,20.834583333333335,-1.9299999999999997,2
1718334504.5135818,20.833330718394475,20.834583333333335,-1.9499999999999993,1
1718334505.1532207,20.83333095611619,20.834583333333335,-1.9399999999999995,1
1718334505.792661,20.83333117222684,20.834583333333335,-1.9399999999999995,1
1718334506.4331305,20.83333136869107,20.834583333333335,-1.9399999999999995,1
1718334507.1190283,20.83333154729491,20.834583333333335,-1.92,1
1718334507.7422884,20.83333170966204,20.834583333333335,-1.92,1
1718334508.381832,20.83333185726852,20.834583333333335,-1.9299999999999997,1
1718334509.0218713,20.83333199145624,20.834583333333335,-1.92,1
1718334509.6453454,20.833332113445067,20.834583333333335,-1.92,1
1718334510.2676685,20.833332224344,20.834583333333335,-1.92,2
1718334510.8915277,20.833332325161198,20.834583333333335,-1.9100000000000001,2
1718334511.5150297,20.83333241681321,20.834583333333335,-1.9100000000000001,2
1718334512.1393344,20.83333250013323,20.834583333333335,-1.92,2
1718334512.8253112,20.833332575878693,20.834583333333335,-1.9100000000000001,2
1718334513.4509354,20.83333264473821,20.834583333333335,-1.9000000000000004,1
1718334514.090296,20.83333270733776,20.834583333333335,-1.8900000000000006,1
1718334514.7621236,20.833332764246443,20.834583333333335,-1.8900000000000006,1
1718334515.4008787,20.833332815981617,20.834583333333335,-1.9000000000000004,1
1718334516.039257,20.83333286301359,20.834583333333335,-1.8900000000000006,1
1718334516.680277,20.83333290576993,20.834583333333335,-1.8899999999999997,1
1718334517.3507307,20.833332944639334,20.834583333333335,-1.8899999999999997,1
1718334517.9909258,20.833332979975154,20.834583333333335,-1.8899999999999997,1
1718334518.6460366,20.833333012098617,20.834583333333335,-1.87,1
1718334519.3498552,20.833333041301774,20.834583333333335,-1.870000000000001,2
1718334519.9887373,20.83333306785011,20.834583333333335,-1.8800000000000008,2
1718334520.6129203,20.833333091984944,20.834583333333335,-1.8900000000000006,2
1718334521.2510445,20.833333113925704,20.834583333333335,-1.8899999999999997,2
1718334521.9393513,17.045454345993058,20.80125,-1.8800000000000008,2
1718334522.611178,13.601928193327028,18.89666666666667,0.019999999999999574,2
1718334523.2659361,10.471449872721545,16.393333333333334,0.5,2
1718334523.920948,7.6255604903529095,13.93,0.4499999999999993,2
1718334524.5443807,5.038388324563251,11.54125,0.22999999999999954,2
1718334525.21648,2.6864136283908375,8.894583333333333,-0.03000000000000025,2
1718334525.855548,0.5482548136886423,6.033333333333333,-0.29000000000000004,2
1718334526.559172,-1.395525926949728,3.3291666666666666,-0.5200000000000005,2
1718334527.199707,-3.162599327530055,0.43166666666666664,-0.7500000000000009,2
1718334527.8867555,-4.769029691693989,-2.03,-0.8900000000000006,2
1718334528.5254369,-6.2294209318430145,-4.616666666666666,-0.9100000000000001,1
1718334529.1657336,-7.557049331978499,-6.79625,-0.8700000000000001,1
1718334529.8692012,-8.763984241192581,-8.48125,-0.8300000000000001,1
1718334530.5087657,-9.861197795023557,-10.14,-0.6699999999999999,1
1718334531.163945,-10.858664662142631,-11.61375,-0.5,1
1718334531.8024027,-11.765452723159967,-12.751666666666667,-0.33000000000000007,1
1718334532.441304,-12.589805505903,-13.68375,-0.1800000000000006,1
1718334533.1295867,-13.339217126578484,-14.60125,-0.009999999999999787,1
1718334533.770218,-14.020500418101655,-15.500833333333333,0.14999999999999947,1
1718334534.488832,-14.639848864940898,-16.204166666666666,0.28999999999999915,1
1718334535.128685,-15.202892907522024,-16.745,0.379999999999999,1
1718334535.767218,-15.714751128050326,-17.186666666666667,0.46999999999999975,1
1718334536.407105,-16.180076783076057,-17.610833333333332,0.5699999999999994,1
1718334537.110891,-16.60310010582672,-18.012083333333333,0.6499999999999995,1
1718334537.749406,-16.98766676287277,-18.38375,0.7099999999999991,1
1718334538.388737,-17.337272814732824,-18.664166666666667,0.7799999999999994,1
1718334539.0445588,-17.655096498241964,-18.87,0.8199999999999994,1
1718334539.6849537,-17.944027119613907,-19.099166666666665,0.9399999999999995,1
1718334540.3229182,-18.206691320861125,-19.325833333333332,1.6599999999999993,1
1718334540.9632642,-18.4454769583586,-19.477916666666665,2.4299999999999997,1
1718334541.6926107,-18.662554810629032,-19.529166666666665,0,1
1718334542.3386703,-18.85989831269306,-19.54083333333333,0.6199999999999992,1
1718334543.042516,-19.039301496387626,-19.84875,0.9800000000000004,1
1718334543.6816814,-19.202395299746332,-20.16375,1.0699999999999985,1
1718334544.3373594,-19.350662393708784,-20.19708333333333,0.9500000000000002,1
1718334545.0391314,-19.48545066094738,-20.147916666666667,0.8700000000000001,1
1718334545.6959493,-19.6079854493461,-20.2125,0.9099999999999993,1
1718334546.3355787,-19.71938071152676,-20.354583333333334,1.089999999999999,1
1718334547.0069072,-19.820649131690995,-20.440833333333334,1.1899999999999995,1
1718334547.6782408,-19.9127113318403,-20.44125,1.0899999999999999,1
1718334548.3334966,-19.99640424106694,-20.44125,1.0299999999999994,1
1718334548.9738727,-20.072488704000243,-20.475833333333334,1.0399999999999991,1
1718334549.613018,-20.141656397575982,-20.54875,1.1100000000000003,1
1718334550.3463128,-20.20453611900847,-20.5825,0,1
1718334551.0036795,-20.26169950212891,-20.58791666666667,1.08,1
1718334551.626357,-20.313666214056585,-20.69,1.12,1
1718334552.3783534,-20.360908679445384,-20.723333333333333,1.1400000000000006,1
1718334553.0178716,-20.403856375253376,-20.684583333333332,1.1100000000000003,1
1718334553.673046,-20.442899735078825,-20.6675,1.0699999999999994,1
1718334554.3121128,-20.47839369855651,-20.68375,1.0999999999999988,1
1718334555.0305738,-20.510660938081674,-20.700416666666666,1.0300000000000002,1
1718334555.6871102,-20.53999479219546,-20.701666666666668,0.9400000000000004,1
1718334556.3267276,-20.566661932298903,-20.72,0.9399999999999995,1
1718334556.9669654,-20.590904786938395,-20.755,0.9599999999999991,1
1718334557.637671,-20.61294374570157,-20.772916666666667,0.9599999999999991,1
1718334558.2766871,-20.632979162759007,-20.7725,1.0099999999999998,1
1718334558.9169,-20.651193178265768,-20.7725,0.9799999999999995,1
1718334559.588193,-20.667751374180995,-20.7725,0.9199999999999999,1
1718334560.2270901,-20.682804279558482,-20.77375,0.919999999999999,1
1718334560.9153636,-20.696488738992556,-20.79083333333333,0.7799999999999994,1
1718334561.5550363,-20.708929156659906,-20.81,0.8299999999999992,1
1718334562.1935086,-20.72023862726658,-20.826666666666668,0.8199999999999994,1
1718334562.8331172,-20.730519964181738,-20.827083333333334,0.7399999999999993,1
1718334563.4889348,-20.73986663410461,-20.827916666666667,0.8000000000000007,1
1718334564.128248,-20.748363606761764,-20.845833333333335,0.7800000000000002,1
1718334564.7684703,-20.75608812735918,-20.845833333333335,0.8100000000000005,2
1718334565.406546,-20.763110418811376,-20.845833333333335,0.7800000000000002,2
1718334566.047044,-20.769494320131557,-20.845833333333335,0.7699999999999996,2
1718334566.7346218,-20.775297866786264,-20.845833333333335,0.7699999999999996,2
1718334567.3736274,-20.78057381829054,-20.845833333333335,0.7800000000000002,1
1718334568.0288768,-20.785370137839884,-20.845833333333335,0.7599999999999989,1
1718334568.732814,-20.789730428339293,-20.845833333333335,0.7599999999999989,1
1718334569.3715076,-20.793694328793293,-20.845833333333335,0.7399999999999984,1
1718334570.012024,-20.79729787466057,-20.845833333333335,0.7099999999999991,1
1718334570.6992111,-20.800573825449003,-20.845833333333335,0.6999999999999993,1
1718334571.338666,-20.8035519625294,-20.845833333333335,0.6600000000000001,1
1718334571.9616003,-20.80625935987521,-20.845833333333335,0.669999999999999,1
1718334572.6006696,-20.808720630189583,-20.845833333333335,0.71,1
1718334573.2401948,-20.810958148657196,-20.845833333333335,0.6299999999999999,1
1718334573.928726,-20.812992256355027,-20.845833333333335,0.6799999999999988,2
1718334574.5674086,-20.814841445171236,-20.845833333333335,0.54,2
1718334575.2067502,-20.81652252591325,-20.845833333333335,0.6100000000000003,2
1718334575.8462102,-20.818050781133255,-20.845833333333335,0.5999999999999988,2
1718334576.4856722,-20.819440104060536,-20.845833333333335,0.6100000000000003,1
1718334577.1575391,-20.820703124903513,-20.845833333333335,0.6399999999999997,1
1718334577.7973683,-20.82185132566986,-20.845833333333335,0.589999999999999,1
1718334578.43724,-20.822895144548358,-20.845833333333335,0.5099999999999989,1
1718334579.0752575,-20.823844070801538,-20.845833333333335,0.41000000000000014,1
1718334579.8145452,-20.824706731031704,-20.847083333333334,0,2
1718334580.5150802,-20.825490967604576,-20.869583333333335,0.5199999999999987,2
1718334581.1858342,-20.826203909943555,-20.904583333333335,0.54,2
1718334581.841248,-20.82685203934263,-20.904583333333335,0.54,2
1718334582.4973447,-20.827441247887236,-20.904583333333335,0.5200000000000005,1
1718334583.1681418,-20.8279768920187,-20.904583333333335,0.5200000000000005,1
1718334583.8246565,-20.82846384122912,-20.904583333333335,0.5200000000000005,1
1718334584.5117986,-20.8289065223295,-20.904583333333335,0.5100000000000007,1
1718334585.16625,-20.82930895969349,-20.904583333333335,0.5099999999999998,1
1718334585.7911248,-20.829674811842565,-20.904583333333335,0.4899999999999993,1
1718334586.4299345,-20.830007404705363,-20.904583333333335,0.46999999999999886,1
1718334587.0703626,-20.83030976185336,-20.904583333333335,0.46999999999999886,1
1718334587.7090707,-20.8305846319879,-20.904166666666665,0.4599999999999991,1
1718334588.4406493,-20.830834513928398,-20.887083333333333,0,1
1718334589.0997212,-20.831061679328844,-20.8675,0.4399999999999995,2
1718334589.7387712,-20.83126819332925,-20.86625,0.4399999999999995,2
1718334590.4265,-20.83145593332962,-20.86625,0.4299999999999997,2
1718334591.0664635,-20.831626606057235,-20.86625,0.41999999999999993,2
1718334591.7221398,-20.831781763082333,-20.86625,0.4299999999999997,1
1718334592.3928652,-20.831922814923335,-20.866666666666667,0.4299999999999997,1
1718334593.0487719,-20.8320510438697,-20.848333333333333,0.40000000000000036,1
1718334593.6885045,-20.83216761563912,-20.83125,0.39999999999999947,1
1718334594.3766086,-20.832273589974957,-20.829583333333332,0.39999999999999947,1
1718334595.030211,-20.83236993028026,-20.829583333333332,0.39999999999999947,1
1718334595.6695297,-20.832457512376,-20.829583333333332,0.3899999999999997,1
1718334596.3099043,-20.832537132463028,-20.829583333333332,0.5199999999999996,1
1718334596.9978013,-20.832609514360325,-20.829583333333332,0.5299999999999994,1
1718334597.6372924,-20.832675316085144,-20.829583333333332,0.4900000000000002,1
1718334598.3082352,-20.83273513583498,-20.829583333333332,0.4499999999999993,1
1718334598.94785,-20.83278951742574,-20.829583333333332,0.5899999999999999,1
1718334599.5873344,-20.832838955235523,-20.83,0.3899999999999997,1
1718334600.2583976,-20.83288389869896,-20.812916666666666,0.35999999999999943,1
1718334600.9618518,-20.83292475639299,-20.811666666666667,0.3700000000000001,2
1718334601.6014805,-20.832961899751208,-20.811666666666667,0.3699999999999992,2
1718334602.2402751,-20.832995666440492,-20.811666666666667,0.3699999999999992,2
1718334602.8962488,-20.83302636343075,-20.811666666666667,0.40000000000000036,2
1718334603.5682287,-20.833054269785528,-20.811666666666667,0.47000000000000064,1
1718334604.206801,-20.833079639198967,-20.811666666666667,0.46999999999999975,1
1718334604.926827,-20.83310270230209,-20.811666666666667,0.4399999999999995,1
1718334605.5826433,-20.833123668759477,-20.811666666666667,0.35000000000000053,1
1718334606.2054915,-20.833142729175282,-20.811666666666667,0.34000000000000075,1
1718334606.877167,-20.833160056826014,-20.811666666666667,0.3199999999999994,2
1718334607.5162506,-20.83317580923577,-20.811666666666667,0.40000000000000036,2
1718334608.1546965,-20.833190129608276,-20.811666666666667,0.4500000000000002,2
1718334608.811351,-20.833203148128735,-20.811666666666667,0.3899999999999997,2
1718334609.450939,-20.833214983147336,-20.811666666666667,0.4299999999999997,2
1718334610.0907204,-20.833225742255152,-20.811666666666667,0.33999999999999897,2
1718334610.7132447,-20.83323552326226,-20.811666666666667,0.3299999999999992,2
1718334611.368557,-20.833244415086902,-20.829583333333332,0.35999999999999854,2
1718334612.0807939,-20.83325249856385,-20.847083333333334,0,2
1718334612.728533,-20.833259847179256,-20.847916666666666,0.35000000000000053,2
1718334613.3671029,-20.83326652773872,-20.864583333333332,0.33999999999999986,2
1718334614.0716603,-20.833272600974595,-20.864166666666666,0.5300000000000002,2
1718334614.7257082,-20.833278122098115,-20.864166666666666,0.40999999999999925,2
1718334615.382668,-20.83328314130132,-20.864166666666666,0.46999999999999975,2
1718334616.036812,-20.83328770421332,-20.864166666666666,0.5399999999999991,2
1718334616.6929152,-20.833291852315135,-20.864166666666666,0.4999999999999991,2
1718334617.3321161,-20.83329562331679,-20.864166666666666,0.41999999999999993,2
1718334617.9879506,-20.833299051500113,-20.864166666666666,0.33999999999999986,2
1718334618.6915648,-20.833302168030404,-20.864166666666666,0.3299999999999992,2
1718334619.3466496,-20.83330500123976,-20.864166666666666,0.3199999999999994,2
1718334619.9868155,-20.833307576884636,-20.864166666666666,0.3199999999999994,2
1718334620.6103692,-20.83330991837997,-20.864166666666666,0.3700000000000001,2
1718334621.264936,-20.833312047012097,-20.864166666666666,0.40999999999999925,2
1718334621.9055467,-20.833313982132204,-20.864166666666666,0.40999999999999925,1
1718334622.561066,-20.83331574133231,-20.864166666666666,0.4399999999999995,1
1718334623.2002578,-20.83331734060513,-20.864166666666666,0.3799999999999981,1
1718334623.839235,-20.833318794489514,-20.864166666666666,0.28000000000000025,1
1718334624.4784791,-20.83332011620259,-20.864166666666666,0.3099999999999996,1
1718334625.166457,-20.83332131775993,-20.864166666666666,0.29000000000000004,1
1718334625.8056867,-20.833322410084783,-20.864166666666666,0.2999999999999998,1
1718334626.4458423,-20.833323403107375,-20.864166666666666,0.2999999999999998,1
1718334627.084945,-20.833324305855193,-20.864166666666666,0.2999999999999998,1
1718334627.7568603,-20.833325126535026,-20.864166666666666,-0.03000000000000025,2
1718334628.4258432,-20.833325872607595,-20.864166666666666,-0.3600000000000003,2
1718334629.0491292,-20.833326550855393,-20.86541666666667,0.10000000000000053,2
1718334629.6902568,-20.833327167444295,-20.882083333333334,0.09999999999999964,2
1718334630.311849,-20.83332772797966,-20.88125,0.11000000000000032,2
1718334630.9365387,-20.83332823755727,-20.88125,0.1200000000000001,2
1718334631.559926,-20.83332870080964,-20.88125,0.13999999999999968,2
1718334632.232719,-20.833329121948154,-20.88125,0.15999999999999925,2
1718334632.872291,-20.833329504801355,-20.88125,0.1999999999999993,2
1718334633.5093358,-20.833329852849715,-20.88125,0.16000000000000014,2
1718334634.1978621,-20.833330169257316,-20.88125,0.17999999999999972,1
1718334634.8381665,-20.83333045690059,-20.881666666666668,0.1200000000000001,1
1718334635.4782522,-20.833330718394475,-20.86541666666667,0.1200000000000001,1
1718334636.1162345,-20.833330956116193,-20.863333333333333,0.11999999999999922,1
1718334636.836273,-20.83333117222684,-20.863333333333333,0.1200000000000001,1
1718334637.4752338,-20.83333136869107,-20.863333333333333,0.1299999999999999,1
1718334638.1154346,-20.83333154729491,-20.863333333333333,0.1299999999999999,1
1718334638.81889,-20.83333170966204,-20.863333333333333,0.04999999999999982,1
1718334639.4580383,-20.83333185726852,-20.863333333333333,0.08000000000000007,1
1718334640.0966303,-20.833331991456227,-20.863333333333333,0.08999999999999986,2
1718334640.7534945,-20.83333211344506,-20.863333333333333,0.08000000000000007,2
1718334641.424746,-20.833332224343994,-20.863333333333333,0.08000000000000007,2
1718334642.0636659,-20.8333323251612,-20.863333333333333,0.08999999999999986,2
1718334642.7043753,-20.833332416813217,-20.863333333333333,0.08000000000000007,2
1718334643.343525,-20.833332500133224,-20.863333333333333,0.0699999999999994,1
1718334644.0299585,-20.833332575878693,-20.863333333333333,0.05999999999999872,1
1718334644.6703615,-20.833332644738203,-20.863333333333333,0.0699999999999994,1
1718334645.3093615,-20.83333270733776,-20.86375,0.0699999999999994,1
1718334645.9977076,-20.83333276424645,-20.8475,0.07000000000000028,1
1718334646.6515403,-20.833332815981624,-20.827083333333334,0.02999999999999936,1
1718334647.3076818,-20.833332863013595,-20.82625,0.02999999999999936,1
1718334647.9472468,-20.833332905769936,-20.82625,0.03999999999999915,1
1718334648.6341014,-20.833332944639334,-20.82625,0.03999999999999915,1
1718334649.3379962,-20.833332979975154,-20.82625,0.04999999999999982,2
1718334649.9779258,-20.833333012098624,-20.82625,0.049999999999998934,2
1718334650.6009753,-20.83333304130178,-20.82625,0.03999999999999915,2
1718334651.257176,-20.833333067850102,-20.82625,0.03999999999999915,2
1718334651.9435754,-20.833333091984944,-20.82625,0.03999999999999915,2
1718334652.5838237,-20.833333113925704,-20.82625,0.02999999999999936,2
1718334653.23924,-17.045454345993065,-20.794583333333332,0.02999999999999936,2
1718334653.9268792,-13.601928193327028,-18.983333333333334,-1.9600000000000017,2
1718334654.566208,-10.471449872721545,-16.40125,-2.7200000000000015,2
1718334655.2698102,-7.625560490352921,-13.95375,-3.0199999999999996,1
1718334655.890891,-5.038388324563251,-11.431666666666667,-3.139999999999999,1
1718334656.5641568,-2.6864136283908375,-8.74875,-3.2200000000000006,1
1718334657.2189186,-0.5482548136886423,-5.51875,-3.2,1
1718334657.8589473,1.3955259269497158,-2.705,-3.08,1


==> Exercise_Data/data/huqifan-2/HumanF.csv <==
1718284140.6632318,-2
1718284143.746018,2
1718284146.7747004,-2
1718284149.8236167,2
1718284152.8551912,-1
1718284155.9115434,2
1718284158.9238846,-2
1718284161.9079564,-2
1718284164.9478364,2
1718284167.9621248,-1
1718284170.979312,-2
1718284174.0028875,1
1718284177.026984,-2
1718284180.060794,2
1718284183.0832067,-2
1718284186.0648081,1
1718284189.1061723,2
1718284192.1341496,2
1718284195.1464086,2
1718284198.1752365,2
1718284201.1865077,1
1718284204.2123227,1
1718284207.2240307,-1
1718284210.2495475,-1
1718284213.2655163,2
1718284216.2914653,-2
1718284219.3140545,-2
1718284222.333161,2
1718284225.349351,-2
1718284228.3671694,0
1718284231.3883543,-2
1718284234.4127386,2
1718284237.4449685,-2
1718284240.4674473,2
1718284243.4778473,-2
1718284246.50992,2
1718284249.5267763,-2
1718284252.5388944,1
1718284255.5620604,-1
1718284258.587736,-2
1718284261.595566,2
1718284264.632229,-2
1718284267.6377683,-1
1718284270.6774487,-2
1718284273.682696,2
1718284276.7042596,-2
1718284279.7376227,1
1718284282.7554448,-2
1718284285.7830646,1
1718284288.7631173,-2
1718284291.827096,-1
1718284294.8291204,-1
1718284297.8587856,1
1718284300.881614,-1
1718284303.8911128,2
1718284306.9096289,-2
1718284309.9338388,2
1718284312.9593842,-1
1718284315.9814217,2
1718284318.9954803,-2
1718284322.019707,1
1718284325.0452406,-1
1718284328.064936,0
1718284331.0894382,1
1718284334.0941873,-2
1718284337.1275163,2
1718284340.1377585,-2
1718284343.1591861,2
1718284346.183783,-2
1718284349.1716895,1
1718284352.2126298,-1
1718284355.2253323,2
1718284358.2449973,-2
1718284361.2730355,2
1718284364.3037322,-2
1718284367.2983005,2
1718284370.3397381,-2
1718284373.3686335,2
1718284376.3820543,-1
1718284379.3998606,2
1718284382.4255419,-1
1718284385.4565306,1
1718284388.4785402,-1
1718284391.5063834,1
1718284394.5144908,-2
1718284397.5454774,2
1718284400.5702648,-2
1718284403.5914106,1
1718284406.6157486,-1
1718284409.6130424,2
1718284412.6679313,-1
1718284415.6751611,2
1718284418.694155,-1
1718284421.7245038,-1
1718284424.7477307,-1
1718284427.7281368,-1
1718284430.7738154,-2
1718284433.79448,-1
1718284436.822739,-2
1718284439.8484426,1
1718284442.8569472,-1
1718284445.8285804,1
1718284448.8846474,-2
1718284451.9094436,2
1718284454.918146,2
1718284457.949003,2
1718284460.9720566,-1
1718284463.9879413,1
1718284467.0143058,-2
1718284470.0138216,1
1718284473.05062,-2
1718284476.0846722,2
1718284479.0830257,-2
1718284482.123546,2
1718284485.1501656,-2
1718284488.176668,2
1718284491.1960466,2
1718284494.2061794,-2
1718284497.2177136,2
1718284500.2475495,2
1718284503.2557914,-2
1718284506.282034,2
1718284509.3093736,-1
1718284512.333212,1
1718284515.3573034,-2
1718284518.3792875,2
1718284521.4135003,2
1718284524.437845,-1
1718284527.4521568,2
1718284530.466358,-2
1718284533.4901457,2
1718284536.5209298,1
1718284539.5427105,2
1718284542.570715,-2
1718284545.5927045,2
1718284548.5973876,-1
1718284551.6215298,2
1718284554.6376574,-1
1718284557.6603,-2
1718284560.6905222,-2
1718284563.6998749,2
1718284566.7121236,-2
1718284569.7323358,-1
1718284572.7393885,-1
1718284575.7829766,-1
1718284578.8025033,-2
1718284581.810266,-1
1718284584.8371203,2
1718284587.8586488,-2
1718284590.8604913,-2
1718284593.8901258,-1
1718284596.9152875,-1
1718284599.9445841,2
1718284602.9625118,-1
1718284605.9779596,2
1718284608.9956636,-2
1718284612.0088093,-2
1718284615.0336614,-1
1718284618.050907,2
1718284621.0230107,-1
1718284624.09627,-1
1718284627.1089761,-1
1718284630.1188762,1
1718284633.141698,-2
1718284636.1637843,2
1718284639.176399,-2
1718284642.2051544,2
1718284645.2028232,-1
1718284648.2438633,1
1718284651.2620153,-2
1718284654.2884445,2
1718284657.3000855,-1
1718284660.3191826,2
1718284663.3274977,-1
1718284666.3645082,2
1718284669.389133,-1
1718284672.4020293,2


==> Exercise_Data/data/huqifan-2/data.csv <==
1718284088.567207,-18.93939393939394,-20.816666666666666,1.6800000000000006,1
1718284089.3037565,-15.323691460055095,-19.7175,0.6499999999999995,1
1718284090.9028263,-12.036689206110696,-12.284583333333334,-2.040000000000001,1
1718284091.605452,-9.04850533888851,-9.75875,-1.9899999999999984,1
1718284092.2464266,-6.33197455050471,-10.72875,-1.3500000000000014,1
1718284092.918272,-3.862401106519428,-10.414583333333333,-1.3900000000000006,1
1718284093.5559573,-1.6173343392600872,-8.300416666666667,-2.5200000000000005,1
1718284094.212482,0.4236354491574942,-6.013333333333334,-2.6400000000000006,1
1718284094.8356583,2.279062529537114,-4.56,-2.0700000000000003,1
1718284095.5229416,3.965814420791321,-3.0616666666666665,-2.380000000000001,1
1718284096.1471205,5.499225231022416,-0.8783333333333333,-2.1500000000000004,1
1718284096.802962,6.893235058505233,1.2116666666666667,-2.1700000000000017,1
1718284097.4260578,8.160516719853234,3.2158333333333333,-1.92,1
1718284098.082805,9.312590957442335,5.17125,-1.7899999999999991,1
1718284098.7214317,10.359931173432427,7.299166666666666,-1.25,1
1718284099.3610623,11.312058642514325,9.324583333333333,-0.7299999999999995,1
1718284100.033574,12.177629068952422,11.4125,-0.2500000000000009,1
1718284100.6722777,12.964511274805227,13.718333333333334,0.28000000000000025,1
1718284101.2957244,13.679858734671422,15.813333333333333,0.7700000000000005,1
1718284101.9353137,14.330174607277053,17.899166666666666,1.1899999999999995,1
1718284102.57504,14.921370855100346,19.8725,1.5299999999999994,1
1718284103.197872,15.458821989485163,21.6625,1.7399999999999993,1
1718284103.8210785,15.947413929834996,23.24,1.8899999999999988,1
1718284104.5254714,16.391588421062114,24.575,1.9799999999999995,1
1718284105.165879,16.79538341308677,25.781666666666666,1.8199999999999985,1
1718284105.8362863,17.16246976947282,26.56625,1.709999999999999,1
1718284106.540946,17.496184638914688,26.965833333333332,1.6400000000000006,1
1718284107.210831,17.799561792952748,27.09625,1.6899999999999995,1
1718284107.8828316,18.07535920571462,27.05666666666667,1.7799999999999994,1
1718284108.5236897,18.326084126407224,26.941666666666666,1.9299999999999997,1
1718284109.1627235,18.554015872491412,26.7825,2.0599999999999996,1
1718284139.2074692,-18.93939393939394,-20.797083333333333,1.8399999999999999,1
1718284139.9419768,-15.323691460055095,-19.672083333333333,0.7299999999999986,1
1718284141.5413811,-12.036689206110696,-12.00875,1.2599999999999998,2
1718284142.213919,-9.04850533888851,-9.112916666666667,-3.710000000000001,2
1718284142.8533838,-6.33197455050471,-7.2275,-7.82,2
1718284143.4926534,-3.862401106519428,-6.243333333333333,-7.0600000000000005,2
1718284144.2131407,-1.6173343392600872,-6.0616666666666665,-6.770000000000001,1
1718284144.8518205,0.4236354491574942,-4.851666666666667,-2.25,1
1718284145.5233877,2.279062529537114,-2.7516666666666665,9.829999999999998,1
1718284146.1637065,3.965814420791321,1.8633333333333333,3.34,1
1718284146.818426,5.499225231022416,12.18625,-0.3200000000000003,1
1718284147.4580066,6.893235058505233,18.083333333333332,1.1400000000000006,1
1718284148.1301012,8.160516719853234,18.8,-0.4900000000000002,1
1718284148.7702909,9.312590957442335,20.163333333333334,-2.3500000000000005,1
1718284149.4247131,10.359931173432427,21.434166666666666,-4.659999999999999,1
1718284150.0641956,11.312058642514325,21.284583333333334,-3.660000000000002,1
1718284150.704103,12.177629068952422,19.747916666666665,0.5899999999999999,1
1718284151.3594732,12.964511274805227,19.111666666666668,2.179999999999999,1
1718284152.0150056,13.679858734671422,21.299166666666668,2.83,1
1718284152.6540723,14.330174607277053,24.305,5.079999999999998,1
1718284153.342169,14.921370855100346,26.501666666666665,4.3100000000000005,1
1718284153.9826274,15.458821989485163,29.1625,0.1399999999999988,1
1718284154.685718,15.947413929834996,30.710833333333333,-0.05000000000000071,1
1718284155.3242424,16.391588421062114,29.166666666666668,1.3499999999999996,1
1718284155.9649122,16.79538341308677,27.44333333333333,1.9399999999999995,1
1718284156.63611,17.16246976947282,27.21,1.1999999999999993,1
1718284157.3559415,17.496184638914688,27.471666666666668,5.130000000000001,1
1718284158.0439324,17.799561792952748,26.995833333333334,4.73,1
1718284158.6837997,18.07535920571462,28.336666666666666,3.290000000000001,1
1718284159.3216734,18.326084126407224,29.46125,2.12,2
1718284159.9791448,18.554015872491412,29.81125,-2.6899999999999995,2
1718284160.6019616,18.76122655074978,29.669166666666666,-1.9499999999999993,2
1718284161.2578464,18.949599894621013,28.20125,-0.1900000000000004,2
1718284161.8969657,19.1208483890494,26.93125,1.3100000000000005,1
1718284162.553402,19.27652883852975,26.39,2.01,1
1718284163.1913967,19.418056519875535,26.686666666666667,1.9200000000000008,1
1718284163.8486958,19.546718048371694,27.156666666666666,0.7399999999999993,1
1718284164.5029967,19.663683074277312,27.227916666666665,-1.0700000000000012,1
1718284165.1893616,19.77001491600968,26.391666666666666,0.3999999999999986,2
1718284165.8143506,19.866680226675452,25.005,2.1599999999999993,2
1718284166.4375477,19.954557781826175,24.2525,3.88,2
1718284167.139772,20.034446468326834,24.095,4.55,2
1718284167.7643437,20.107072546963778,24.359166666666667,5.960000000000001,2
1718284168.3873322,20.17309625481556,24.71,5.69,1
1718284169.0288985,20.233117807408078,25.55666666666667,5.6099999999999985,1
1718284169.6983194,20.287682855219465,26.074583333333333,2.51,1
1718284170.338104,20.337287444138905,26.141666666666666,0.9499999999999984,1
1718284170.9932964,20.38238252497477,24.47625,0.96,1
1718284171.6340604,20.423378053007365,21.826666666666668,2.2199999999999998,1
1718284172.259114,20.460646714855173,20.066666666666666,0.21000000000000085,1
1718284172.897208,20.49452731653501,19.562916666666666,-0.5500000000000007,1
1718284173.5702822,20.525327863516676,18.216666666666665,0.04999999999999982,1
1718284174.2079153,20.553328360772745,16.265833333333333,-0.13999999999999968,1
1718284174.8318546,20.578783358278244,15.288333333333334,1.3600000000000003,1
1718284175.5339758,20.60192426510143,14.832916666666666,7.99,1
1718284176.1762774,20.622961453122517,15.456666666666667,7.569999999999999,1
1718284176.8312464,20.642086169505323,19.553333333333335,3.83,1
1718284177.5190794,20.659472275307866,22.99,3.38,1
1718284178.1586766,20.675277826037455,22.94625,-1.9900000000000002,1
1718284178.8301609,20.6896465085189,21.89625,-2.9300000000000015,1
1718284179.453013,20.702708947138394,18.901666666666667,-1.8699999999999992,1
1718284180.076819,20.714583891337934,15.9175,-3.2799999999999994,2
1718284180.7487984,20.7253792951557,14.50125,-0.08000000000000096,2
1718284181.3875492,20.7351932986264,13.0325,10.659999999999998,2
1718284182.059812,20.74411511996339,12.64,11.75,2
1718284182.699975,20.75222586663338,15.331666666666667,7.6899999999999995,2
1718284183.3374925,20.759599272697013,18.078333333333333,6.13,2
1718284184.0585113,20.766302369118492,19.268333333333334,-2.2199999999999998,2
1718284184.713937,20.772396093138024,19.794166666666666,-5.210000000000001,2
1718284185.4176714,20.777935842246684,18.091666666666665,-4.9399999999999995,2
1718284186.056813,20.78297197780002,15.515833333333333,-4.78,1
1718284186.7128344,20.78755028284851,13.654583333333333,-1.3400000000000016,1
1718284187.3673213,20.79171237834712,12.803333333333333,10.77,1
1718284188.0241055,20.79549610152769,14.336666666666666,9.0,1
1718284188.6637084,20.798935849873658,22.423333333333332,1.0099999999999998,1
1718284189.3830388,20.802062893824537,28.266666666666666,2.129999999999999,1
1718284190.0223434,20.804905661052615,26.97,-0.75,1
1718284190.6935468,20.807489994896315,25.495,-2.17,1
1718284191.3323498,20.80983938929967,24.0,-3.539999999999999,1
1718284192.0053284,20.811975202393636,22.106666666666666,-5.489999999999999,1
1718284192.6612587,20.8139168506609,19.5775,-5.59,2
1718284193.3150048,20.815681985449288,16.85,-5.759999999999999,2
1718284194.0202513,20.81728665343875,14.5325,-5.48,2
1718284194.6601055,20.818745442520072,12.365,-6.299999999999999,2
1718284195.3455565,20.82007161441219,10.74125,-6.550000000000002,1
1718284195.987114,20.821277225223202,9.141666666666667,-5.49,1
1718284196.6415539,20.822373235051394,8.014166666666666,-1.6799999999999997,1
1718284197.345703,20.82336960762248,8.04125,-7.860000000000001,1
1718284198.0341816,20.824275400868913,10.538333333333334,-9.36,1
1718284198.672408,20.825098849274777,9.570833333333333,-8.61,1
1718284199.3765776,20.825847438734638,7.152916666666667,-7.109999999999999,1
1718284200.0152967,20.82652797460726,6.253333333333333,-7.0600000000000005,1
1718284200.6379795,20.827146643582356,7.219166666666666,-6.300000000000001,1
1718284201.2802904,20.827709069923344,8.43,-7.910000000000001,1
1718284201.9508028,20.82822036659699,9.65,-2.09,1
1718284202.590797,20.82868518175483,10.197916666666666,9.709999999999999,1
1718284203.245224,20.82910774098924,14.1225,4.9399999999999995,1
1718284203.9655216,20.8294918857478,24.1775,2.2399999999999993,1
1718284204.6046953,20.829841108255568,30.658333333333335,1.6099999999999994,1
1718284205.3244603,20.830158583262648,31.698333333333334,0.8099999999999996,1
1718284205.9797328,20.830447196905432,31.64666666666667,1.1999999999999993,1
1718284206.651701,20.830709572944336,31.84125,1.21,1
1718284207.2899947,20.83094809661606,32.29666666666667,1.8599999999999994,2
1718284207.9629033,20.83116493631763,32.55,-0.35999999999999943,2
1718284208.6186466,20.831362063319055,32.781666666666666,-4.470000000000001,2
1718284209.3060417,20.831541269683985,32.2475,-3.4499999999999993,2
1718284209.930165,20.831704184561204,30.476666666666667,-0.20000000000000018,2
1718284210.6336703,20.83185228899502,29.107916666666668,1.9800000000000004,2
1718284211.2870142,20.831986929389412,28.7725,2.6399999999999997,2
1718284211.912717,20.832109329747958,29.016666666666666,-1.1500000000000004,2
1718284212.5682676,20.832220602801172,29.231666666666666,-2.41,2
1718284213.206955,20.832321760122287,28.275833333333335,-1.8500000000000014,2
1718284213.8794262,20.832413721323295,26.975,-1.1600000000000001,1
1718284214.5345156,20.83249732241511,26.21,3.6599999999999984,1
1718284215.1894195,20.83257332340768,26.085,6.0299999999999985,1
1718284215.830193,20.8326424152191,28.52,6.529999999999999,1
1718284216.469539,20.832705225956754,31.786666666666665,5.110000000000001,1
1718284217.1408908,20.832762326627357,34.085,-1.9600000000000009,1
1718284217.797075,20.832814236327906,34.53333333333333,-3.17,1
1718284218.468335,20.83286142696476,30.72833333333333,0.34999999999999964,1
1718284219.1076922,20.832904327543705,26.2175,1.5699999999999994,1
1718284219.7798603,20.832943328070034,25.236666666666668,1.1799999999999997,2
1718284220.4181793,20.83297878309398,24.992916666666666,0.6699999999999982,2
1718284221.0588164,20.83301101493392,24.343333333333334,1.009999999999999,2
1718284221.7466414,20.833040316606592,23.4875,-0.29000000000000004,2
1718284222.3854692,20.833066954490846,22.701666666666668,-0.3800000000000008,2
1718284223.0724468,20.83309117074925,21.753333333333334,1.38,2
1718284223.7126677,20.83311318552962,20.761666666666667,4.590000000000001,2
1718284224.368552,20.833133198966316,20.439583333333335,6.4,2
1718284225.071659,20.83315139299968,21.088333333333335,7.209999999999999,2
1718284225.7117405,20.833167933030005,22.225,7.619999999999999,2
1718284226.3670826,20.833182969421227,23.303333333333335,2.9799999999999986,2
1718284227.0221498,20.833196638867786,24.281666666666666,-1.5800000000000018,2
1718284227.6773233,20.833209065637373,23.808333333333334,-1.1400000000000006,2
1718284228.3651762,20.833220362700644,22.145833333333332,-1.8100000000000005,1
1718284229.0049763,20.833230632758156,20.64,-1.1300000000000008,1
1718284229.6921408,20.833239969174087,19.482916666666668,1.1099999999999994,1
1718284230.348741,20.833248456824926,18.966666666666665,1.6599999999999993,1
1718284231.0202775,20.83325617287114,19.825,1.4299999999999997,1
1718284231.658204,20.833263187458627,21.018333333333334,1.839999999999999,1
1718284232.3302784,20.833269564356318,21.592916666666667,1.88,1
1718284232.9700294,20.833275361536046,22.084583333333335,-1.29,1
1718284233.642095,20.83328063169943,22.474166666666665,-4.260000000000001,1
1718284234.2813702,20.833285422757058,21.031666666666666,-3.200000000000001,1
1718284234.9217117,20.833289778263996,18.098333333333333,-1.9100000000000001,1
1718284235.5768352,20.833293737815755,16.483333333333334,2.460000000000001,1
1718284236.2324266,20.833297337408258,16.49,9.18,1
1718284236.9205923,20.83330060976509,19.084583333333335,8.540000000000001,1
1718284237.5757859,20.833303584634923,25.258333333333333,5.859999999999999,1
1718284238.2145848,20.833306289062044,29.585,0.1399999999999988,1
1718284238.870666,20.83330874763217,30.227916666666665,-0.4300000000000006,1
1718284239.5089693,20.833310982695913,27.206666666666667,-2.9299999999999997,1
1718284240.1499484,20.833313014572038,24.346666666666668,-3.3200000000000003,1
1718284240.8058143,20.833314861732166,21.366666666666667,-2.530000000000001,1
1718284241.4451487,20.83331654096864,18.84,1.3499999999999988,1
1718284242.1649394,20.833318067547236,17.419583333333332,9.700000000000001,1
1718284242.804577,20.83331945534598,18.7825,7.359999999999999,1
1718284243.5066972,20.83332071698119,24.298333333333332,5.9399999999999995,1
1718284244.1308846,20.833321863922297,27.893333333333334,4.029999999999999,1
1718284244.834791,20.833322906596027,28.44333333333333,-2.1100000000000003,1
1718284245.474383,20.83332385448123,27.343333333333334,-3.619999999999999,1
1718284246.1138504,20.833324716195058,23.4425,-3.4000000000000004,1
1718284246.7690625,20.833325499571266,19.363333333333333,-2.9299999999999997,1
1718284247.4078171,20.83332621173145,16.725,3.6799999999999997,1
1718284248.081119,20.833326859149807,15.3825,11.389999999999999,1
1718284248.7048824,20.83332744771195,18.06625,8.270000000000001,1
1718284249.3446267,20.833327982768434,24.52625,5.59,1
1718284250.0162497,20.83332846918342,27.88458333333333,4.13,1
1718284250.7025125,20.833328911378874,27.72625,-2.089999999999999,1
1718284251.341055,20.83332931337473,26.409166666666668,-2.5299999999999994,1
1718284252.0140371,20.833329678825514,22.7725,-3.5700000000000003,1
1718284252.6533217,20.8333300110535,18.94,-3.41,1
1718284253.2936838,20.83333031307894,16.04625,3.459999999999999,1
1718284253.949103,20.833330587647517,14.277916666666666,10.780000000000001,1
1718284254.6048043,20.83333083725532,16.9,6.82,1
1718284255.2431781,20.833331064171507,23.118333333333332,3.5,1
1718284255.882846,20.83333127045895,25.876666666666665,3.369999999999999,2
1718284256.539598,20.833331457992983,26.811666666666667,0.4299999999999988,2
1718284257.1949801,20.83333162847847,27.704583333333332,-0.7300000000000004,2
1718284257.8670013,20.83333178346528,27.858333333333334,0.6600000000000001,2
1718284258.5215178,20.83333192436237,27.574166666666667,1.4700000000000006,2
1718284259.1764712,20.833332052450643,27.6425,-1.6600000000000001,2
1718284259.8336945,20.833332168894522,27.8875,-4.700000000000001,2
1718284260.4720628,20.8333322747526,27.17,-3.4700000000000006,2
1718284261.1443517,20.833332370987215,25.638333333333332,-2.08,2
1718284261.7840488,20.83333245847322,24.414583333333333,-2.380000000000001,2
1718284262.4556293,20.833332538005948,23.83625,2.789999999999999,2
1718284263.110998,20.83333261030845,23.242916666666666,8.919999999999998,2
1718284263.7657197,20.833332676037983,24.116666666666667,9.319999999999999,2
1718284264.4059906,20.833332735792112,26.531666666666666,8.96,2
1718284265.0939403,20.833332790114035,28.722916666666666,7.239999999999999,2
1718284265.7325897,20.833332839497597,30.41125,-0.6800000000000006,2
1718284266.421062,20.83333288439176,31.164166666666667,-1.3600000000000003,2
1718284267.059292,20.833332925204644,29.669583333333332,-0.7300000000000004,2
1718284267.7316084,20.83333296230725,27.995,-2.5500000000000007,2
1718284268.3708897,20.83333299603689,26.650833333333335,-3.6099999999999994,2
1718284269.0432835,20.833333026700203,25.043333333333333,3.6100000000000003,2
1718284269.6986701,20.83333305457595,23.1825,2.369999999999999,2
1718284270.3383381,20.833333079917526,23.408333333333335,0.1999999999999993,2
1718284271.0265863,20.83333310295532,23.476666666666667,-2.5,2
1718284271.6812897,17.04545433602,22.561666666666667,-6.089999999999998,2
1718284272.353371,13.60192818426059,20.133333333333333,-6.880000000000003,2
1718284272.9931903,10.471449864479327,16.394583333333333,-6.000000000000002,2
1718284273.6796968,7.625560482859995,12.675,-5.57,1
1718284274.318443,5.038388317751512,9.179583333333333,-4.44,1
1718284274.9914322,2.6864136221983426,6.358333333333333,12.95,1
1718284275.6460724,0.5482548080591004,4.1275,12.9,1
1718284276.3341906,-1.395525932067491,11.018333333333333,12.65,1
1718284276.9900415,-3.1625993321825687,18.134166666666665,7.850000000000001,1
1718284277.6451862,-4.769029695923551,20.604583333333334,6.75,1
1718284278.2849138,-6.229420935688068,18.186666666666667,-4.02,1
1718284278.956519,-7.5570493354740025,14.714166666666667,-5.17,1
1718284279.6116307,-8.763984244370306,5.814583333333333,-3.290000000000001,1
1718284280.2510333,-9.861197797912403,-2.8125,-2.580000000000002,1
1718284280.9236667,-10.85866466476885,-7.87375,13.290000000000001,1
1718284281.5785954,-11.765452725547439,-11.109583333333333,13.47,1
1718284282.2341673,-12.589805508073429,-5.83,13.090000000000002,1
1718284282.922001,-13.339217128551603,-0.5416666666666666,12.209999999999999,1
1718284283.5763228,-14.020500419895397,1.38625,5.300000000000001,1
1718284284.2484307,-14.639848866571574,1.0208333333333333,-5.690000000000001,1
1718284284.8890355,-15.202892909004458,-3.3266666666666667,-3.9700000000000015,1
1718284285.5277734,-15.71475112939799,-12.623333333333333,-0.8100000000000014,1
1718284286.16751,-16.180076784301207,-20.090833333333332,2.009999999999999,2
1718284286.806948,-16.60310010694049,-25.024166666666666,10.93,2
1718284287.445457,-16.987666763885294,-28.575,12.17,2
1718284288.1181142,-17.3372728156533,-29.535416666666666,13.040000000000001,2
1718284288.7581224,-17.655096499078756,-29.932916666666667,13.149999999999999,2
1718284289.4940796,-17.94402712037463,-30.137916666666666,0,2
1718284290.149379,-18.206691321552693,-30.395416666666666,6.679999999999999,2
1718284290.820367,-18.4454769589873,-33.872083333333336,1.1600000000000001,2
1718284291.459311,-18.66255481120057,-35.58541666666667,4.019999999999999,2
1718284292.1321013,-18.85989831321264,-37.68625,1.71,1
1718284292.771414,-19.039301496859977,-38.08,4.47,1
1718284293.473141,-19.20239530017574,-38.70666666666666,6.769999999999999,1
1718284294.113921,-19.350662394099157,-37.735,7.52,1
1718284294.7545004,-19.485450661302263,-35.04708333333333,10.55,1
1718284295.3919852,-19.60798544966872,-32.20291666666667,10.29,2
1718284296.0327442,-19.71938071182005,-28.895833333333332,-5.210000000000001,2
1718284296.7040768,-19.820649131957623,-26.055416666666666,-8.05,2
1718284297.392258,-19.912711332082683,-27.46875,-5.089999999999999,2
1718284298.0316415,-19.99640424128729,-29.901666666666667,-2.750000000000001,2
1718284298.6876893,-20.07248870420057,-30.694583333333334,-0.41999999999999993,2
1718284299.325808,-20.141656397758094,-30.4275,10.530000000000001,2
1718284299.9988375,-20.20453611917402,-29.422083333333333,13.239999999999998,2
1718284300.6220737,-20.261699502279413,-25.472083333333334,11.66,2
1718284301.2937653,-20.313666214193404,-21.237916666666667,11.13,2
1718284301.9331365,-20.360908679569764,-17.7825,-6.450000000000001,2
1718284302.589457,-20.40385637536645,-15.3275,-8.47,2
1718284303.2427232,-20.442899735181623,-17.83375,-5.8999999999999995,2
1718284303.8841987,-20.47839369864996,-20.817083333333333,-4.430000000000001,1
1718284304.5399044,-20.510660938166634,-22.39375,4.499999999999998,1
1718284305.1945944,-20.539994792272694,-22.454166666666666,13.620000000000001,1
1718284305.8352604,-20.566661932369115,-17.569166666666668,13.950000000000001,1
1718284306.4908724,-20.590904787002223,-8.2675,11.899999999999999,1
1718284307.128745,-20.612943745759605,-1.065,-0.1299999999999999,1
1718284307.80159,-20.632979162811758,1.5491666666666666,-9.130000000000003,1
1718284308.4394891,-20.651193178313722,-3.660833333333333,-6.799999999999999,1
1718284309.112645,-20.667751374224597,-13.184166666666666,-3.2799999999999994,1
1718284309.7526364,-20.682804279598113,-19.4225,-3.2300000000000004,1
1718284310.4559383,-20.69648873902859,-20.80375,-3.040000000000001,1
1718284311.095639,-20.70892915669266,-21.742916666666666,11.14,1
1718284311.7509208,-20.720238627296354,-23.04375,13.459999999999999,1
1718284312.4067996,-20.73051996420881,-16.55375,10.57,1
1718284313.0460753,-20.739866634129218,-8.74125,6.599999999999999,2
1718284313.685798,-20.74836360678414,-3.2804166666666665,6.029999999999999,2
1718284314.3404562,-20.756088127379524,0.12166666666666667,-6.630000000000001,2
1718284315.0129354,-20.763110418829868,2.6283333333333334,-8.530000000000001,2
1718284315.7153199,-20.769494320148365,1.4891666666666667,-6.38,2
1718284316.3550646,-20.775297866801544,-0.5766666666666667,-3.900000000000002,1
1718284317.075799,-20.780573818304433,-0.7708333333333334,8.6,1
1718284317.7145693,-20.785370137852514,0.86125,13.92,1
1718284318.354813,-20.78973042835077,8.123333333333333,9.280000000000001,1
1718284319.0264292,-20.793694328803735,16.602916666666665,5.119999999999999,1
1718284319.6807034,-20.797297874670058,19.403333333333332,1.0499999999999998,1
1718284320.3205054,-20.800573825457633,17.04,-5.23,1
1718284320.9611373,-20.80355196253724,12.37625,-5.15,1
1718284321.6486337,-20.80625935988234,5.169583333333334,-4.82,1
1718284322.2877803,-20.808720630196063,-1.395,-4.370000000000001,1
1718284322.942945,-20.81095814866309,-5.9558333333333335,11.05,1
1718284323.598367,-20.81299225636038,-9.255,12.89,1
1718284324.2377865,-20.814841445176103,-4.218333333333334,12.74,1
1718284324.8785548,-20.816522525917673,1.7766666666666666,8.5,1
1718284325.566113,-20.81805078113728,4.371666666666667,4.83,1
1718284326.2059863,-20.819440104064192,2.71,-4.56,1
1718284326.877014,-20.820703124906842,-1.44,-4.7299999999999995,1
1718284327.4989371,-20.82185132567289,-9.324583333333333,-1.2200000000000006,1
1718284328.1560907,-20.822895144551104,-16.17,4.93,1
1718284328.8122492,-20.823844070804036,-18.98125,7.38,1
1718284329.4989932,-20.824706731033974,-17.374166666666667,0.3999999999999986,1
1718284330.1706533,-20.825490967606644,-15.000416666666666,-0.17000000000000082,1
1718284330.8095496,-20.826203909945434,-17.779583333333335,1.0999999999999988,1
1718284331.4487832,-20.826852039344335,-21.35375,1.2599999999999998,1
1718284332.1207407,-20.82744124788879,-22.703333333333333,11.57,1
1718284332.7769222,-20.82797689202011,-23.00375,12.540000000000001,1
1718284333.447746,-20.828463841230406,-17.905833333333334,12.65,1
1718284334.0881877,-20.828906522330673,-12.43,12.840000000000002,1
1718284334.742883,-20.829308959694547,-9.45625,8.82,1
1718284335.3984203,-20.82967481184353,-7.662083333333333,-10.9,1
1718284336.0381203,-20.830007404706237,-8.704166666666667,-10.260000000000002,1
1718284336.7109396,-20.830309761854156,-20.715,-2.0999999999999996,1
1718284337.349362,-20.83058463198863,-31.214583333333334,5.159999999999999,1
1718284338.0533576,-20.83083451392905,-32.405,12.400000000000002,1
1718284338.7086403,-20.831061679329444,-27.67791666666667,12.66,1
1718284339.3468206,-20.831268193329798,-20.577916666666667,12.91,1
1718284339.9872634,-20.83145593333012,-15.77125,12.55,1
1718284340.6596,-20.831626606057682,-12.782083333333333,12.48,2
1718284341.2998497,-20.831781763082745,-10.02375,3.87,2
1718284341.9550312,-20.831922814923704,-7.775833333333333,-7.620000000000001,2
1718284342.5949464,-20.832051043870035,-8.2125,-8.5,2
1718284343.264413,-20.832167615639428,-11.77625,-5.6499999999999995,1
1718284343.9050086,-20.832273589975237,-15.652916666666666,-5.489999999999999,1
1718284344.561392,-20.832369930280517,-16.53708333333333,12.67,1
1718284345.2161198,-20.83245751237623,-16.5675,12.92,1
1718284345.8881793,-20.83253713246324,-7.4025,13.100000000000001,1
1718284346.5285208,-20.83260951436052,1.6366666666666667,12.170000000000002,1
1718284347.198559,-20.83267531608532,6.191666666666666,-2.450000000000002,1
1718284347.8866045,-20.832735135835136,7.911666666666667,-11.130000000000003,1
1718284348.5270786,-20.832789517425887,1.1125,-8.16,1
1718284349.166157,-20.83283895523565,-10.2275,-4.49,1
1718284349.8217413,-20.83288389869908,-16.902916666666666,-0.28000000000000114,1
1718284350.4613497,-20.8329247563931,-18.805833333333332,12.32,1
1718284351.101486,-20.832961899751304,-17.909166666666668,12.49,1
1718284351.7408216,-20.832995666440578,-11.405833333333334,10.97,1
1718284352.3804202,-20.83302636343083,-5.483333333333333,12.979999999999999,1
1718284353.0199745,-20.833054269785602,-3.1975,12.880000000000003,1
1718284353.6591334,-20.833079639199035,-1.2416666666666667,9.24,1
1718284354.3151755,-20.83310270230215,0.4191666666666667,-8.500000000000002,1
1718284354.9698563,-20.833123668759534,-1.0508333333333333,-8.260000000000002,1
1718284355.5932603,-20.833142729175332,-12.004166666666666,-4.390000000000001,1
1718284356.2176414,-20.83316005682606,-21.987916666666667,12.17,1
1718284356.9531388,-20.83317580923581,-25.69625,11.360000000000001,1
1718284357.5930614,-20.833190129608315,-18.64625,11.45,1
1718284358.263989,-20.83320314812877,-13.036666666666667,11.49,2
1718284358.9038825,-20.833214983147368,-11.118333333333334,10.99,2
1718284359.5747683,-20.83322574225518,-9.731666666666667,2.17,2
1718284360.214944,-20.83323552326229,-8.420833333333333,-12.35,2
1718284360.8869216,-20.833244415086927,-9.9425,-11.110000000000003,2
1718284361.5264454,-20.83325249856387,-15.27625,-8.719999999999999,1
1718284362.165856,-20.833259847179274,-19.117916666666666,-6.410000000000001,1
1718284362.8224466,-20.833266527738736,-19.87875,12.42,1
1718284363.4915674,-20.83327260097461,-18.9075,12.89,1
1718284364.116155,-20.833278122098132,-7.835416666666666,11.84,1
1718284364.772207,-20.833283141301333,1.7058333333333333,10.82,2
1718284365.4591982,-20.833287704213333,9.333333333333334,2.1100000000000003,2
1718284366.0989265,-20.83329185231515,15.651666666666667,-9.879999999999999,2
1718284366.754996,-20.8332956233168,18.166666666666668,-12.04,2
1718284367.3932106,-20.833299051500127,16.601666666666667,-11.03,1
1718284368.065579,-20.833302168030418,13.6025,-9.799999999999999,1
1718284368.7051544,-20.83330500123977,11.395,-9.5,1
1718284369.392468,-20.833307576884643,10.156666666666666,4.65,1
1718284370.0326395,-20.833309918379975,8.664166666666667,13.21,1
1718284370.6885662,-20.8333120470121,14.270833333333334,9.670000000000002,1
1718284371.3270452,-20.83331398213221,24.158333333333335,-0.3800000000000008,1
1718284371.9666975,-20.83331574133231,28.132916666666667,-6.299999999999999,1
1718284372.6060278,-20.833317340605134,23.013333333333332,-3.3099999999999987,1
1718284373.2467787,-20.833318794489514,14.387916666666667,-1.9200000000000017,1
1718284373.8866615,-20.83332011620259,9.542916666666667,-2.3500000000000014,1
1718284374.557787,-20.83332131775993,7.152916666666667,-4.949999999999999,1
1718284375.1964827,-20.833322410084783,3.6891666666666665,12.49,1
1718284375.9330776,-20.833323403107382,-0.9716666666666667,12.8,1
1718284376.6680443,-20.833324305855193,4.16,0,1
1718284377.3399408,-20.833325126535026,10.5525,-3.950000000000002,1
1718284378.027355,-20.833325872607595,5.471666666666667,-5.820000000000002,1
1718284378.6667051,-20.833326550855393,-4.58375,-3.209999999999999,1
1718284379.305147,-20.833327167444295,-11.562916666666666,-0.16999999999999993,1
1718284379.929382,-20.83332772797966,-14.57625,0.33999999999999897,1
1718284380.5688424,-20.83332823755727,-15.408333333333333,13.22,1
1718284381.224573,-20.83332870080964,-16.205416666666668,12.4,1
1718284381.9288878,-20.833329121948154,-10.733333333333333,12.32,1
1718284382.5683138,-20.833329504801355,-5.153333333333333,12.219999999999999,1
1718284383.2061405,-20.833329852849715,-2.855,11.129999999999999,1
1718284383.8638248,-20.833330169257316,-2.10375,-6.920000000000001,1
1718284384.5186095,-20.83333045690059,-2.1216666666666666,-9.450000000000001,1
1718284385.2484932,-20.833330718394475,-11.89375,0,1
1718284385.909355,-20.833330956116193,-25.0975,3.4399999999999995,1
1718284386.597195,-20.83333117222684,-27.159166666666668,12.36,1
1718284387.2357676,-20.83333136869107,-23.69375,11.84,1
1718284387.8927581,-20.83333154729491,-17.8,12.460000000000003,1
1718284388.5552142,-20.83333170966204,-13.82125,11.659999999999998,2
1718284389.1885364,-20.83333185726852,-11.352083333333333,0.009999999999999787,2
1718284389.8431706,-20.833331991456227,-9.5975,-8.14,2
1718284390.514969,-20.83333211344506,-11.235,-6.47,2
1718284391.1541195,-20.833332224343994,-15.054166666666667,-4.9300000000000015,2
1718284391.8575988,-20.8333323251612,-17.86125,-3.999999999999999,1
1718284392.4976387,-20.833332416813217,-18.8175,8.52,1
1718284393.1855638,-20.833332500133224,-18.870833333333334,13.34,1
1718284393.8241155,-20.833332575878693,-12.0,10.129999999999999,1
1718284394.4647489,-20.833332644738203,-3.61,-1.6300000000000008,1
1718284395.1189606,-20.833332707337764,0.03,-5.5200000000000005,2
1718284395.7593565,-20.83333276424645,-0.5983333333333334,-8.350000000000001,2
1718284396.4634607,-20.833332815981624,-2.39875,-8.350000000000001,2
1718284397.103079,-20.833332863013595,-4.67375,-9.530000000000001,2
1718284397.7585237,-20.833332905769936,-6.755833333333333,-9.16,1
1718284398.3979871,-20.833332944639334,-9.1875,-6.830000000000001,1
1718284399.1017983,-20.833332979975154,-11.209583333333333,14.17,1
1718284399.7576358,-20.833333012098624,-11.68,14.260000000000002,1
1718284400.3963037,-20.83333304130178,-1.015,13.610000000000001,1
1718284401.0358257,-20.833333067850102,9.205833333333333,11.12,1
1718284401.7230585,-20.833333091984944,13.952916666666667,-9.490000000000002,1
1718284402.378661,-20.833333113925704,14.864166666666666,-10.780000000000001,1
1718284403.002847,-17.045454345993065,4.64125,-5.33,1
1718284403.6408565,-13.601928193327028,-4.757083333333333,-0.9000000000000012,1
1718284404.3303802,-10.471449872721545,-6.5625,1.6800000000000006,1
1718284404.970077,-7.625560490352921,-3.63,11.93,1
1718284405.6406105,-5.038388324563251,-0.3325,9.47,1
1718284406.2803779,-2.6864136283908375,7.869583333333333,-0.23000000000000131,1
1718284406.967552,-0.5482548136886423,13.444583333333334,-0.7800000000000011,1
1718284407.6070259,1.3955259269497158,13.3975,-4.12,1
1718284408.3115625,3.1625993275300424,10.63125,-6.759999999999999,1
1718284408.9497871,4.769029691693989,7.3625,-6.630000000000002,1
1718284409.6070468,6.2294209318430145,4.376666666666667,-4.66,1
1718284410.2454977,7.557049331978499,2.375,-4.8199999999999985,1
1718284410.9183767,8.763984241192569,2.36,12.570000000000002,1
1718284411.5565226,9.861197795023545,3.18625,12.52,1
1718284412.1972997,10.858664662142619,12.838333333333333,5.449999999999998,1
1718284412.8360288,11.765452723159955,22.311666666666667,0.8799999999999999,2
1718284413.4600487,12.589805505902987,27.874583333333334,-3.3900000000000006,2
1718284414.0997162,13.339217126578479,31.445,-6.959999999999999,2
1718284414.7386026,14.020500418101644,33.585,-8.14,2
1718284415.3772194,14.639848864940893,34.51416666666667,-8.030000000000001,2
1718284416.0027022,15.202892907522012,34.954166666666666,-7.99,1
1718284416.6582427,15.714751128050326,35.20625,-8.059999999999999,1
1718284417.2975166,16.18007678307605,35.18958333333333,-2.410000000000001,1
1718284417.9537845,16.60310010582672,34.90291666666667,9.27,1
1718284418.5926049,16.98766676287276,37.56791666666667,7.19,1
1718284419.246963,17.33727281473281,45.78333333333333,-7.42,1
1718284419.9041972,17.65509649824196,51.4725,-14.18,1
1718284420.5433075,17.944027119613892,45.76,-9.28,1
1718284421.1977198,18.206691320861125,35.5425,1.6999999999999993,1
1718284421.8538542,18.445476958358594,31.053333333333335,2.2700000000000005,1
1718284422.4943109,18.662554810629032,35.059583333333336,0.8899999999999988,1
1718284423.1482718,18.85989831269305,38.60583333333334,0.9399999999999995,1
1718284423.8203256,19.039301496387623,38.614583333333336,0.9799999999999986,1
1718284424.4608922,19.202395299746325,37.708333333333336,1.4399999999999995,1
1718284425.1323094,19.350662393708784,37.169583333333335,0.7999999999999998,1
1718284425.8040254,19.48545066094738,36.86416666666667,0.47999999999999865,1
1718284426.4439406,19.6079854493461,35.81666666666667,1.2800000000000002,1
1718284427.082549,19.719380711526757,34.41583333333333,1.6799999999999997,1
1718284427.7221322,19.820649131691003,33.47958333333333,1.3900000000000006,2
1718284428.3778768,19.912711331840303,32.821666666666665,1.620000000000001,2
1718284429.0161977,19.996404241066934,31.97833333333333,1.7899999999999991,2
1718284429.721308,20.072488704000243,31.115,1.7999999999999998,2
1718284430.3593159,20.141656397575982,30.227916666666665,1.839999999999999,2
1718284430.9832177,20.204536119008456,29.430833333333332,1.9799999999999995,1
1718284431.6062603,20.261699502128906,28.636666666666667,1.3500000000000014,1
1718284432.2303398,20.313666214056575,27.884166666666665,-0.5700000000000003,1
1718284432.855486,20.36090867944537,26.745,-0.3200000000000012,1
1718284433.4948125,20.40385637525337,24.6575,0.04999999999999982,1
1718284434.1189427,20.442899735078825,22.90125,0.08999999999999986,2
1718284434.7590656,20.478393698556502,21.502916666666668,0.5899999999999999,2
1718284435.3971002,20.51066093808166,20.23,1.4499999999999993,2
1718284436.0530524,20.539994792195454,19.22125,1.3499999999999988,2
1718284436.7083104,20.566661932298896,18.541666666666668,1.2299999999999995,2
1718284437.346669,20.590904786938385,17.92,0.9299999999999997,2
1718284437.9722667,20.61294374570157,17.351666666666667,-0.5099999999999998,2
1718284438.611668,20.632979162759003,16.754583333333333,-0.41999999999999993,2
1718284439.2345371,20.65119317826575,15.92125,-0.7300000000000004,2
1718284439.9068267,20.667751374180988,15.218333333333334,-0.5700000000000003,1
1718284440.5470285,20.68280427955848,14.54125,0.09999999999999964,1
1718284441.2024872,20.696488738992556,14.243333333333334,9.56,1
1718284441.8728285,20.708929156659895,14.908333333333333,10.25,1
1718284442.513259,20.720238627266564,20.5875,2.42,1
1718284443.1514912,20.73051996418173,26.0675,2.4400000000000013,2
1718284443.855835,20.739866634104608,28.38,1.7199999999999998,2
1718284444.496354,20.748363606761764,30.348333333333333,-0.020000000000000462,2
1718284445.1832743,20.75608812735918,31.8625,-0.6300000000000008,2
1718284445.8226376,20.763110418811376,32.7675,-2.160000000000001,1
1718284446.4783466,20.76949432013156,33.195,-2.5199999999999996,1
1718284447.117665,20.775297866786254,32.520833333333336,-1.9400000000000004,1
1718284447.789629,20.78057381829054,31.455833333333334,-0.9500000000000011,1
1718284448.4289253,20.78537013783988,30.791666666666668,-0.3800000000000008,1
1718284449.085013,20.789730428339293,30.7425,-0.6699999999999999,2
1718284449.7882612,20.793694328793293,30.735,7.45,2
1718284450.4442658,20.79729787466058,30.554166666666667,10.12,2
1718284451.129456,20.800573825449003,32.39416666666666,-4.780000000000001,2
1718284451.7706363,20.803551962529408,34.85166666666667,-6.310000000000002,2
1718284452.4102385,20.80625935987521,32.7425,-4.380000000000001,1
1718284453.0821352,20.808720630189587,29.119583333333335,-4.020000000000001,1
1718284453.7212563,20.810958148657203,27.515833333333333,-4.77,1
1718284454.3767838,20.812992256355027,27.0,-4.609999999999999,1
1718284455.0163066,20.814841445171236,25.888333333333332,9.690000000000001,1
1718284455.6569393,20.816522525913243,24.78,11.35,1
1718284456.312173,20.818050781133255,31.612916666666667,5.340000000000002,1
1718284456.9521432,20.819440104060536,39.13583333333333,-3.58,1
1718284457.6226156,20.82070312490352,39.899166666666666,-8.19,1
1718284458.2624347,20.82185132566986,33.7675,-1.9000000000000004,1
1718284458.9027472,20.822895144548358,26.51125,5.139999999999999,1
1718284459.556211,20.823844070801545,25.136666666666667,5.720000000000001,1
1718284460.1985774,20.824706731031704,28.858333333333334,4.5299999999999985,1
1718284460.853554,20.82549096760459,32.00333333333333,2.299999999999999,1
1718284461.5079875,20.826203909943555,32.38125,0.9599999999999991,2
1718284462.1474917,20.82685203934263,31.82,-1.370000000000001,2
1718284462.8195288,20.82744124788723,30.964166666666667,-0.9900000000000002,2
1718284463.457511,20.827976892018704,29.5875,-0.7900000000000009,2
1718284464.1301825,20.82846384122912,28.347916666666666,-1.0899999999999999,1
1718284464.770574,20.8289065223295,27.38458333333333,-0.9299999999999997,1
1718284465.4417362,20.829308959693492,26.428333333333335,7.83,1
1718284466.0968328,20.829674811842562,25.554583333333333,8.5,1
1718284466.736328,20.830007404705356,29.458333333333332,2.5999999999999988,1
1718284467.4073467,20.83030976185335,33.42625,-1.0199999999999996,1
1718284468.0481784,20.8305846319879,32.2075,-1.540000000000001,1
1718284468.6719615,20.830834513928398,28.41125,-0.7999999999999998,1
1718284469.3106558,20.83106167932885,25.34,-1.9500000000000002,1
1718284469.9514751,20.831268193329258,23.857916666666668,-2.959999999999999,1
1718284470.622842,20.83145593332962,21.951666666666668,-2.42,1
1718284471.2452774,20.831626606057227,19.648333333333333,0.3199999999999985,1
1718284471.9339645,20.831781763082326,18.1675,4.399999999999999,1
1718284472.5724719,20.831922814923335,18.73125,7.160000000000001,1
1718284473.2125485,20.8320510438697,21.563333333333333,3.8900000000000006,2
1718284473.8519351,20.83216761563912,24.813333333333333,-4.849999999999999,2
1718284474.5553691,20.832273589974964,26.51,-8.71,2
1718284475.1940463,20.832369930280255,25.53,-8.649999999999999,2
1718284475.8828456,20.832457512376,23.54083333333333,-8.079999999999998,2
1718284476.522531,20.832537132463028,21.866666666666667,-8.559999999999999,1
1718284477.193453,20.832609514360325,21.147916666666667,-7.89,1
1718284477.9764473,20.83267531608515,20.229583333333334,3.4000000000000004,1
1718284478.647834,20.83273513583498,19.889166666666668,9.89,1
1718284479.3354409,20.83278951742575,26.543333333333333,4.89,1
1718284479.958745,20.832838955235516,35.49458333333333,-0.4900000000000011,1
1718284480.6141646,20.832883898698952,38.78666666666667,-6.0200000000000005,1
1718284481.2537515,20.83292475639299,36.75416666666667,-3.63,1
1718284481.8947687,20.832961899751208,31.867916666666666,0.009999999999999787,1
1718284482.6142688,20.832995666440485,29.745,-5.180000000000001,1
1718284483.2526379,20.83302636343075,30.776666666666667,-4.62,1
1718284483.8934686,20.83305426978552,28.75125,1.9399999999999995,1
1718284484.548671,20.83307963919896,25.959583333333335,8.82,1
1718284485.1881106,20.833102702302096,27.6925,5.460000000000002,2
1718284485.8291233,20.833123668759484,33.49,-3.9299999999999997,2
1718284486.4670527,20.833142729175282,37.51416666666667,-10.900000000000002,2
1718284487.1702168,20.833160056826017,37.965833333333336,-12.089999999999998,2
1718284487.811393,20.83317580923576,36.071666666666665,-9.360000000000001,2
1718284488.497954,20.833190129608276,34.29833333333333,-6.97,1
1718284489.1390407,20.833203148128742,34.5125,-3.58,1
1718284489.7784314,20.833214983147336,36.05166666666667,0.0,1
1718284490.4169781,20.833225742255152,38.619166666666665,-2.290000000000001,1
1718284491.088634,20.833235523262264,42.053333333333335,-9.840000000000003,1
1718284491.744414,20.833244415086906,43.055,-9.39,1
1718284492.4000673,20.83325249856384,38.74125,-1.17,1
1718284493.1033666,20.833259847179264,34.73083333333334,2.26,1
1718284493.726632,20.83326652773872,36.825833333333335,0.8200000000000003,1
1718284494.367083,20.833272600974595,40.82833333333333,-1.8599999999999994,1
1718284495.1186838,20.833278122098104,41.98416666666667,-4.929999999999999,1
1718284495.7572618,20.833283141301315,39.89125,-9.559999999999999,1
1718284496.461664,20.833287704213316,36.33166666666666,-7.889999999999999,1
1718284497.1012948,20.833291852315135,30.576666666666668,-10.07,1
1718284497.757322,20.833295623316783,26.874166666666667,-9.46,1
1718284498.3955648,20.833299051500106,23.624583333333334,0.8999999999999986,1
1718284499.0990036,20.8333021680304,21.178333333333335,8.92,1
1718284499.7391393,20.83330500123976,24.901666666666667,-1.160000000000001,1
1718284500.3785148,20.83330757688463,32.49,-1.6600000000000001,1
1718284501.0343184,20.833309918379964,32.7475,-0.7500000000000009,1
1718284501.674145,20.83331204701208,30.258333333333333,0.16000000000000014,1
1718284502.361944,20.833313982132204,29.484583333333333,5.640000000000001,1
1718284503.0019119,20.83331574133231,30.176666666666666,4.890000000000001,1
1718284503.7040975,20.833317340605134,33.17,1.37,1
1718284504.360052,20.833318794489507,35.25833333333333,-5.9,1
1718284505.0153975,20.833320116202593,33.81,-5.880000000000001,1
1718284505.654769,20.833321317759935,27.933333333333334,-6.1400000000000015,1
1718284506.3262167,20.83332241008478,23.206666666666667,-9.97,1
1718284506.9668753,20.833323403107375,19.9825,-4.320000000000001,1
1718284507.6533208,20.833324305855193,15.854166666666666,10.780000000000001,1
1718284508.2937956,20.83332512653503,15.03125,10.930000000000001,1
1718284508.965164,20.833325872607602,23.05666666666667,-0.3700000000000001,1
1718284509.605153,20.833326550855393,31.533333333333335,-1.4800000000000004,2
1718284510.2759166,20.833327167444295,34.62833333333333,-3.9399999999999995,2
1718284510.9162948,20.83332772797967,36.41,-5.690000000000001,2
1718284511.586288,20.833328237557264,37.58833333333333,-6.92,2
1718284512.2254612,20.83332870080964,38.105,-7.51,2
1718284512.8660274,20.833329121948168,38.05458333333333,-7.860000000000001,1
1718284513.5537672,20.833329504801355,37.37625,-6.400000000000001,1
1718284514.224566,20.83332985284971,36.24625,-4.98,1
1718284514.9612963,20.833330169257316,35.889583333333334,1.1899999999999995,1
1718284515.6641014,20.833330456900583,36.443333333333335,5.700000000000001,1
1718284516.3038335,20.833330718394475,40.165,-9.17,1
1718284516.9923954,20.83333095611619,44.70916666666667,-13.47,1
1718284517.6156218,20.83333117222684,39.83166666666666,-8.290000000000001,1
1718284518.2713652,20.83333136869107,31.359166666666667,-7.580000000000001,1
1718284518.8943138,20.83333154729491,28.18166666666667,-3.4300000000000015,1
1718284519.5977247,20.83333170966204,27.653333333333332,7.27,1
1718284520.2374249,20.83333185726852,29.004583333333333,5.979999999999999,1
1718284520.8774593,20.83333199145624,35.075,-2.1799999999999997,1
1718284521.5323865,20.833332113445067,39.34291666666667,-6.42,1
1718284522.2047849,20.833332224344,36.80125,-4.159999999999999,1
1718284522.8441308,20.833332325161198,31.002916666666668,0.6900000000000004,1
1718284523.5310194,20.83333241681321,28.535,7.710000000000001,1
1718284524.186772,20.83333250013323,30.238333333333333,6.32,1
1718284524.827118,20.833332575878693,35.428333333333335,0.5299999999999994,1
1718284525.5466092,20.83333264473821,37.93,-6.84,1
1718284526.2184587,20.83333270733776,34.76958333333334,-5.18,1
1718284526.8577538,20.833332764246443,28.07,-3.999999999999999,1
1718284527.5280895,20.833332815981617,23.97833333333333,-2.6899999999999995,1
1718284528.1691186,20.83333286301359,22.360833333333332,-0.9300000000000006,1
1718284528.887665,20.83333290576993,21.761666666666667,6.85,1
1718284529.5287251,20.833332944639334,22.028333333333332,9.11,1
1718284530.214764,20.833332979975154,26.170833333333334,4.05,1
1718284530.8555377,20.833333012098617,31.414166666666667,-0.5199999999999996,1
1718284531.524715,20.833333041301774,31.736666666666668,-6.88,1
1718284532.213415,20.83333306785011,28.17625,-11.750000000000002,1
1718284532.8530984,20.833333091984944,21.45125,-15.420000000000002,1
1718284533.492146,20.833333113925704,14.103333333333333,-14.180000000000001,1
1718284534.1321855,17.045454345993058,7.08625,-5.760000000000002,1
1718284534.7710361,13.601928193327028,0.9833333333333333,10.95,1
1718284535.4111273,10.471449872721545,0.21333333333333335,10.75,1
1718284536.0502317,7.6255604903529095,8.758333333333333,-0.29000000000000004,1
1718284536.6913252,5.038388324563251,15.516666666666667,-2.42,1
1718284537.3770568,2.6864136283908375,12.45,-2.5199999999999996,1
1718284538.0026877,0.5482548136886423,6.045,9.95,1
1718284538.6891153,-1.395525926949728,2.3783333333333334,10.08,1
1718284539.328189,-3.162599327530055,6.9,-1.88,1
1718284539.9845219,-4.769029691693989,10.631666666666666,-3.7,1
1718284540.62513,-6.2294209318430145,4.845,2.290000000000001,1
1718284541.2805793,-7.557049331978499,-2.6725,9.790000000000001,1
1718284541.9518394,-8.763984241192581,-4.401666666666666,9.780000000000001,1
1718284542.5907469,-9.861197795023557,-0.61,10.260000000000002,1
1718284543.2624836,-10.858664662142631,1.7641666666666667,8.42,1
1718284543.9027274,-11.765452723159967,2.0845833333333332,-2.880000000000001,1
1718284544.5426714,-12.589805505903,0.7545833333333334,-2.2200000000000015,1
1718284545.2141438,-13.339217126578484,-7.131666666666667,-0.9900000000000002,1
1718284545.8698292,-14.020500418101655,-13.912083333333333,3.8499999999999996,1
1718284546.5250497,-14.639848864940898,-17.175416666666667,6.299999999999999,1
1718284547.2279859,-15.202892907522024,-16.811666666666667,9.44,1
1718284547.8682392,-15.714751128050326,-15.20625,10.42,1
1718284548.5396302,-16.180076783076057,-12.962083333333334,10.15,1
1718284549.1781435,-16.60310010582672,-10.998333333333333,9.8,1
1718284549.8659732,-16.98766676287277,-9.969583333333333,-1.8099999999999996,1
1718284550.5222423,-17.337272814732824,-9.71375,-3.539999999999999,1
1718284551.1607192,-17.655096498241964,-15.973333333333333,-0.9600000000000009,1
1718284551.8017294,-17.944027119613907,-22.96625,0.9399999999999995,2
1718284552.489158,-18.206691320861125,-28.079583333333332,2.8199999999999994,2
1718284553.111855,-18.4454769583586,-31.97375,10.39,2
1718284553.7835996,-18.662554810629032,-34.68375,9.889999999999999,2
1718284554.440009,-18.85989831269306,-35.125416666666666,9.99,2
1718284555.0787625,-19.039301496387626,-35.39625,10.06,2
1718284555.718328,-19.202395299746332,-35.65208333333333,10.049999999999999,2
1718284556.4065573,-19.350662393708784,-35.735,9.749999999999998,2
1718284557.0460043,-19.48545066094738,-35.65625,6.209999999999999,2
1718284557.748931,-19.6079854493461,-35.534166666666664,5.52,1
1718284558.3884013,-19.71938071152676,-36.2275,5.729999999999999,1
1718284559.0435898,-19.820649131690995,-36.922916666666666,4.209999999999999,1
1718284559.6842082,-19.9127113318403,-36.909166666666664,3.1099999999999994,1
1718284560.3230782,-19.99640424106694,-37.215,4.209999999999997,1
1718284561.0271542,-20.072488704000243,-37.83208333333334,4.749999999999999,1
1718284561.6672754,-20.141656397575982,-37.373333333333335,3.9799999999999995,1
1718284562.304887,-20.20453611900847,-36.155833333333334,1.46,1
1718284562.9784074,-20.26169950212891,-35.34916666666667,0.5899999999999999,1
1718284563.6968791,-20.313666214056585,-35.96375,1.1799999999999997,2
1718284564.3365202,-20.360908679445384,-36.842083333333335,1.75,2
1718284565.0248752,-20.403856375253376,-37.08625,6.08,2
1718284565.6642697,-20.442899735078825,-36.85583333333334,11.36,2
1718284566.3043773,-20.47839369855651,-35.33416666666667,10.770000000000001,2
1718284566.9918578,-20.510660938081674,-32.46541666666667,10.89,1
1718284567.6299908,-20.53999479219546,-29.952083333333334,10.99,1
1718284568.2707713,-20.566661932298903,-28.243333333333332,0.5,1
1718284568.9580758,-20.590904786938395,-26.971666666666668,-2.12,1
1718284569.5979462,-20.61294374570157,-31.2375,1.9699999999999998,1
1718284570.300878,-20.632979162759007,-36.50208333333333,4.669999999999999,1
1718284570.9567516,-20.651193178265768,-37.53125,11.170000000000002,1
1718284571.579551,-20.667751374180995,-35.431666666666665,7.059999999999999,1
1718284572.2041597,-20.682804279558482,-30.409583333333334,-4.040000000000001,1
1718284572.8914728,-20.696488738992556,-28.432916666666667,-3.120000000000001,1
1718284573.5629184,-20.708929156659906,-33.93083333333333,0.5499999999999989,1
1718284574.2189355,-20.72023862726658,-38.2075,5.36,1
1718284574.8740292,-20.730519964181738,-37.34625,3.939999999999999,1
1718284575.5614738,-20.73986663410461,-33.122083333333336,1.509999999999999,1
1718284576.201381,-20.748363606761764,-30.445833333333333,-4.220000000000001,1
1718284576.8402545,-20.75608812735918,-30.637916666666666,-3.2299999999999995,1
1718284577.4800737,-20.763110418811376,-33.754583333333336,-1.4100000000000001,1
1718284578.1680498,-20.769494320131557,-35.36708333333333,0.629999999999999,1
1718284578.807495,-20.775297866786264,-34.47,-0.2500000000000009,1
1718284579.5369816,-20.78057381829054,-32.36291666666666,0,1
1718284580.199365,-20.785370137839884,-30.867916666666666,-7.700000000000001,1
1718284580.973322,-20.789730428339293,-30.077916666666667,0,1
1718284581.6694822,-20.793694328793293,-33.43666666666667,-3.929999999999998,1
1718284582.3096218,-20.79729787466057,-32.220416666666665,-3.420000000000001,1
1718284582.9492145,-20.800573825449003,-31.340833333333332,-5.170000000000001,1
1718284583.6031034,-20.8035519625294,-31.151666666666667,-4.710000000000002,1
1718284584.243165,-20.80625935987521,-31.718333333333334,-5.28,1
1718284584.8838596,-20.808720630189583,-31.733333333333334,-6.100000000000001,2
1718284585.5708387,-20.810958148657196,-31.567083333333333,-4.0,2
1718284586.2267325,-20.812992256355027,-31.495833333333334,11.32,2
1718284586.8822882,-20.814841445171236,-30.65041666666667,10.95,2
1718284587.5207324,-20.81652252591325,-25.627083333333335,10.36,2
1718284588.1935196,-20.818050781133255,-21.08625,10.21,1
1718284588.849256,-20.819440104060536,-18.5425,10.72,1
1718284589.4721932,-20.820703124903513,-16.961666666666666,-9.45,1
1718284590.128705,-20.82185132566986,-15.45,-7.91,1
1718284590.7840986,-20.822895144548358,-24.4375,-1.7400000000000002,1
1718284591.4230242,-20.823844070801538,-33.5875,1.4100000000000001,1
1718284592.126027,-20.824706731031704,-34.72625,3.2700000000000005,1
1718284592.7661908,-20.825490967604576,-31.932916666666667,2.4700000000000006,1
1718284593.438171,-20.826203909943555,-29.6625,0.22000000000000064,1
1718284594.0931003,-20.82685203934263,-28.882916666666667,-4.589999999999999,1
1718284594.7155356,-20.827441247887236,-29.547083333333333,-3.51,1
1718284595.3881328,-20.8279768920187,-32.287083333333335,5.029999999999999,1
1718284596.0442724,-20.82846384122912,-33.91458333333333,7.859999999999999,1
1718284596.699969,-20.8289065223295,-29.438333333333333,4.870000000000001,1
1718284597.3396747,-20.82930895969349,-23.612916666666667,-1.4600000000000009,1
1718284598.0590065,-20.829674811842565,-21.445833333333333,-2.1000000000000005,1
1718284598.6987062,-20.830007404705363,-23.9875,-1.1900000000000004,1
1718284599.4004283,-20.83030976185336,-26.295,-0.54,1
1718284600.0403614,-20.8305846319879,-26.627916666666668,-0.3899999999999997,1
1718284600.69728,-20.830834513928398,-26.10125,-0.2999999999999998,1
1718284601.3371892,-20.831061679328844,-25.676666666666666,9.27,1
1718284602.009473,-20.83126819332925,-25.046666666666667,11.23,1
1718284602.6485014,-20.83145593332962,-19.486666666666668,7.67,1
1718284603.2867973,-20.831626606057235,-13.20375,2.6900000000000004,2
1718284603.9263308,-20.831781763082333,-9.052916666666667,-2.37,2
1718284604.5676827,-20.831922814923335,-7.04,-3.1900000000000013,2
1718284605.2229748,-20.8320510438697,-6.63875,-2.91,2
1718284605.861779,-20.83216761563912,-6.5441666666666665,-2.8900000000000006,2
1718284606.5021522,-20.832273589974957,-6.410416666666666,-2.88,2
1718284607.1568174,-20.83236993028026,-6.394166666666667,2.999999999999999,2
1718284607.8445303,-20.832457512376,-6.501666666666667,11.240000000000002,2
1718284608.48467,-20.832537132463028,-4.9591666666666665,9.719999999999999,2
1718284609.1243558,-20.832609514360325,-1.7404166666666667,0.5399999999999991,1
1718284609.81125,-20.832675316085144,-0.39708333333333334,-5.100000000000001,1
1718284610.4510953,-20.83273513583498,-5.875,-4.199999999999998,1
1718284611.137989,-20.83278951742574,-13.796666666666667,-2.84,1
1718284611.778189,-20.832838955235523,-19.4475,-2.2200000000000006,1
1718284612.4662552,-20.83288389869896,-21.982916666666668,-1.6300000000000008,1
1718284613.1050732,-20.83292475639299,-23.6275,-0.9900000000000011,1
1718284613.7930171,-20.832961899751208,-24.953333333333333,-0.6399999999999997,1
1718284614.4325142,-20.832995666440492,-25.77625,-0.47999999999999954,1
1718284615.0563,-20.83302636343075,-26.059166666666666,-0.4500000000000002,1
1718284615.7434802,-20.833054269785528,-26.109166666666667,0.879999999999999,1
1718284616.3835347,-20.833079639198967,-26.047916666666666,2.5799999999999983,1
1718284617.052997,-20.83310270230209,-25.207916666666666,-3.58,1
1718284617.709329,-20.833123668759477,-23.48,-1.7100000000000009,1
1718284618.3495088,-20.833142729175282,-25.20875,-1.0300000000000002,2
1718284619.037688,-20.833160056826014,-26.701666666666668,4.909999999999998,2
1718284619.6923883,-20.83317580923577,-27.397916666666667,11.09,2
1718284620.3804667,-20.833190129608276,-26.27625,9.57,2
1718284621.0190067,-20.833203148128735,-23.33875,5.979999999999999,1
1718284621.7077053,-20.833214983147336,-21.42375,4.6099999999999985,1
1718284622.3799815,-20.833225742255152,-22.29625,-3.8500000000000005,1
1718284623.0190341,-20.83323552326226,-24.20916666666667,-3.250000000000001,1
1718284623.6415284,-20.833244415086902,-29.408333333333335,-1.4300000000000006,1
1718284624.2659411,-20.83325249856385,-33.57833333333333,-0.3100000000000005,1
1718284624.9379709,-20.833259847179256,-34.861666666666665,1.29,1
1718284625.577032,-20.83326652773872,-34.69541666666667,1.6199999999999992,1
1718284626.232215,-20.833272600974595,-33.733333333333334,2.1500000000000004,1
1718284626.8869185,-20.833278122098115,-32.64833333333333,1.5999999999999996,1
1718284627.5112257,-20.83328314130132,-31.407083333333333,0.4800000000000004,1
1718284628.1512525,-20.83328770421332,-30.513333333333332,-2.0100000000000007,1
1718284628.8233232,-20.833291852315135,-30.3025,-4.489999999999999,1
1718284629.462143,-20.83329562331679,-31.3125,-2.9700000000000006,1
1718284630.1168144,-20.833299051500113,-33.19,-1.5300000000000011,1
1718284630.7731547,-20.833302168030404,-33.593333333333334,-0.8100000000000005,1
1718284631.395633,-20.83330500123976,-32.46791666666667,6.779999999999999,1
1718284632.036564,-20.833307576884636,-30.600416666666668,11.330000000000002,1
1718284632.6921048,-20.83330991837997,-25.269583333333333,8.62,1
1718284633.3316317,-20.833312047012097,-17.725833333333334,2.499999999999999,2
1718284633.9871616,-20.833313982132204,-11.927083333333334,-2.8000000000000007,2
1718284634.627657,-20.83331574133231,-8.993333333333334,-8.510000000000002,2
1718284635.2974834,-20.83331734060513,-7.975,-11.5,2
1718284635.9229965,-20.833318794489514,-8.513333333333334,-10.85,2
1718284636.5932682,-20.83332011620259,-9.86875,-9.92,1
1718284637.2329733,-20.83332131775993,-10.637083333333333,-8.79,1
1718284637.8894732,-20.833322410084783,-10.716666666666667,1.3599999999999994,1
1718284638.5759199,-20.833323403107375,-10.060833333333333,11.91,1
1718284639.2149894,-20.833324305855193,-4.086666666666667,7.960000000000001,1
1718284639.8718884,-20.833325126535026,6.21,-0.5100000000000016,1
1718284640.5278547,-20.833325872607595,11.596666666666666,-9.16,1
1718284641.1829944,-20.833326550855393,8.96625,-9.84,1
1718284641.821824,-20.833327167444295,0.5425,-9.620000000000001,1
1718284642.4939342,-20.83332772797966,-5.87375,-6.960000000000002,1
1718284643.148602,-20.83332823755727,-10.099166666666667,4.399999999999999,1
1718284643.8527603,-20.83332870080964,-11.827083333333333,9.4,1
1718284644.556591,-20.833329121948154,-7.294583333333334,3.51,1
1718284645.196837,-20.833329504801355,-0.20666666666666667,0.8899999999999997,1
1718284645.8999214,-20.833329852849715,0.43,-6.319999999999999,1
1718284646.5391722,-20.833330169257316,-2.944166666666667,-6.37,1
1718284647.2098799,-20.83333045690059,-8.925,-5.790000000000001,1
1718284647.851177,-20.833330718394475,-14.01625,-2.7600000000000007,1
1718284648.505574,-20.833330956116193,-16.985,-2.8,1
1718284649.1619425,-20.83333117222684,-17.616666666666667,3.4799999999999995,1
1718284649.8176394,-20.83333136869107,-18.16375,10.97,1
1718284650.5205894,-20.83333154729491,-15.665833333333333,11.020000000000001,1
1718284651.1588914,-20.83333170966204,-8.685,8.620000000000001,1
1718284651.8157556,-20.83333185726852,-3.80875,0.7699999999999987,1
1718284652.5036879,-20.833331991456227,-2.81875,-10.879999999999999,1
1718284653.1434462,-20.83333211344506,-7.378333333333333,-8.36,1
1718284653.7814307,-20.833332224343994,-17.231666666666666,-3.879999999999999,1
1718284654.4540513,-20.8333323251612,-23.670416666666668,-2.0,1
1718284655.109495,-20.833332416813217,-24.947916666666668,4.949999999999999,1
1718284655.7337394,-20.833332500133224,-24.440416666666668,10.749999999999998,1
1718284656.420983,-20.833332575878693,-20.754583333333333,9.49,1
1718284657.061181,-20.833332644738203,-14.402916666666666,10.05,1
1718284657.7160714,-20.83333270733776,-10.54875,11.170000000000002,1
1718284658.4040208,-20.83333276424645,-8.345,-3.4400000000000004,1
1718284659.058738,-20.833332815981624,-6.070833333333334,-9.700000000000001,1
1718284659.7304745,-20.833332863013595,-12.412916666666666,-6.689999999999999,1
1718284660.3707821,-20.833332905769936,-22.63458333333333,2.2199999999999998,1
1718284661.0576737,-20.833332944639334,-27.702083333333334,10.850000000000001,1
1718284661.6977644,-20.833332979975154,-24.889166666666668,10.879999999999999,1
1718284662.3533955,-20.833333012098624,-18.12625,6.23,1
1718284662.9930174,-20.83333304130178,-13.134166666666667,2.9899999999999993,1
1718284663.6318262,-20.833333067850102,-13.090833333333334,2.0100000000000007,2
1718284664.319764,-20.833333091984944,-14.267916666666666,-5.220000000000001,2
1718284664.9431245,-20.833333113925704,-15.430833333333334,-6.539999999999999,2
1718284665.5825388,-17.045454345993065,-18.147916666666667,-4.76,2
1718284666.222823,-13.601928193327028,-20.29083333333333,-4.400000000000002,2
1718284666.8786163,-10.471449872721545,-21.115833333333335,-1.7599999999999998,1
1718284667.5490255,-7.625560490352921,-20.517916666666668,11.14,1
1718284668.1738307,-5.038388324563251,-17.610416666666666,10.99,1
1718284668.8610823,-2.6864136283908375,-7.663333333333333,10.370000000000001,1
1718284669.5003574,-0.5482548136886423,2.20125,0.5099999999999998,1
1718284670.1567705,1.3955259269497158,7.945,-5.89,1
1718284670.811873,3.1625993275300424,6.903333333333333,-8.36,1
1718284671.4496112,4.769029691693989,2.1816666666666666,-5.940000000000001,1
1718284672.0735965,6.2294209318430145,-1.3733333333333333,-5.0600000000000005,1
1718284672.7297308,7.557049331978499,-1.7333333333333334,-4.870000000000001,2


==> Exercise_Data/data/huqifan-3/HumanF.csv <==
1718849714.6607866,1
1718849843.1603584,2
1718849846.3022015,-2
1718849849.3692873,2
1718849852.4164155,-2
1718849855.520315,2
1718849858.5471938,-1
1718849861.5729957,2
1718849864.6015172,-2
1718849867.5801258,2
1718849870.635121,-2
1718849873.6509397,2
1718849876.6632657,-2
1718849879.686769,2
1718849882.7030716,-2
1718849885.708282,2
1718849888.718162,-1
1718849891.7396717,2
1718849894.7478592,-2
1718849897.7692125,2
1718849900.7742324,-1
1718849903.8019369,2
1718849906.8297613,-2
1718849909.8533156,2
1718849912.8626895,-2
1718849915.8831432,2
1718849918.9036148,-2
1718849921.922427,2
1718849924.9386945,-2
1718849927.9274037,2
1718849930.9789555,-2
1718849934.0056946,2
1718849937.008825,-1
1718849940.0531573,-2
1718849943.0608559,-2
1718849946.043265,2
1718849949.093781,-2
1718849952.1109776,2
1718849955.1302576,-2
1718849958.1443014,2
1718849961.172172,-2
1718849964.1565468,2
1718849967.22219,-2
1718849970.2332888,2
1718849973.2469394,-1
1718849976.2732277,-1
1718849979.282201,2
1718849982.3186324,-1
1718849985.336737,1
1718849988.3551657,-2
1718849991.3786373,1
1718849994.395246,-2
1718849997.4044049,2
1718850000.421949,-1
1718850003.4415236,2
1718850006.459948,-2
1718850009.4682074,2
1718850012.494564,-2
1718850015.5168855,2
1718850018.5291092,-2
1718850021.5568936,2
1718850024.5820432,-1
1718850027.59113,2
1718850030.6126246,-2
1718850033.6369169,2
1718850036.6592946,-2
1718850039.6698835,2
1718850042.6865926,-1
1718850045.7062125,2
1718850048.7139075,-2
1718850051.7441351,2
1718850054.7674127,-2
1718850057.7689033,2
1718850060.786308,-2
1718850063.809498,1
1718850066.8187242,-2
1718850069.8409572,2
1718850072.8670812,-1
1718850075.8857412,2
1718850078.9193888,1
1718850081.9434967,-1
1718850084.9654753,-2
1718850087.9847481,2
1718850090.998562,-2
1718850094.0285592,2
1718850097.0257502,-2
1718850100.0284905,2
1718850103.0574012,-2
1718850106.0669284,2
1718850109.0995865,-2
1718850112.1195838,2
1718850115.1529875,-2
1718850118.1632156,2
1718850121.176264,0
1718850124.1915555,-1
1718850127.2100425,2
1718850130.2343702,-2
1718850133.2609804,2
1718850136.2922058,-2
1718850139.3052647,-2
1718850142.3457212,2
1718850145.3215332,-2
1718850148.3744228,2
1718850151.3916469,-2
1718850154.415137,2
1718850157.4375732,-1
1718850160.4316528,1
1718850163.469568,-1
1718850166.4865553,2
1718850169.513967,-2
1718850172.5286617,2
1718850175.5280738,-2
1718850178.5506184,2
1718850181.5823033,-2
1718850184.589683,2
1718850187.6171763,-1
1718850190.6215491,-1
1718850193.6579158,-1
1718850196.6687655,-2
1718850199.6888573,2
1718850202.7188096,-2
1718850205.731768,2
1718850208.7431881,-1
1718850211.747654,2
1718850214.7619436,-2
1718850217.7908306,2
1718850220.7919288,-2
1718850223.813701,2
1718850226.8381615,-2
1718850229.8643582,2
1718850232.8504894,-2
1718850235.9128091,2
1718850238.9325645,2
1718850241.9471028,-2
1718850244.9651651,2
1718850247.9926734,-1
1718850251.0081418,1
1718850254.0176628,-1
1718850257.2650123,2
1718850260.509971,2
1718850263.52128,-2
1718850266.5088255,2
1718850269.546478,-1
1718850272.5690706,2
1718850275.594714,-1
1718850278.5992393,-1
1718850281.6153438,0
1718850284.6335552,-1
1718850287.6612933,2
1718850290.680922,-2
1718850293.7081099,2
1718850296.715978,-1
1718850299.7285628,-1
1718850302.7519143,1
1718850305.7666643,-2
1718850308.789366,2
1718850311.8041584,-2
1718850314.825224,2
1718850317.8510537,-2
1718850320.8616123,2
1718850323.884414,-1
1718850326.902174,2
1718850329.915388,-2
1718850332.9490764,-2
1718850335.9381583,2
1718850338.9835634,-2
1718850341.9954672,2
1718850345.017062,-2
1718850348.027664,2
1718850351.0376365,-1
1718850354.048918,2
1718850357.080357,-2
1718850360.0892413,2
1718850363.1148546,-2
1718850366.130503,1
1718850369.1445038,-1
1718850372.156552,-1


==> Exercise_Data/data/huqifan-3/data.csv <==
1718849841.56172,-18.93939393939394,-20.800416666666667,0,1
1718849842.3266826,-15.323691460055095,-18.35125,-0.6699999999999999,1
1718849844.821802,-12.036689206110696,-2.1033333333333335,12.080000000000002,1
1718849845.4606767,-9.04850533888851,1.1195833333333334,10.629999999999999,1
1718849846.1491172,-6.33197455050471,-5.8620833333333335,10.29,1
1718849847.380068,-3.862401106519428,-10.173333333333334,-9.75,1
1718849848.0195255,-1.6173343392600872,-4.080416666666666,-11.440000000000001,1
1718849848.6752446,0.4236354491574942,1.57,-11.78,1
1718849849.3627634,2.279062529537114,1.3216666666666668,-11.89,1
1718849850.0190575,3.965814420791321,-0.4475,-11.06,1
1718849850.6582644,5.499225231022416,1.3108333333333333,-11.66,1
1718849851.3294334,6.893235058505233,5.101666666666667,-6.51,1
1718849851.9690607,8.160516719853234,7.678333333333334,6.5600000000000005,1
1718849852.6092658,9.312590957442335,8.758333333333333,9.94,1
1718849853.248324,10.359931173432427,10.957916666666666,6.820000000000001,1
1718849853.8876302,11.312058642514325,13.931666666666667,4.5,1
1718849854.544496,12.177629068952422,15.589166666666667,3.0599999999999996,1
1718849855.1674595,12.964511274805227,15.7775,-8.04,1
1718849855.887189,13.679858734671422,15.874583333333334,-8.420000000000002,1
1718849856.5265973,14.330174607277053,15.725833333333334,-2.4299999999999997,1
1718849857.1500435,14.921370855100346,15.76,11.54,1
1718849857.7737062,15.458821989485163,16.70916666666667,7.960000000000001,1
1718849858.4135885,15.947413929834996,18.91625,2.3100000000000014,1
1718849859.0849125,16.391588421062114,20.12625,1.6199999999999992,1
1718849859.7246675,16.79538341308677,19.505,-6.080000000000002,1
1718849860.3806884,17.16246976947282,18.779583333333335,-7.1899999999999995,1
1718849861.0197523,17.496184638914688,18.439166666666665,-6.760000000000001,1
1718849861.7078567,17.799561792952748,18.423333333333332,-6.780000000000001,1
1718849862.3467052,18.07535920571462,18.493333333333332,-8.719999999999999,1
1718849863.0335226,18.326084126407224,18.51,10.840000000000002,1
1718849863.673218,18.554015872491412,18.4375,9.87,1
1718849864.3142173,18.76122655074978,20.18,8.110000000000001,1
1718849864.9851391,18.949599894621013,21.87625,8.37,1
1718849865.6733525,19.1208483890494,22.00625,0.6599999999999993,1
1718849866.2974553,19.27652883852975,21.410833333333333,-7.210000000000001,1
1718849866.9354887,19.418056519875535,20.69333333333333,-9.970000000000002,1
1718849867.5751395,19.546718048371694,19.815,-9.809999999999999,1
1718849868.215635,19.663683074277312,19.086666666666666,-7.27,1
1718849868.9020433,19.77001491600968,18.841666666666665,9.049999999999999,1
1718849869.542367,19.866680226675452,19.188333333333333,9.58,1
1718849870.2134418,19.954557781826175,20.88,9.12,1
1718849870.8531446,20.034446468326834,22.31,8.68,1
1718849871.5092518,20.107072546963778,22.365,3.619999999999999,1
1718849872.181115,20.17309625481556,21.84625,-9.129999999999999,1
1718849872.8198302,20.233117807408078,21.309166666666666,-9.34,1
1718849873.507375,20.287682855219465,20.123333333333335,-8.450000000000001,1
1718849874.130921,20.337287444138905,19.10125,-8.5,1
1718849874.818371,20.38238252497477,19.01625,-4.120000000000001,1
1718849875.4747238,20.423378053007365,19.359166666666667,8.709999999999999,1
1718849876.1140952,20.460646714855173,19.84,8.26,1
1718849876.801641,20.49452731653501,21.100833333333334,8.01,1
1718849877.4412313,20.525327863516676,22.2,8.13,1
1718849878.0966341,20.553328360772745,22.313333333333333,-8.16,1
1718849878.752482,20.578783358278244,21.918333333333333,-9.14,1
1718849879.4395146,20.60192426510143,20.424166666666668,-9.590000000000002,1
1718849880.0795572,20.622961453122517,19.189583333333335,-10.23,1
1718849880.7670689,20.642086169505323,19.076666666666668,4.870000000000001,1
1718849881.4065235,20.659472275307866,19.440833333333334,9.23,1
1718849882.0938842,20.675277826037455,20.74625,9.049999999999999,1
1718849882.7499113,20.6896465085189,22.19333333333333,8.92,1
1718849883.4058106,20.702708947138394,22.55666666666667,9.069999999999999,1
1718849884.1094546,20.714583891337934,22.229583333333334,-1.120000000000001,1
1718849884.7480855,20.7253792951557,22.09,-8.770000000000003,1
1718849885.3874886,20.7351932986264,21.416666666666668,-9.64,1
1718849886.0436957,20.74411511996339,20.043333333333333,-9.63,1
1718849886.6675494,20.75222586663338,19.133333333333333,3.6999999999999993,1
1718849887.3546324,20.759599272697013,19.127916666666668,9.39,1
1718849887.9939868,20.766302369118492,20.667916666666667,9.520000000000001,1
1718849888.6342676,20.772396093138024,22.186666666666667,9.07,1
1718849889.3368196,20.777935842246684,22.449583333333333,6.160000000000002,1
1718849889.9769037,20.78297197780002,21.9675,-4.420000000000002,1
1718849890.6167939,20.78755028284851,21.605833333333333,-4.0,1
1718849891.3039317,20.79171237834712,20.800833333333333,-3.91,1
1718849891.943466,20.79549610152769,20.07625,-4.050000000000001,1
1718849892.60006,20.798935849873658,19.92791666666667,9.06,1
1718849893.254819,20.802062893824537,20.078333333333333,7.979999999999999,1
1718849893.910848,20.804905661052615,21.273333333333333,7.74,1
1718849894.565747,20.807489994896315,22.1625,7.67,1
1718849895.2378156,20.80983938929967,22.058333333333334,7.500000000000001,1
1718849895.8776622,20.811975202393636,21.645,-3.530000000000001,1
1718849896.5005813,20.8139168506609,21.607916666666668,-6.970000000000001,1
1718849897.1408234,20.815681985449288,20.863333333333333,-6.960000000000001,1
1718849897.8120537,20.81728665343875,19.729583333333334,-7.06,1
1718849898.4675438,20.818745442520072,19.147916666666667,-7.15,1
1718849899.1069448,20.82007161441219,19.240833333333335,2.320000000000001,1
1718849899.7775784,20.821277225223202,19.435,8.65,1
1718849900.4019792,20.822373235051394,20.27625,7.99,1
1718849901.0419497,20.82336960762248,21.492916666666666,7.83,1
1718849901.7303324,20.824275400868913,22.033333333333335,3.830000000000001,1
1718849902.3699436,20.825098849274777,21.885,-5.469999999999999,1
1718849903.041652,20.825847438734638,21.385,-5.65,1
1718849903.6646378,20.82652797460726,20.362916666666667,-5.91,1
1718849904.336511,20.827146643582356,19.7425,-6.139999999999999,1
1718849904.9921875,20.827709069923344,19.743333333333332,8.75,1
1718849905.6299312,20.82822036659699,19.86625,8.1,1
1718849906.2706518,20.82868518175483,21.127916666666668,7.609999999999999,1
1718849906.9105468,20.82910774098924,22.15,7.68,1
1718849907.6300623,20.8294918857478,22.133333333333333,4.029999999999999,1
1718849908.2533202,20.829841108255568,21.749583333333334,-7.820000000000001,1
1718849908.8929846,20.830158583262648,21.383333333333333,-8.129999999999999,1
1718849909.5172718,20.830447196905432,20.333333333333332,-7.78,1
1718849910.156797,20.830709572944336,19.419583333333332,-6.85,1
1718849910.8121262,20.83094809661606,19.25,9.270000000000001,1
1718849911.4515667,20.83116493631763,19.601666666666667,8.18,1
1718849912.1390357,20.831362063319055,21.121666666666666,8.22,1
1718849912.7948132,20.831541269683985,22.276666666666667,8.55,1
1718849913.4990804,20.831704184561204,22.241666666666667,4.6,1
1718849914.1376374,20.83185228899502,21.810833333333335,-8.240000000000002,1
1718849914.8101685,20.831986929389412,21.510833333333334,-8.25,1
1718849915.4806633,20.832109329747958,20.242916666666666,-7.59,1
1718849916.1210287,20.832220602801172,19.218333333333334,-6.98,1
1718849916.8248756,20.832321760122287,19.201666666666668,8.84,1
1718849917.463875,20.832413721323295,19.704166666666666,8.18,1
1718849918.1675823,20.83249732241511,21.18166666666667,7.75,1
1718849918.8395426,20.83257332340768,22.248333333333335,7.209999999999999,1
1718849919.4782891,20.8326424152191,22.155833333333334,-2.469999999999999,1
1718849920.118815,20.832705225956754,21.673333333333332,-6.729999999999999,1
1718849920.7887256,20.832762326627357,20.823333333333334,-6.31,1
1718849921.4291723,20.832814236327906,19.91625,-6.790000000000001,1
1718849922.1013422,20.83286142696476,19.61916666666667,-6.6,1
1718849922.740556,20.832904327543705,19.691666666666666,8.879999999999999,1
1718849923.3799162,20.832943328070034,19.754583333333333,8.2,1
1718849924.0522883,20.83297878309398,20.976666666666667,8.31,1
1718849924.6751368,20.83301101493392,22.215,8.07,1
1718849925.3312266,20.833040316606592,22.3925,2.780000000000001,1
1718849925.9712145,20.833066954490846,21.974166666666665,-6.199999999999999,1
1718849926.5946128,20.83309117074925,21.41,-6.619999999999999,1
1718849927.281838,20.83311318552962,20.413333333333334,-6.76,1
1718849927.9214072,20.833133198966316,19.655,-6.670000000000003,1
1718849928.6244547,20.83315139299968,19.543333333333333,4.450000000000001,1
1718849929.2636335,20.833167933030005,19.750833333333333,7.450000000000001,1
1718849929.8877163,20.833182969421227,20.703333333333333,7.450000000000001,1
1718849930.590081,20.833196638867786,21.721666666666668,7.52,1
1718849931.2305624,20.833209065637373,22.034166666666668,7.57,1
1718849931.8536246,20.833220362700644,21.885,-3.360000000000001,1
1718849932.478143,20.833230632758156,21.815,-7.710000000000001,1
1718849933.1183925,20.833239969174087,20.963333333333335,-7.67,1
1718849933.7409244,20.833248456824926,19.813333333333333,-7.4,1
1718849934.3801343,20.83325617287114,19.31833333333333,-7.650000000000002,1
1718849935.0035136,20.833263187458627,19.454166666666666,6.590000000000001,1
1718849935.659625,20.833269564356318,19.596666666666668,7.369999999999999,1
1718849936.3466098,20.833275361536046,20.789166666666667,7.34,1
1718849937.0038261,20.83328063169943,21.987916666666667,7.460000000000001,1
1718849937.6581638,20.833285422757058,22.187916666666666,7.739999999999998,1
1718849938.297398,20.833289778263996,21.883333333333333,-5.4399999999999995,1
1718849938.953243,20.833293737815755,21.841666666666665,4.1,1
1718849939.5751326,20.833297337408258,20.930833333333332,7.83,1
1718849940.2156577,20.83330060976509,20.8,-4.109999999999999,1
1718849940.870074,20.833303584634923,21.644583333333333,-4.580000000000001,1
1718849941.5270169,20.833306289062044,21.19125,-4.8500000000000005,1
1718849942.1651535,20.83330874763217,19.8725,5.09,1
1718849942.8056967,20.833310982695913,19.37125,7.780000000000001,1
1718849943.4773738,20.833313014572038,20.683333333333334,-2.1099999999999994,1
1718849944.1320972,20.833314861732166,22.106666666666666,-5.840000000000001,1
1718849944.756998,20.83331654096864,21.3325,-6.09,1
1718849945.3963253,20.833318067547236,19.605,-6.1,1
1718849946.035724,20.83331945534598,19.082916666666666,-0.7200000000000006,1
1718849946.6582878,20.83332071698119,19.6975,4.880000000000001,1
1718849947.282611,20.833321863922297,20.534166666666668,8.25,1
1718849947.9042716,20.833322906596027,21.185,7.43,1
1718849948.5445616,20.83332385448123,21.700833333333332,6.619999999999999,1
1718849949.199876,20.833324716195058,21.933333333333334,4.3100000000000005,1
1718849949.8387864,20.833325499571266,21.899583333333332,-5.130000000000001,1
1718849950.4631553,20.83332621173145,21.616666666666667,-8.4,1
1718849951.1492379,20.833326859149807,20.581666666666667,-8.31,1
1718849951.7736204,20.83332744771195,19.483333333333334,-7.910000000000002,1
1718849952.462088,20.833327982768434,19.19,-8.870000000000001,1
1718849953.0844584,20.83332846918342,19.444583333333334,8.55,1
1718849953.7231195,20.833328911378874,19.539166666666667,7.58,1
1718849954.3486838,20.83332931337473,20.815,7.370000000000001,1
1718849955.0347352,20.833329678825514,22.025,7.420000000000002,1
1718849955.6749125,20.8333300110535,22.233333333333334,6.119999999999999,1
1718849956.2979193,20.83333031307894,21.94625,-7.949999999999999,1
1718849956.9704165,20.833330587647517,21.749583333333334,-9.24,1
1718849957.5935476,20.83333083725532,20.58,-8.950000000000001,1
1718849958.2328813,20.833331064171507,19.43,-9.0,1
1718849958.8879097,20.83333127045895,19.198333333333334,4.459999999999999,1
1718849959.5290735,20.833331457992983,19.518333333333334,7.57,1
1718849960.1844108,20.83333162847847,20.74625,7.140000000000001,1
1718849960.8072956,20.83333178346528,21.951666666666668,6.749999999999998,1
1718849961.4638398,20.83333192436237,22.183333333333334,1.9600000000000009,1
1718849962.1506896,20.833332052450643,21.864166666666666,-4.819999999999999,1
1718849962.7907681,20.833332168894522,21.293333333333333,-5.400000000000001,1
1718849963.4301605,20.8333322747526,20.55,-5.150000000000001,1
1718849964.1500142,20.833332370987215,20.094166666666666,-5.090000000000002,1
1718849964.7892478,20.83333245847322,20.04125,6.74,1
1718849965.4133115,20.833332538005948,20.115,7.98,1
1718849966.0689907,20.83333261030845,21.104166666666668,8.19,1
1718849966.7237694,20.833332676037983,22.118333333333332,7.92,1
1718849967.3796647,20.833332735792112,22.321666666666665,7.449999999999999,1
1718849968.0354388,20.833332790114035,22.045,-6.07,1
1718849968.7393692,20.833332839497597,21.839166666666667,-9.71,1
1718849969.3781743,20.83333288439176,20.643333333333334,-10.600000000000001,1
1718849970.0180888,20.833332925204644,19.316666666666666,-10.280000000000001,1
1718849970.6738827,20.83333296230725,18.833333333333332,-8.670000000000002,1
1718849971.3284168,20.83333299603689,19.042916666666667,7.200000000000001,1
1718849971.9687788,20.833333026700203,19.369583333333335,7.219999999999999,1
1718849972.6081245,20.83333305457595,20.743333333333332,7.039999999999999,1
1718849973.2793293,20.833333079917526,21.923333333333332,6.74,1
1718849973.9357946,20.83333310295532,22.117916666666666,-1.7200000000000006,1
1718849974.5761046,17.04545433602,21.651666666666667,0.1999999999999993,1
1718849975.21516,13.60192818426059,17.442916666666665,-0.010000000000001563,1
1718849975.8868864,10.471449864479327,12.50625,-0.33000000000000096,1
1718849976.5268059,7.625560482859995,8.988333333333333,-0.5899999999999999,1
1718849977.1664302,5.038388317751512,6.8,-0.7799999999999985,1
1718849977.8219564,2.6864136221983426,4.364583333333333,-1.5899999999999999,1
1718849978.4767118,0.5482548080591004,0.9366666666666666,-0.8400000000000007,1
1718849979.1162143,-1.395525932067491,-2.183333333333333,-1.0199999999999996,1
1718849979.788657,-3.1625993321825687,-4.10375,-0.9000000000000004,1
1718849980.4279747,-4.769029695923551,-5.8116666666666665,-0.8999999999999986,1
1718849981.0827594,-6.229420935688068,-7.721666666666667,-0.7700000000000014,1
1718849981.723625,-7.5570493354740025,-9.504583333333333,-0.6900000000000004,1
1718849982.363294,-8.763984244370306,-10.909583333333334,-0.14000000000000057,1
1718849983.0025997,-9.861197797912403,-12.02875,-0.26000000000000156,1
1718849983.6572783,-10.85866466476885,-13.054166666666667,3.799999999999999,1
1718849984.28087,-11.765452725547439,-14.041666666666666,1.8899999999999997,1
1718849984.9204512,-12.589805508073429,-14.570833333333333,-0.7299999999999995,1
1718849985.5605292,-13.339217128551603,-15.161666666666667,-0.47999999999999865,1
1718849986.1836698,-14.020500419895397,-16.143333333333334,4.459999999999999,1
1718849986.9285653,-14.639848866571574,-17.003333333333334,0,1
1718849987.5900857,-15.202892909004458,-17.075833333333332,8.66,1
1718849988.2943711,-15.71475112939799,-17.34375,8.73,1
1718849988.9342394,-16.180076784301207,-17.30625,6.489999999999999,1
1718849989.5906725,-16.60310010694049,-17.20916666666667,-3.880000000000001,1
1718849990.2783973,-16.987666763885294,-17.59125,-8.059999999999999,1
1718849990.918045,-17.3372728156533,-19.282916666666665,-5.989999999999998,1
1718849991.5733998,-17.655096499078756,-20.792916666666667,-5.530000000000001,1
1718849992.2605057,-17.94402712037463,-20.9725,5.19,1
1718849992.9641929,-18.206691321552693,-20.544166666666666,9.43,1
1718849993.6192489,-18.4454769589873,-19.554583333333333,7.35,1
1718849994.275384,-18.66255481120057,-18.765833333333333,3.8099999999999996,1
1718849994.915175,-18.85989831321264,-18.869583333333335,-3.420000000000001,1
1718849995.5703971,-19.039301496859977,-19.590416666666666,-6.800000000000002,1
1718849996.2092676,-19.20239530017574,-20.629166666666666,-6.700000000000003,1
1718849996.8493161,-19.350662394099157,-21.3775,-6.07,1
1718849997.6017964,-19.485450661302263,-21.56,0,1
1718849998.2563508,-19.60798544966872,-21.4475,6.529999999999999,1
1718849998.8959508,-19.71938071182005,-20.929166666666667,9.79,1
1718849999.5345879,-19.820649131957623,-20.013333333333332,9.03,1
1718850000.191607,-19.912711332082683,-19.22375,9.1,1
1718850000.847696,-19.99640424128729,-19.071666666666665,8.19,1
1718850001.5338857,-20.07248870420057,-19.2325,-5.490000000000002,1
1718850002.1578972,-20.141656397758094,-19.398333333333333,-5.899999999999999,1
1718850002.7976036,-20.20453611917402,-20.594583333333333,-5.270000000000001,1
1718850003.4850748,-20.261699502279413,-21.768333333333334,-4.369999999999999,1
1718850004.1251745,-20.313666214193404,-21.96625,2.3,1
1718850004.7957249,-20.360908679569764,-21.58125,9.66,1
1718850005.500038,-20.40385637536645,-20.76375,9.63,1
1718850006.1399815,-20.442899735181623,-19.750416666666666,9.650000000000002,1
1718850006.842892,-20.47839369864996,-19.339166666666667,9.73,1
1718850007.482608,-20.510660938166634,-19.45,-5.15,1
1718850008.106557,-20.539994792272694,-19.55375,-7.040000000000001,1
1718850008.7457995,-20.566661932369115,-20.7925,-6.480000000000001,1
1718850009.369906,-20.590904787002223,-22.072916666666668,-5.5,1
1718850010.0250347,-20.612943745759605,-22.34958333333333,-5.459999999999999,1
1718850010.680089,-20.632979162811758,-21.979583333333334,6.819999999999999,1
1718850011.304367,-20.651193178313722,-21.811666666666667,8.39,1
1718850011.9757698,-20.667751374224597,-20.936666666666667,8.98,1
1718850012.6472263,-20.682804279598113,-19.865833333333335,8.22,1
1718850013.3024879,-20.69648873902859,-19.449583333333333,7.16,1
1718850013.9422028,-20.70892915669266,-19.665,6.16,1
1718850014.5815763,-20.720238627296354,-19.919583333333332,-5.190000000000001,1
1718850015.2543728,-20.73051996420881,-19.982916666666668,-7.170000000000001,1
1718850015.8932054,-20.739866634129218,-21.05625,-6.589999999999998,1
1718850016.5335581,-20.74836360678414,-22.2275,-6.060000000000001,1
1718850017.2785838,-20.756088127379524,-22.464583333333334,0,1
1718850017.9247959,-20.763110418829868,-22.03708333333333,7.220000000000001,1
1718850018.563302,-20.769494320148365,-21.34958333333333,6.260000000000002,1
1718850019.2036972,-20.775297866801544,-20.47375,8.65,1
1718850019.826709,-20.780573818304433,-20.067083333333333,3.5700000000000003,1
1718850020.5313816,-20.785370137852514,-19.908333333333335,-4.789999999999999,1
1718850021.1708732,-20.78973042835077,-20.2275,-5.67,1
1718850021.8095877,-20.793694328803735,-21.24416666666667,-5.34,1
1718850022.5289705,-20.797297874670058,-21.992083333333333,-4.529999999999999,1
1718850023.2002966,-20.800573825457633,-21.987916666666667,9.360000000000001,1
1718850023.841233,-20.80355196253724,-21.61125,8.45,1
1718850024.480625,-20.80625935988234,-20.344583333333333,8.309999999999999,1
1718850025.1670768,-20.808720630196063,-19.506666666666668,6.739999999999998,1
1718850025.8232596,-20.81095814866309,-19.575,1.0100000000000016,1
1718850026.462498,-20.81299225636038,-19.99,-6.75,1
1718850027.1027386,-20.814841445176103,-20.561666666666667,-6.62,1
1718850027.7583592,-20.816522525917673,-21.479583333333334,-4.390000000000001,1
1718850028.4130135,-20.81805078113728,-22.12375,9.139999999999999,1
1718850029.053606,-20.819440104064192,-21.941666666666666,8.78,1
1718850029.7092867,-20.820703124906842,-20.449583333333333,8.44,1
1718850030.3810694,-20.82185132567289,-19.36375,8.610000000000001,1
1718850031.0202835,-20.822895144551104,-19.49041666666667,8.020000000000001,1
1718850031.723251,-20.823844070804036,-19.905833333333334,-6.260000000000002,1
1718850032.3793783,-20.824706731033974,-19.92625,-7.500000000000001,1
1718850033.0187602,-20.825490967606644,-20.971666666666668,-6.84,1
1718850033.6424272,-20.826203909945434,-22.215833333333332,-3.5200000000000014,1
1718850034.2815397,-20.826852039344335,-22.534166666666668,-2.9700000000000006,1
1718850034.920635,-20.82744124788879,-21.942916666666665,9.200000000000001,1
1718850035.560526,-20.82797689202011,-21.437083333333334,9.19,1
1718850036.2003417,-20.828463841230406,-20.496666666666666,9.15,1
1718850036.8720522,-20.828906522330673,-19.743333333333332,9.13,1
1718850037.5605583,-20.829308959694547,-19.574166666666667,-7.720000000000001,1
1718850038.1996996,-20.82967481184353,-19.734583333333333,-10.910000000000002,1
1718850038.8391511,-20.830007404706237,-21.227083333333333,-10.250000000000002,1
1718850039.4628186,-20.830309761854156,-22.720833333333335,-8.510000000000002,1
1718850040.1185222,-20.83058463198863,-22.99875,1.5899999999999999,1
1718850040.7584786,-20.83083451392905,-22.4225,9.75,1
1718850041.428927,-20.831061679329444,-21.234583333333333,9.709999999999999,1
1718850042.0691996,-20.831268193329798,-19.879583333333333,9.72,1
1718850042.724716,-20.83145593333012,-19.347916666666666,9.84,1
1718850043.4283712,-20.831626606057682,-19.450416666666666,-2.960000000000001,1
1718850044.0523264,-20.831781763082745,-19.507916666666667,-6.91,1
1718850044.7078495,-20.831922814923704,-20.445,-7.300000000000001,1
1718850045.4102433,-20.832051043870035,-21.78375,-5.970000000000001,1
1718850046.0661466,-20.832167615639428,-22.368333333333332,0.2699999999999996,1
1718850046.7062461,-20.832273589975237,-22.038333333333334,9.600000000000001,1
1718850047.3298407,-20.832369930280517,-21.195,9.47,1
1718850048.048148,-20.83245751237623,-19.981666666666666,9.180000000000001,1
1718850048.7042208,-20.83253713246324,-19.344166666666666,9.28,1
1718850049.344195,-20.83260951436052,-19.455,3.709999999999999,1
1718850049.967606,-20.83267531608532,-19.635,-8.84,1
1718850050.607659,-20.832735135835136,-20.06875,-10.05,1
1718850051.2479403,-20.832789517425887,-21.515833333333333,-10.190000000000001,1
1718850051.886643,-20.83283895523565,-22.73125,-10.200000000000001,1
1718850052.5425625,-20.83288389869908,-22.92791666666667,-5.300000000000001,1
1718850053.1652505,-20.8329247563931,-22.65875,10.0,1
1718850053.8212445,-20.832961899751304,-22.095,9.5,1
1718850054.4612947,-20.832995666440578,-20.488333333333333,9.25,1
1718850055.1323297,-20.83302636343083,-19.3575,9.33,1
1718850055.787699,-20.833054269785602,-19.30666666666667,-1.5500000000000016,1
1718850056.4914093,-20.833079639199035,-19.623333333333335,-6.800000000000001,1
1718850057.1151826,-20.83310270230215,-20.5775,-6.15,1
1718850057.7553618,-20.833123668759534,-21.618333333333332,-5.1899999999999995,1
1718850058.4583292,-20.833142729175332,-21.956666666666667,-2.4399999999999995,1
1718850059.097984,-20.83316005682606,-21.731666666666666,9.31,1
1718850059.7381973,-20.83317580923581,-21.34125,9.26,1
1718850060.4101024,-20.833190129608315,-20.217083333333335,9.25,1
1718850061.0651484,-20.83320314812877,-19.357083333333332,9.14,1
1718850061.7200553,-20.833214983147368,-19.307916666666667,1.0299999999999994,1
1718850062.3449326,-20.83322574225518,-19.56833333333333,-8.48,1
1718850062.967962,-20.83323552326229,-20.297916666666666,-8.040000000000003,1
1718850063.6074066,-20.833244415086927,-21.6725,-5.960000000000001,1
1718850064.2637236,-20.83325249856387,-22.454166666666666,-6.030000000000001,1
1718850064.9183285,-20.833259847179274,-22.20916666666667,9.450000000000001,1
1718850065.5583637,-20.833266527738736,-21.78125,9.299999999999999,1
1718850066.2456598,-20.83327260097461,-20.512916666666666,8.8,1
1718850066.8844101,-20.833278122098132,-19.435,8.59,1
1718850067.5408201,-20.833283141301333,-19.37375,3.4299999999999997,1
1718850068.180474,-20.833287704213333,-19.770833333333332,-10.08,1
1718850068.8206453,-20.83329185231515,-20.312916666666666,-10.130000000000003,1
1718850069.4435654,-20.8332956233168,-21.64375,-9.72,1
1718850070.1155741,-20.833299051500127,-22.685,-3.869999999999999,1
1718850070.7710652,-20.833302168030418,-22.79625,0.8499999999999996,1
1718850071.4586608,-20.83330500123977,-21.989583333333332,3.2200000000000006,1
1718850072.0830896,-20.833307576884643,-21.031666666666666,5.75,1
1718850072.753817,-20.833309918379975,-20.57375,9.65,1
1718850073.393402,-20.8333120470121,-20.305,9.48,1
1718850074.033004,-20.83331398213221,-19.730833333333333,9.450000000000001,1
1718850074.6871185,-20.83331574133231,-19.261666666666667,-1.2199999999999989,1
1718850075.3602438,-20.833317340605134,-19.239166666666666,-9.01,1
1718850075.9993236,-20.833318794489514,-20.359583333333333,-9.24,1
1718850076.6389494,-20.83332011620259,-21.979166666666668,-7.400000000000002,1
1718850077.3815353,-20.83332131775993,-22.664583333333333,0,1
1718850078.0303218,-20.833322410084783,-22.21291666666667,9.819999999999999,1
1718850078.742523,-20.833323403107382,-21.200416666666666,0,1
1718850079.4056962,-20.833324305855193,-19.817916666666665,9.67,1
1718850080.0452464,-20.833325126535026,-20.09625,-7.500000000000002,1
1718850080.7011678,-20.833325872607595,-20.29375,-9.600000000000001,1
1718850081.4299598,-20.833326550855393,-21.327083333333334,0,1
1718850082.155345,-20.833327167444295,-22.495833333333334,1.8800000000000008,1
1718850082.796133,-20.83332772797966,-21.7975,9.63,1
1718850083.435031,-20.83332823755727,-20.458333333333332,-5.94,1
1718850084.1383398,-20.83332870080964,-19.527083333333334,-8.610000000000003,1
1718850084.7780917,-20.833329121948154,-20.91,1.9099999999999984,1
1718850085.4184673,-20.833329504801355,-22.577083333333334,4.360000000000001,2
1718850086.105206,-20.833329852849715,-23.026666666666667,-9.83,2
1718850086.760531,-20.833330169257316,-22.98625,-9.760000000000002,2
1718850087.4005394,-20.83333045690059,-23.66125,-9.219999999999999,2
1718850088.0547166,-20.833330718394475,-24.362916666666667,-8.85,1
1718850088.6952872,-20.833330956116193,-24.700833333333332,-1.120000000000001,1
1718850089.3358235,-20.83333117222684,-24.533333333333335,9.080000000000002,1
1718850090.0236182,-20.83333136869107,-23.52166666666667,8.77,1
1718850090.6618412,-20.83333154729491,-21.655833333333334,8.75,1
1718850091.3506668,-20.83333170966204,-20.689583333333335,8.78,1
1718850092.0869627,-20.83333185726852,-20.767083333333332,0,1
1718850092.805038,-20.833331991456227,-20.916666666666668,-8.559999999999999,1
1718850093.4442198,-20.83333211344506,-21.41583333333333,-9.100000000000001,1
1718850094.084537,-20.833332224343994,-22.475833333333334,-8.72,1
1718850094.8034015,-20.8333323251612,-23.1575,-4.359999999999999,1
1718850095.4436224,-20.833332416813217,-23.080416666666668,9.649999999999999,1
1718850096.0828102,-20.833332500133224,-22.3475,9.57,1
1718850096.7065551,-20.833332575878693,-20.74875,9.549999999999999,1
1718850097.4100027,-20.833332644738203,-19.712083333333332,8.74,1
1718850098.066135,-20.833332707337764,-19.658333333333335,-7.460000000000001,1
1718850098.737972,-20.83333276424645,-19.995416666666667,-9.2,1
1718850099.377332,-20.833332815981624,-21.40625,-8.860000000000001,1
1718850100.0169687,-20.833332863013595,-22.57,-8.540000000000001,1
1718850100.7033963,-20.833332905769936,-22.655416666666667,5.029999999999999,1
1718850101.342373,-20.833332944639334,-22.21875,9.27,1
1718850101.9683022,-20.833332979975154,-21.018333333333334,8.489999999999998,1
1718850102.606615,-20.833333012098624,-19.787916666666668,9.56,1
1718850103.2469318,-20.83333304130178,-19.4575,9.44,1
1718850103.917755,-20.833333067850102,-19.557083333333335,-2.9400000000000004,1
1718850104.57351,-20.833333091984944,-19.542083333333334,-9.669999999999998,1
1718850105.2131677,-20.833333113925704,-20.464583333333334,-10.260000000000002,1
1718850105.9006743,-17.045454345993065,-21.867083333333333,-9.899999999999999,1
1718850106.5399656,-13.601928193327028,-19.204166666666666,-8.810000000000002,1
1718850107.1805258,-10.471449872721545,-14.182083333333333,-1.5100000000000016,1
1718850107.8027833,-7.625560490352921,-10.505833333333333,9.700000000000001,1
1718850108.4590678,-5.038388324563251,-7.756666666666667,9.65,1
1718850109.0985901,-2.6864136283908375,-3.6233333333333335,9.25,1
1718850109.7375429,-0.5482548136886423,0.525,8.680000000000001,1
1718850110.4101675,1.3955259269497158,3.2291666666666665,8.74,1
1718850111.0500505,3.1625993275300424,5.195833333333334,0.20999999999999996,1
1718850111.689726,4.769029691693989,7.0808333333333335,-10.510000000000002,1
1718850112.3773887,6.2294209318430145,8.244166666666667,-12.129999999999999,1
1718850113.0166605,7.557049331978499,8.2925,-11.630000000000003,1
1718850113.6563802,8.763984241192569,8.542916666666667,-11.630000000000003,1
1718850114.295375,9.861197795023545,9.74125,-10.990000000000002,1
1718850114.982614,10.858664662142619,11.186666666666667,7.5600000000000005,1
1718850115.6229916,11.765452723159955,12.368333333333334,8.8,1
1718850116.310464,12.589805505902987,14.819583333333334,-8.45,1
1718850116.9655652,13.339217126578479,17.1575,-9.86,1
1718850117.6373866,14.020500418101644,16.583333333333332,-9.950000000000001,1
1718850118.2933838,14.639848864940893,15.133333333333333,-9.690000000000001,1
1718850118.9488668,15.202892907522012,15.4125,-0.4200000000000017,1
1718850119.5884979,15.714751128050326,16.813333333333333,8.16,1
1718850120.2123332,16.18007678307605,18.3625,4.43,1
1718850120.882634,16.60310010582672,19.754166666666666,-0.23999999999999932,1
1718850121.6034918,16.98766676287276,20.18166666666667,1.9700000000000006,1
1718850122.2424204,17.33727281473281,19.7175,0.009999999999998899,1
1718850122.8826094,17.65509649824196,19.726666666666667,0.16999999999999993,1
1718850123.5695398,17.944027119613892,20.116666666666667,0.2400000000000002,1
1718850124.2086253,18.206691320861125,20.393333333333334,0.23000000000000043,1
1718850124.8334525,18.445476958358594,20.375,-0.4599999999999991,1
1718850125.5204036,18.662554810629032,20.29083333333333,-5.0,1
1718850126.159727,18.85989831269305,20.2725,-6.130000000000003,1
1718850126.815289,19.039301496387623,19.9425,-5.82,1
1718850127.4556737,19.202395299746325,19.507916666666667,-5.0600000000000005,1
1718850128.158244,19.350662393708784,19.41,-0.2500000000000009,1
1718850128.8150349,19.48545066094738,19.694583333333334,8.14,1
1718850129.4539626,19.6079854493461,20.352916666666665,8.16,1
1718850130.141121,19.719380711526757,21.4575,7.6,1
1718850130.7965915,19.820649131691003,22.173333333333332,5.840000000000002,1
1718850131.4364226,19.912711331840303,22.1175,-0.4200000000000008,1
1718850132.0611634,19.996404241066934,21.729583333333334,-1.7100000000000009,1
1718850132.7475324,20.072488704000243,21.07,-6.99,1
1718850133.387583,20.141656397575982,20.536666666666665,-5.73,1
1718850134.0118315,20.204536119008456,19.97833333333333,-5.700000000000001,1
1718850134.731533,20.261699502128906,19.71,8.440000000000001,1
1718850135.387032,20.313666214056575,19.736666666666668,7.9399999999999995,1
1718850136.07336,20.36090867944537,21.008333333333333,7.729999999999999,1
1718850136.713301,20.40385637525337,22.192916666666665,8.12,1
1718850137.4009652,20.442899735078825,22.216666666666665,1.290000000000001,1
1718850138.0567458,20.478393698556502,21.717916666666667,-4.379999999999999,1
1718850138.7792482,20.51066093808166,21.094166666666666,0,1
1718850139.4476774,20.539994792195454,20.217916666666667,-6.070000000000002,2
1718850140.071654,20.566661932298896,19.838333333333335,-8.14,2
1718850140.7105289,20.590904786938385,19.424166666666668,-7.470000000000001,2
1718850141.334992,20.61294374570157,18.949583333333333,-8.84,2
1718850142.0064201,20.632979162759003,18.605,-7.100000000000001,2
1718850142.6613867,20.65119317826575,18.366666666666667,-6.850000000000001,1
1718850143.3333738,20.667751374180988,18.45125,9.06,1
1718850143.972521,20.68280427955848,18.773333333333333,7.920000000000001,1
1718850144.6768396,20.696488738992556,20.3875,6.9,1
1718850145.3160791,20.708929156659895,21.762916666666666,6.63,1
1718850145.971935,20.720238627266564,21.79,-3.0600000000000005,1
1718850146.611456,20.73051996418173,21.274583333333332,-2.59,1
1718850147.2982569,20.739866634104608,20.46,-3.01,1
1718850147.9546134,20.748363606761764,20.065833333333334,-3.009999999999998,1
1718850148.594519,20.75608812735918,20.135833333333334,-2.9300000000000006,1
1718850149.3137531,20.763110418811376,20.221666666666668,7.87,1
1718850149.9685848,20.76949432013156,20.144583333333333,8.229999999999999,1
1718850150.5924902,20.775297866786254,20.972916666666666,8.120000000000001,1
1718850151.2639325,20.78057381829054,21.934166666666666,8.030000000000001,1
1718850151.9192429,20.78537013783988,22.189166666666665,1.0699999999999994,1
1718850152.5597353,20.789730428339293,21.911666666666665,-4.580000000000002,1
1718850153.199615,20.793694328793293,21.158333333333335,-6.870000000000001,1
1718850153.8704383,20.79729787466058,20.247916666666665,-6.560000000000002,1
1718850154.5419931,20.800573825449003,19.57625,-5.830000000000002,1
1718850155.1813102,20.803551962529408,19.459583333333335,4.74,1
1718850155.8855195,20.80625935987521,19.709583333333335,8.59,1
1718850156.5247624,20.808720630189587,20.773333333333333,8.309999999999999,1
1718850157.1641874,20.810958148657203,21.825,7.83,1
1718850157.8685155,20.812992256355027,22.066666666666666,-0.6200000000000001,1
1718850158.52423,20.814841445171236,21.773333333333333,-1.3399999999999999,1
1718850159.1628652,20.816522525913243,20.97458333333333,-0.9099999999999993,1
1718850159.8018284,20.818050781133255,20.465,-0.7599999999999989,1
1718850160.4259684,20.819440104060536,20.484166666666667,-0.7300000000000004,1
1718850161.114046,20.82070312490352,20.619583333333335,6.13,1
1718850161.75376,20.82185132566986,20.577916666666667,8.09,1
1718850162.4406555,20.822895144548358,21.029583333333335,8.09,1
1718850163.0806563,20.823844070801545,21.795833333333334,5.22,1
1718850163.7214293,20.824706731031704,22.07125,1.299999999999999,1
1718850164.3591666,20.82549096760459,21.612916666666667,-1.2699999999999978,1
1718850165.0468535,20.826203909943555,20.874166666666667,-0.7599999999999989,1
1718850165.6877882,20.82685203934263,20.37125,-0.5799999999999992,1
1718850166.3903651,20.82744124788723,20.357916666666668,-0.6499999999999986,1
1718850167.0617604,20.827976892018704,20.461666666666666,-0.5299999999999994,2
1718850167.718005,20.82846384122912,20.48125,7.319999999999999,2
1718850168.357677,20.8289065223295,20.48625,7.9399999999999995,2
1718850169.0449545,20.829308959693492,20.843333333333334,8.03,2
1718850169.6843493,20.829674811842562,21.256666666666668,7.92,1
1718850170.339992,20.830007404705356,21.355833333333333,1.0300000000000011,1
1718850170.9798696,20.83030976185335,21.230833333333333,-4.710000000000001,1
1718850171.619313,20.8305846319879,20.510833333333334,-4.079999999999999,1
1718850172.2596118,20.830834513928398,19.506666666666668,-4.039999999999999,1
1718850172.9140625,20.83106167932885,19.117916666666666,-3.96,1
1718850173.5544393,20.831268193329258,19.31,-2.5600000000000005,1
1718850174.209828,20.83145593332962,19.4825,7.239999999999998,1
1718850174.8811548,20.831626606057227,19.5875,8.75,1
1718850175.5210733,20.831781763082326,20.539583333333333,7.29,1
1718850176.1606631,20.831922814923335,21.5525,6.220000000000001,1
1718850176.863543,20.8320510438697,21.701666666666668,-0.20999999999999908,1
1718850177.5031502,20.83216761563912,21.269166666666667,-2.4300000000000015,1
1718850178.1430285,20.832273589974964,20.59,-3.3499999999999996,1
1718850178.8143978,20.832369930280255,20.125,-2.51,1
1718850179.486632,20.832457512376,19.985833333333332,-0.08999999999999986,1
1718850180.14184,20.832537132463028,20.0525,8.32,1
1718850180.781393,20.832609514360325,20.322916666666668,7.880000000000001,1
1718850181.4055517,20.83267531608515,21.195,7.509999999999999,1
1718850182.060485,20.83273513583498,21.828333333333333,6.03,1
1718850182.7004442,20.83278951742575,21.81125,-1.9900000000000002,1
1718850183.340043,20.832838955235516,21.451666666666668,-4.469999999999999,1
1718850183.995502,20.832883898698952,20.60625,-6.200000000000002,1
1718850184.6836321,20.83292475639299,19.874583333333334,-5.800000000000001,1
1718850185.3546615,20.832961899751208,19.531666666666666,5.879999999999999,1
1718850185.9790146,20.832995666440485,19.566666666666666,8.079999999999998,1
1718850186.6976085,20.83302636343075,20.70125,5.520000000000001,1
1718850187.3535185,20.83305426978552,21.884166666666665,3.33,1
1718850187.9767547,20.83307963919896,21.85,-2.5999999999999996,2
1718850188.616075,20.833102702302096,21.445,-3.749999999999999,2
1718850189.2713778,20.833123668759484,21.025,-6.3100000000000005,2
1718850189.895348,20.833142729175282,20.7,-1.839999999999999,2
1718850190.5348086,20.833160056826017,20.360833333333332,2.3900000000000006,2
1718850191.2548387,20.83317580923576,20.295,-3.2300000000000004,1
1718850191.9106307,20.833190129608276,20.7425,-0.9100000000000001,1
1718850192.5970657,20.833203148128742,20.609166666666667,-0.16999999999999993,1
1718850193.2694595,20.833214983147336,20.284583333333334,-0.39000000000000057,1
1718850193.9085562,20.833225742255152,20.349166666666665,-0.4399999999999977,1
1718850194.5963233,20.833235523262264,20.6,-0.5600000000000005,1
1718850195.251507,20.833244415086906,20.69333333333333,-0.41000000000000014,1
1718850195.9397485,20.83325249856384,20.624583333333334,-0.2699999999999987,1
1718850196.5954506,20.833259847179264,20.589166666666667,-0.1899999999999995,1
1718850197.235117,20.83326652773872,20.659166666666668,-0.1900000000000004,1
1718850197.9219952,20.833272600974595,20.742916666666666,-8.280000000000001,1
1718850198.5775237,20.833278122098104,20.747916666666665,-9.01,1
1718850199.2177548,20.833283141301315,20.02625,-10.070000000000002,1
1718850199.8892415,20.833287704213316,19.2925,-9.490000000000002,1
1718850200.5455053,20.833291852315135,19.108333333333334,0.3699999999999992,1
1718850201.1680734,20.833295623316783,19.362916666666667,7.18,1
1718850201.8082805,20.833299051500106,20.43166666666667,6.33,1
1718850202.4477901,20.8333021680304,21.782916666666665,6.139999999999999,1
1718850203.1824708,20.83330500123976,22.28,5.779999999999999,1
1718850203.8226957,20.83330757688463,22.075,-1.5900000000000007,1
1718850204.478738,20.833309918379964,21.905,-7.23,1
1718850205.117693,20.83331204701208,21.391666666666666,-7.120000000000001,1
1718850205.7891014,20.833313982132204,20.472916666666666,-6.949999999999999,1
1718850206.4286928,20.83331574133231,19.8475,-5.459999999999999,1
1718850207.1797724,20.833317340605134,19.851666666666667,0,1
1718850207.8359964,20.833318794489507,20.22,7.26,1
1718850208.5084682,20.833320116202593,20.763333333333332,7.0,1
1718850209.2449665,20.833321317759935,21.745,0,1
1718850209.9453719,20.83332241008478,22.371666666666666,1.4899999999999984,1
1718850210.5863557,20.833323403107375,21.696666666666665,-1.7600000000000007,1
1718850211.2261124,20.833324305855193,21.0175,-1.1600000000000001,1
1718850211.9140823,20.83332512653503,20.817916666666665,-1.209999999999999,1
1718850212.538849,20.833325872607602,20.945,0.4800000000000004,1
1718850213.1924534,20.833326550855393,20.94625,7.82,1
1718850213.8966615,20.833327167444295,20.94125,7.51,1
1718850214.5363915,20.83332772797967,21.6075,7.200000000000001,1
1718850215.2077572,20.833328237557264,22.1875,4.69,1
1718850215.8794467,20.83332870080964,22.15125,-4.17,1
1718850216.5189896,20.833329121948168,21.61625,-8.23,1
1718850217.157947,20.833329504801355,20.56,-8.45,1
1718850217.7969644,20.83332985284971,19.585833333333333,-8.790000000000001,1
1718850218.485205,20.833330169257316,19.27125,-0.5799999999999992,1
1718850219.1250944,20.833330456900583,19.36,7.43,1
1718850219.796235,20.833330718394475,20.062916666666666,7.010000000000001,1
1718850220.4677913,20.83333095611619,21.446666666666665,6.21,1
1718850221.1236997,20.83333117222684,22.108333333333334,4.51,1
1718850221.7789319,20.83333136869107,21.823333333333334,-7.740000000000002,1
1718850222.4511225,20.83333154729491,21.37,-8.860000000000001,1
1718850223.090099,20.83333170966204,20.221666666666668,-8.93,1
1718850223.7142916,20.83333185726852,19.37,-8.29,1
1718850224.369346,20.83333199145624,19.27125,-4.940000000000001,1
1718850225.057141,20.833332113445067,19.498333333333335,6.83,1
1718850225.6811838,20.833332224344,19.892916666666668,3.6500000000000004,1
1718850226.3528972,20.833332325161198,21.0375,4.980000000000001,1
1718850226.9918349,20.83333241681321,21.757916666666667,5.129999999999999,1
1718850227.6476033,20.83333250013323,21.773333333333333,-1.3500000000000005,1
1718850228.2706447,20.833332575878693,21.64,-8.440000000000001,1
1718850228.926616,20.83333264473821,21.15,-7.68,1
1718850229.5987675,20.83333270733776,20.124583333333334,-7.030000000000001,1
1718850230.2544394,20.833332764246443,19.565,-6.78,1
1718850230.8776965,20.833332815981617,19.725833333333334,2.6400000000000015,1
1718850231.516798,20.83333286301359,20.043333333333333,6.95,1
1718850232.1882586,20.83333290576993,20.819166666666668,6.469999999999999,1
1718850232.843954,20.833332944639334,21.903333333333332,5.300000000000001,1
1718850233.499461,20.833332979975154,22.3,-1.1999999999999993,1
1718850234.139668,20.833333012098617,21.97125,-8.410000000000002,1
1718850234.8267248,20.833333041301774,21.1025,-7.8100000000000005,1
1718850235.4667075,20.83333306785011,20.026666666666667,-8.12,1
1718850236.1547883,20.833333091984944,19.641666666666666,-7.050000000000001,1
1718850236.826092,20.833333113925704,19.772916666666667,4.790000000000001,1
1718850237.4812942,17.045454345993058,19.870833333333334,6.6,1
1718850238.1211722,13.601928193327028,17.421666666666667,2.9299999999999997,1
1718850238.776722,10.471449872721545,13.535,-0.7000000000000002,1
1718850239.4161236,7.6255604903529095,9.939166666666667,-1.3600000000000012,1
1718850240.038915,5.038388324563251,7.074583333333333,-1.089999999999999,1
1718850240.6787655,2.6864136283908375,4.209583333333334,7.449999999999999,1
1718850241.3187945,0.5482548136886423,1.3329166666666667,6.699999999999999,1
1718850241.9905398,-1.395525926949728,-0.5366666666666666,3.870000000000001,1
1718850242.629743,-3.162599327530055,-2.3783333333333334,1.8600000000000012,1
1718850243.2699435,-4.769029691693989,-4.701666666666667,-6.200000000000001,1
1718850243.9245064,-6.2294209318430145,-7.083333333333333,-9.07,1
1718850244.548476,-7.557049331978499,-9.783333333333333,-8.999999999999998,1
1718850245.2684624,-8.763984241192581,-12.100833333333334,-7.9,1
1718850245.907826,-9.861197795023557,-13.70625,-7.61,1
1718850246.5954428,-10.858664662142631,-14.545,-1.4299999999999997,1
1718850247.2348032,-11.765452723159967,-15.333333333333334,5.839999999999998,1
1718850247.8911757,-12.589805505903,-15.675416666666667,7.91,1
1718850248.5615795,-13.339217126578484,-15.314583333333333,7.68,1
1718850249.2024314,-14.020500418101655,-14.995,-7.090000000000001,1
1718850249.8251507,-14.639848864940898,-15.379583333333333,-8.43,1
1718850250.5116625,-15.202892907522024,-17.47375,-7.09,1
1718850251.1521719,-15.714751128050326,-19.32375,-5.83,1
1718850251.8563766,-16.180076783076057,-19.519166666666667,7.859999999999999,1
1718850252.5280712,-16.60310010582672,-18.93166666666667,7.949999999999999,1
1718850253.1679745,-16.98766676287277,-17.854166666666668,7.809999999999999,1
1718850253.822691,-17.337272814732824,-17.47375,7.030000000000001,1
1718850254.4463737,-17.655096498241964,-17.83625,-5.080000000000001,1
1718850255.134284,-17.944027119613907,-18.333333333333332,-8.050000000000002,1
1718850255.7738981,-18.206691320861125,-19.58791666666667,-8.34,1
1718850256.4137044,-18.4454769583586,-20.78625,-7.76,1
1718850257.3877246,-18.662554810629032,-21.432916666666667,-6.9,1
1718850258.027191,-18.85989831269306,-21.3575,-6.68,1
1718850258.6834524,-19.039301496387626,-21.141666666666666,-5.720000000000001,1
1718850259.306753,-19.202395299746332,-21.19333333333333,-5.17,1
1718850260.0108213,-19.350662393708784,-21.27541666666667,-4.619999999999997,1
1718850260.6513875,-19.48545066094738,-21.176666666666666,8.17,1
1718850261.2740633,-19.6079854493461,-20.934583333333332,8.38,1
1718850261.9150026,-19.71938071152676,-19.667083333333334,8.25,1
1718850262.5858018,-19.820649131690995,-18.606666666666666,8.229999999999999,1
1718850263.2416193,-19.9127113318403,-18.51875,6.88,1
1718850263.8807335,-19.99640424106694,-18.865833333333335,8.110000000000001,1
1718850264.519997,-20.072488704000243,-19.048333333333332,-5.580000000000001,1
1718850265.1761105,-20.141656397575982,-18.918333333333333,-7.960000000000001,1
1718850265.8635137,-20.20453611900847,-20.175416666666667,-6.46,1
1718850266.502834,-20.26169950212891,-21.766666666666666,-5.290000000000001,1
1718850267.1585248,-20.313666214056585,-22.09,0.9199999999999982,1
1718850267.8147175,-20.360908679445384,-21.51875,8.77,1
1718850268.5187662,-20.403856375253376,-20.652916666666666,8.34,1
1718850269.158012,-20.442899735078825,-19.698333333333334,8.520000000000001,1
1718850269.8130562,-20.47839369855651,-19.3625,8.23,1
1718850270.4692106,-20.510660938081674,-19.451666666666668,0.6300000000000008,1
1718850271.1407275,-20.53999479219546,-19.550833333333333,-5.32,1
1718850271.7963753,-20.566661932298903,-20.2175,-4.81,1
1718850272.4358597,-20.590904786938395,-21.323333333333334,-2.9400000000000013,1
1718850273.1079955,-20.61294374570157,-21.854583333333334,-2.4700000000000006,1
1718850273.7625763,-20.632979162759007,-21.572916666666668,5.25,1
1718850274.402783,-20.651193178265768,-21.211666666666666,8.88,1
1718850275.0422068,-20.667751374180995,-20.60375,8.81,1
1718850275.6650941,-20.682804279558482,-19.890833333333333,8.82,1
1718850276.3055654,-20.696488738992556,-19.55875,7.020000000000001,1
1718850276.9768329,-20.708929156659906,-19.585416666666667,0.1299999999999999,1
1718850277.6477787,-20.72023862726658,-19.85625,-0.9300000000000015,1
1718850278.3042932,-20.730519964181738,-20.610416666666666,-0.5899999999999999,1
1718850278.9436235,-20.73986663410461,-21.227916666666665,-0.33999999999999986,2
1718850279.6157546,-20.748363606761764,-21.575416666666666,-0.21000000000000085,2
1718850280.287792,-20.75608812735918,-21.817916666666665,-0.1299999999999999,2
1718850280.9270122,-20.763110418811376,-22.019583333333333,-0.040000000000000036,2
1718850281.564325,-20.769494320131557,-22.1575,0.009999999999999787,2
1718850282.2371178,-20.775297866786264,-22.22458333333333,0.03000000000000025,1
1718850282.9570043,-20.78057381829054,-22.223333333333333,-0.040000000000000036,1
1718850283.596356,-20.785370137839884,-22.16208333333333,-0.10999999999999943,1
1718850284.236304,-20.789730428339293,-22.07375,-0.07000000000000028,1
1718850284.8594158,-20.793694328793293,-21.9875,0.0,1
1718850285.532046,-20.79729787466057,-21.897916666666667,-0.08999999999999986,1
1718850286.1554987,-20.800573825449003,-21.78708333333333,-5.449999999999999,1
1718850286.8098154,-20.8035519625294,-21.690416666666668,-6.99,1
1718850287.4511378,-20.80625935987521,-22.07125,-6.709999999999999,1
1718850288.0904958,-20.808720630189583,-22.540416666666665,-5.9799999999999995,1
1718850288.777032,-20.810958148657196,-22.57875,1.3099999999999987,1
1718850289.4336724,-20.812992256355027,-22.219583333333333,8.719999999999999,1
1718850290.0726488,-20.814841445171236,-21.326666666666668,8.61,1
1718850290.7127426,-20.81652252591325,-20.104583333333334,8.66,1
1718850291.3525674,-20.818050781133255,-19.495416666666667,8.67,1
1718850292.0412884,-20.819440104060536,-19.517083333333332,1.9400000000000004,1
1718850292.695613,-20.820703124903513,-19.625416666666666,-7.690000000000001,1
1718850293.3346257,-20.82185132566986,-20.152916666666666,-7.590000000000002,1
1718850293.9747608,-20.822895144548358,-21.422083333333333,-6.890000000000002,1
1718850294.6299193,-20.823844070801538,-22.25875,3.42,1
1718850295.3333158,-20.824706731031704,-22.163333333333334,9.31,1
1718850295.9731684,-20.825490967604576,-20.835833333333333,8.870000000000001,1
1718850296.6124258,-20.826203909943555,-19.565416666666668,9.14,1
1718850297.2687578,-20.82685203934263,-19.385,8.780000000000001,1
1718850297.9063876,-20.827441247887236,-19.7075,-1.0100000000000016,1
1718850298.5633838,-20.8279768920187,-19.75958333333333,-1.3000000000000007,1
1718850299.1870608,-20.82846384122912,-20.4125,-3.41,1
1718850299.8267918,-20.8289065223295,-21.159166666666668,-3.2699999999999996,1
1718850300.4657419,-20.82930895969349,-21.582916666666666,-3.2300000000000004,1
1718850301.1199145,-20.829674811842565,-21.632916666666667,-2.8900000000000015,1
1718850301.7615695,-20.830007404705363,-21.617083333333333,-2.9000000000000004,1
1718850302.3844302,-20.83030976185336,-21.6675,-3.3100000000000005,1
1718850303.0245516,-20.8305846319879,-21.71875,-3.2300000000000004,1
1718850303.6636078,-20.830834513928398,-21.718333333333334,-2.9400000000000013,1
1718850304.3359349,-20.831061679328844,-21.6625,9.250000000000002,1
1718850304.9756079,-20.83126819332925,-21.5025,8.440000000000001,1
1718850305.598299,-20.83145593332962,-20.352916666666665,6.9399999999999995,1
1718850306.254925,-20.831626606057235,-19.41625,5.640000000000001,1
1718850306.941763,-20.831781763082333,-19.50875,-2.7399999999999993,1
1718850307.5815446,-20.831922814923335,-20.104583333333334,-7.590000000000001,1
1718850308.2206006,-20.8320510438697,-20.968333333333334,-7.260000000000002,1
1718850308.8607228,-20.83216761563912,-21.785,-8.740000000000002,1
1718850309.6079206,-20.832273589974957,-22.093333333333334,0,1
1718850310.2679718,-20.83236993028026,-22.180416666666666,-1.8800000000000008,1
1718850310.9077263,-20.832457512376,-21.53625,3.960000000000001,1
1718850311.5475502,-20.832537132463028,-21.07625,8.110000000000001,1
1718850312.2512941,-20.832609514360325,-20.62125,8.87,1
1718850312.890802,-20.832675316085144,-19.860416666666666,7.41,1
1718850313.5931804,-20.83273513583498,-19.3125,-5.48,1
1718850314.2499764,-20.83278951742574,-19.492916666666666,-8.650000000000002,1
1718850314.888683,-20.832838955235523,-20.90625,-7.88,1
1718850315.5295422,-20.83288389869896,-22.195416666666667,-6.270000000000001,1
1718850316.2008817,-20.83292475639299,-22.320416666666667,9.739999999999998,1
1718850316.8393276,-20.832961899751208,-21.754583333333333,9.580000000000002,1
1718850317.4963362,-20.832995666440492,-20.08625,8.89,1
1718850318.1831615,-20.83302636343075,-19.092916666666667,7.61,1
1718850318.8381832,-20.833054269785528,-19.325416666666666,1.33,1
1718850319.4777803,-20.833079639198967,-19.852916666666665,-5.130000000000001,1
1718850320.1494758,-20.83310270230209,-20.421666666666667,-7.709999999999999,1
1718850320.7893794,-20.833123668759477,-21.23625,-8.180000000000001,1
1718850321.412826,-20.833142729175282,-21.976666666666667,-7.710000000000001,1
1718850322.0691211,-20.833160056826014,-22.295,-4.390000000000001,1
1718850322.7566903,-20.83317580923577,-22.252916666666668,1.7500000000000018,1
1718850323.4603992,-20.833190129608276,-21.87375,3.59,1
1718850324.1315703,-20.833203148128735,-21.004583333333333,3.1499999999999986,1
1718850324.7705054,-20.833214983147336,-20.35375,5.07,1
1718850325.4108732,-20.833225742255152,-20.30375,-0.9600000000000009,1
1718850326.0663774,-20.83323552326226,-20.289583333333333,-7.650000000000001,1
1718850326.7050977,-20.833244415086902,-20.622916666666665,-8.16,1
1718850327.345519,-20.83325249856385,-21.513333333333332,-7.699999999999999,1
1718850328.0649955,-20.833259847179256,-22.13,-7.360000000000001,1
1718850328.7038822,-20.83326652773872,-22.098333333333333,7.209999999999999,1
1718850329.3436818,-20.833272600974595,-21.787916666666668,9.27,1
1718850330.0674622,-20.833278122098115,-20.4625,0,1
1718850330.7356236,-20.83328314130132,-19.059583333333332,6.0699999999999985,1
1718850331.3584146,-20.83328770421332,-19.614166666666666,-1.2300000000000004,1
1718850332.0470428,-20.833291852315135,-20.294166666666666,-1.7199999999999989,1
1718850332.7015,-20.83329562331679,-20.671666666666667,-1.620000000000001,1
1718850333.340401,-20.833299051500113,-20.74125,-1.6600000000000001,1
1718850333.9811282,-20.833302168030404,-20.7825,-2.1800000000000015,1
1718850334.619826,-20.83330500123976,-20.92625,-3.9099999999999993,1
1718850335.3064864,-20.833307576884636,-21.123333333333335,-6.150000000000002,1
1718850335.9322205,-20.83330991837997,-21.375,-6.95,1
1718850336.619777,-20.833312047012097,-21.679166666666667,-2.3900000000000006,1
1718850337.290782,-20.833313982132204,-21.92125,9.63,1
1718850337.9146867,-20.83331574133231,-21.522916666666667,9.59,1
1718850338.5538635,-20.83331734060513,-19.985833333333332,9.6,1
1718850339.210363,-20.833318794489514,-18.938333333333333,9.409999999999998,1
1718850339.8818414,-20.83332011620259,-18.984583333333333,1.3399999999999999,1
1718850340.520888,-20.83332131775993,-19.406666666666666,-8.300000000000002,1
1718850341.1607742,-20.833322410084783,-20.125,-8.71,1
1718850341.800367,-20.833323403107375,-21.385833333333334,-8.420000000000003,1
1718850342.4715438,-20.833324305855193,-22.225416666666668,-8.15,1
1718850343.1271687,-20.833325126535026,-22.295,6.539999999999998,1
1718850343.7662663,-20.833325872607595,-22.058333333333334,9.200000000000001,1
1718850344.390469,-20.833326550855393,-20.835416666666667,9.33,1
1718850345.0455823,-20.833327167444295,-19.590416666666666,9.200000000000001,1
1718850345.7020824,-20.83332772797966,-19.232083333333332,8.58,1
1718850346.3405395,-20.83332823755727,-19.456666666666667,-3.8000000000000007,1
1718850346.9800558,-20.83332870080964,-19.624583333333334,-9.030000000000001,1
1718850347.6691027,-20.833329121948154,-20.602916666666665,-9.24,1
1718850348.3079925,-20.833329504801355,-22.112083333333334,-9.170000000000002,1
1718850348.9639966,-20.833329852849715,-22.74625,-4.88,1
1718850349.6035914,-20.833330169257316,-22.479166666666668,8.87,1
1718850350.2263396,-20.83333045690059,-21.858333333333334,9.26,1
1718850350.88182,-20.833330718394475,-20.410416666666666,9.19,1
1718850351.5220568,-20.833330956116193,-19.405833333333334,9.209999999999999,1
1718850352.1761584,-20.83333117222684,-19.340416666666666,-3.630000000000001,1
1718850352.7994921,-20.83333136869107,-19.60625,-8.91,1
1718850353.4245546,-20.83333154729491,-20.657916666666665,-8.64,1
1718850354.046917,-20.83333170966204,-21.906666666666666,-7.720000000000001,1
1718850354.7023966,-20.83333185726852,-22.391666666666666,-4.520000000000001,1
1718850355.3920422,-20.833331991456227,-22.167916666666667,8.71,1
1718850356.0462034,-20.83333211344506,-21.607083333333332,8.950000000000001,1
1718850356.6702795,-20.833332224343994,-20.364166666666666,8.959999999999999,1
1718850357.2928917,-20.8333323251612,-19.468333333333334,9.27,1
1718850357.9981828,-20.833332416813217,-19.373333333333335,9.24,1
1718850358.774861,-20.833332500133224,-19.509166666666665,0,1
1718850359.4522338,-20.833332575878693,-19.420833333333334,-10.050000000000002,1
1718850360.091878,-20.833332644738203,-20.1275,-10.379999999999999,1
1718850360.732991,-20.83333270733776,-21.802083333333332,-9.260000000000002,1
1718850361.4362226,-20.83333276424645,-22.84625,-4.590000000000002,1
1718850362.0745769,-20.833332815981624,-22.675416666666667,9.15,1
1718850362.7146127,-20.833332863013595,-21.835416666666667,9.25,1
1718850363.3390155,-20.833332905769936,-20.37,9.12,1
1718850363.97893,-20.833332944639334,-19.495416666666667,8.99,1
1718850364.7140281,-20.833332979975154,-19.500833333333333,5.790000000000001,1
1718850365.3367355,-20.833333012098624,-19.69375,-9.02,1
1718850365.9756386,-20.83333304130178,-19.9025,-9.649999999999999,1
1718850366.600534,-20.833333067850102,-21.237916666666667,-9.139999999999999,1
1718850367.3369298,-20.833333091984944,-22.517916666666668,0,1
1718850368.008027,-20.833333113925704,-22.748333333333335,5.789999999999999,1
1718850368.6634605,-17.045454345993065,-21.264583333333334,5.579999999999999,1
1718850369.302417,-13.601928193327028,-16.3675,1.4200000000000008,1
1718850369.9260132,-10.471449872721545,-11.537916666666666,-0.6599999999999993,1
1718850370.6140807,-7.625560490352921,-8.912083333333333,-1.120000000000001,1
1718850371.2683651,-5.038388324563251,-7.123333333333333,-0.7299999999999995,1
1718850371.9573724,-2.6864136283908375,-4.5720833333333335,1.2800000000000011,1
1718850372.6428843,-0.5482548136886423,-0.885,1.5399999999999991,1
1718850373.2833664,1.3955259269497158,2.3125,2.0999999999999996,1
1718850373.9555979,3.1625993275300424,4.1425,0.6699999999999999,1
1718850374.6108553,4.769029691693989,5.7025,-1.0900000000000016,1
1718850375.2821772,6.2294209318430145,7.535,-2.380000000000001,1


==> Exercise_Data/data/huqifan-4-2/HumanF.csv <==
1718787100.917312,2
1718787104.0619183,-1
1718787107.1308212,2
1718787110.1688395,-1
1718787113.20642,2
1718787116.226407,-1
1718787119.262457,2
1718787122.2809799,-1
1718787125.2967653,2
1718787128.318542,-1
1718787131.288292,2
1718787134.3523712,-2
1718787137.3699534,2
1718787140.370977,2
1718787143.3936622,-1
1718787146.4311051,2
1718787149.4447076,-2
1718787152.457095,2
1718787155.475078,-1
1718787158.4959166,2
1718787161.5177774,-2
1718787164.5085008,2
1718787167.5582364,-1
1718787170.5897992,2
1718787173.6137888,-2
1718787176.6288812,2
1718787179.6531901,-2
1718787182.6722968,2
1718787185.6932824,-2
1718787188.704109,2
1718787191.7306983,2
1718787194.7591603,-1
1718787197.7806988,2
1718787200.808456,-2
1718787203.8339677,2
1718787206.8522651,-2
1718787209.8619654,2
1718787212.877926,-1
1718787215.9095323,2
1718787218.936537,-2
1718787221.950239,2
1718787224.983147,-2
1718787227.9874182,1
1718787231.0112064,-1
1718787234.0119987,2
1718787237.0600884,-1
1718787240.0840008,2
1718787243.0830212,-1
1718787246.122289,2
1718787249.1351027,-2
1718787252.1723025,2
1718787255.1772246,-1
1718787258.1911273,-2
1718787261.2220142,2
1718787264.2276573,-2
1718787267.2553883,2
1718787270.2807636,2
1718787273.2973585,1
1718787276.3026583,-1
1718787279.3358495,2
1718787282.3513222,-1
1718787285.372592,2
1718787288.386997,-1
1718787291.4165125,-2
1718787294.4162579,2
1718787297.4354324,-2
1718787300.452522,-1
1718787303.476611,2
1718787306.5053782,-1
1718787309.5188181,2
1718787312.535071,-2
1718787315.53264,2
1718787318.5722692,-1
1718787321.5608406,2
1718787324.6207507,-1
1718787327.6492612,2
1718787330.6736338,-1
1718787333.6843443,2
1718787336.714239,-2
1718787339.7189755,2
1718787342.734349,-1
1718787345.7696338,2
1718787348.7746665,-1
1718787351.7913334,2
1718787354.8036554,-2
1718787357.8211296,2
1718787360.849569,-1
1718787363.8743446,2
1718787366.880666,-1
1718787369.9138565,2
1718787372.9444246,-1
1718787375.955189,2
1718787378.9839025,-1
1718787381.9914649,2
1718787385.0123272,-1
1718787388.0191991,2
1718787391.0498693,-1
1718787394.0709343,2
1718787397.0774035,-2
1718787400.114308,2
1718787403.1267374,2
1718787406.1326625,-1
1718787409.1598303,2
1718787412.1789896,-1
1718787415.18857,2
1718787418.2279344,-2
1718787421.1935272,2
1718787424.2593536,-1
1718787427.2818327,2
1718787430.2944252,-2
1718787433.3257716,2
1718787436.3516288,-2
1718787439.372686,2
1718787442.403976,-1
1718787445.4009519,2
1718787448.4552937,-1
1718787451.4773314,2
1718787454.504859,-1
1718787457.5126307,2
1718787460.5381985,-2
1718787463.530259,2
1718787466.580459,-2
1718787469.5955434,2
1718787472.6094055,-2
1718787475.6356041,2
1718787478.6542733,-2
1718787481.6804166,2
1718787484.7037878,-2
1718787487.7225144,2
1718787490.7396579,-2
1718787493.7671025,2
1718787496.771186,2
1718787499.8060005,-2
1718787502.821715,2
1718787505.845801,-1
1718787508.860834,-1
1718787511.8411872,2
1718787514.8877294,-1
1718787517.9173412,2
1718787520.9339235,-1
1718787523.956411,2
1718787526.9631658,-1
1718787529.9856594,2
1718787532.993793,-2
1718787536.0346148,2
1718787539.0484507,-1
1718787542.0782452,-2
1718787545.109899,2
1718787548.1230402,-2
1718787551.1274614,2
1718787554.1619096,-1
1718787557.194564,-1
1718787560.2098439,2
1718787563.234674,-1
1718787566.2448606,2
1718787569.2653403,-2
1718787572.2955544,2
1718787575.3257487,-1
1718787578.3404276,2
1718787581.350891,-1
1718787584.3685756,-1
1718787587.3942037,2
1718787590.41044,-2
1718787593.4280431,2
1718787596.404555,-1
1718787599.4580038,2
1718787602.4826272,-1
1718787605.4974885,2
1718787608.5140536,-1
1718787611.5386546,2
1718787614.5449944,-1
1718787617.5744867,-1
1718787620.5962384,2
1718787623.6102755,-1


==> Exercise_Data/data/huqifan-4-2/data.csv <==
1718787097.3564134,-18.93939393939394,-20.795416666666668,-2.540000000000001,1
1718787098.0930936,-15.323691460055095,-19.7,-2.5600000000000005,1
1718787099.1009405,-12.036689206110696,-16.78875,-2.500000000000001,1
1718787099.7716508,-9.04850533888851,-14.585833333333333,-2.1799999999999997,1
1718787100.411683,-6.33197455050471,-12.565833333333334,-2.6400000000000006,1
1718787101.0831442,-3.862401106519428,-10.3125,-2.490000000000001,1
1718787101.722495,-1.6173343392600872,-7.535416666666666,-0.780000000000002,1
1718787102.426052,0.4236354491574942,-4.7820833333333335,11.360000000000001,1
1718787103.0655959,2.279062529537114,-1.89,11.24,1
1718787103.7367377,3.965814420791321,1.7433333333333334,11.080000000000002,1
1718787104.3764324,5.499225231022416,5.394166666666667,9.120000000000001,1
1718787105.0485475,6.893235058505233,8.246666666666666,-1.6899999999999995,1
1718787105.6871502,8.160516719853234,10.5,-9.86,1
1718787106.3749774,9.312590957442335,11.516666666666667,-7.480000000000001,1
1718787107.014417,10.359931173432427,11.725,-6.800000000000001,1
1718787107.6699114,11.312058642514325,12.384583333333333,-6.370000000000001,1
1718787108.3094902,12.177629068952422,13.394583333333333,6.83,1
1718787108.9807682,12.964511274805227,14.339583333333334,9.879999999999999,1
1718787109.6208997,13.679858734671422,16.513333333333332,7.41,1
1718787110.259776,14.330174607277053,18.665,7.499999999999998,1
1718787110.8995156,14.921370855100346,19.942916666666665,6.79,1
1718787111.5394442,15.458821989485163,20.846666666666668,-3.6000000000000014,1
1718787112.1944401,15.947413929834996,21.56,-3.860000000000001,1
1718787112.850177,16.391588421062114,21.261666666666667,-4.15,1
1718787113.4897943,16.79538341308677,20.84125,-4.13,1
1718787114.1454365,17.16246976947282,20.6525,0.879999999999999,1
1718787114.8007941,17.496184638914688,20.571666666666665,10.780000000000001,1
1718787115.4717422,17.799561792952748,20.97833333333333,10.54,1
1718787116.1103024,18.07535920571462,22.235,9.280000000000001,1
1718787116.7672668,18.326084126407224,23.175833333333333,7.990000000000002,1
1718787117.4061644,18.554015872491412,23.55625,-2.860000000000001,1
1718787118.0786343,18.76122655074978,23.62125,-2.969999999999999,1
1718787118.7172096,18.949599894621013,22.6625,-2.74,1
1718787119.3566062,19.1208483890494,21.780833333333334,-2.460000000000001,1
1718787120.0274208,19.27652883852975,21.308333333333334,-2.1999999999999993,1
1718787120.652347,19.418056519875535,20.953333333333333,10.01,1
1718787121.3552942,19.546718048371694,20.70916666666667,9.6,1
1718787121.995304,19.663683074277312,21.551666666666666,8.600000000000001,1
1718787122.7215648,19.77001491600968,22.332916666666666,0,1
1718787123.4507864,19.866680226675452,22.617916666666666,0.3100000000000005,1
1718787124.088362,19.954557781826175,21.934583333333332,-1.0199999999999996,1
1718787124.7609594,20.034446468326834,21.323333333333334,-0.47000000000000064,1
1718787125.4008527,20.107072546963778,20.906666666666666,-0.5199999999999996,1
1718787126.040615,20.17309625481556,20.640833333333333,-0.4299999999999997,1
1718787126.6961958,20.233117807408078,20.419583333333332,-1.4399999999999995,1
1718787127.3353298,20.287682855219465,20.209583333333335,9.39,1
1718787128.022036,20.337287444138905,20.028333333333332,9.24,1
1718787128.6623824,20.38238252497477,20.844583333333333,9.06,1
1718787129.3019054,20.423378053007365,21.61625,0.8599999999999994,1
1718787130.004854,20.460646714855173,21.973333333333333,-2.3100000000000023,1
1718787130.6442547,20.49452731653501,21.418333333333333,-2.3000000000000007,1
1718787131.283777,20.525327863516676,20.660833333333333,-2.4299999999999997,1
1718787131.9233258,20.553328360772745,20.1875,-2.09,1
1718787132.5630336,20.578783358278244,19.909166666666668,-0.9300000000000015,1
1718787133.201954,20.60192426510143,19.72458333333333,-0.33999999999999986,1
1718787133.8746145,20.622961453122517,19.673333333333332,7.720000000000001,1
1718787134.513962,20.642086169505323,19.72833333333333,10.95,1
1718787135.169234,20.659472275307866,20.525833333333335,9.559999999999999,1
1718787135.8090918,20.675277826037455,21.54,3.12,1
1718787136.4796855,20.6896465085189,22.073333333333334,-0.8599999999999994,1
1718787137.1201463,20.702708947138394,21.779583333333335,-5.26,1
1718787137.7589433,20.714583891337934,21.104166666666668,-5.98,1
1718787138.4312906,20.7253792951557,20.301666666666666,-6.140000000000001,1
1718787139.069779,20.7351932986264,19.58,-6.450000000000001,1
1718787139.7100253,20.74411511996339,19.112916666666667,-5.159999999999998,1
1718787140.3654487,20.75222586663338,18.78625,-4.75,1
1718787141.0044184,20.759599272697013,18.648333333333333,-3.75,1
1718787141.660241,20.766302369118492,18.632916666666667,11.25,1
1718787142.300331,20.772396093138024,18.798333333333332,11.299999999999999,1
1718787142.9708385,20.777935842246684,20.22,10.1,1
1718787143.6113942,20.78297197780002,21.726666666666667,8.370000000000001,1
1718787144.2486238,20.78755028284851,22.43166666666667,1.209999999999999,1
1718787144.889344,20.79171237834712,22.647916666666667,-2.740000000000002,1
1718787145.5293279,20.79549610152769,22.223333333333333,-3.650000000000002,1
1718787146.1841059,20.798935849873658,21.48,-3.16,1
1718787146.8402383,20.802062893824537,20.908333333333335,-2.679999999999998,1
1718787147.4799566,20.804905661052615,20.54,0.41999999999999993,1
1718787148.1829755,20.807489994896315,20.325,9.719999999999999,1
1718787148.8227172,20.80983938929967,20.448333333333334,10.0,1
1718787149.4615092,20.811975202393636,21.39,9.950000000000001,1
1718787150.150128,20.8139168506609,22.2,8.670000000000002,1
1718787150.789102,20.815681985449288,22.695,2.58,1
1718787151.492834,20.81728665343875,22.856666666666666,-4.619999999999999,1
1718787152.132494,20.818745442520072,22.35625,-6.140000000000001,1
1718787152.771321,20.82007161441219,21.285833333333333,-7.3100000000000005,1
1718787153.4107053,20.821277225223202,20.296666666666667,-6.539999999999999,1
1718787154.0499644,20.822373235051394,19.57625,7.299999999999999,1
1718787154.7065039,20.82336960762248,19.137916666666666,10.209999999999999,1
1718787155.3614888,20.824275400868913,20.003333333333334,10.47,1
1718787156.0016756,20.825098849274777,21.244583333333335,10.29,1
1718787156.672889,20.825847438734638,21.968333333333334,7.99,1
1718787157.3105307,20.82652797460726,22.379166666666666,-3.210000000000001,1
1718787157.9827387,20.827146643582356,22.477916666666665,-1.1400000000000006,1
1718787158.6221676,20.827709069923344,21.539166666666667,-2.9700000000000006,1
1718787159.2782917,20.82822036659699,20.83791666666667,0.040000000000000924,1
1718787159.9174948,20.82868518175483,20.376666666666665,10.86,1
1718787160.5734475,20.82910774098924,20.291666666666668,10.23,1
1718787161.2287126,20.8294918857478,21.18,10.100000000000001,1
1718787161.9165568,20.829841108255568,21.945,10.280000000000001,1
1718787162.5556347,20.830158583262648,22.352916666666665,-1.0,1
1718787163.1944447,20.830447196905432,22.55125,-3.87,1
1718787163.8666897,20.830709572944336,21.72625,-5.569999999999999,1
1718787164.5055006,20.83094809661606,20.569166666666668,-5.510000000000002,1
1718787165.1784632,20.83116493631763,19.717916666666667,-3.7600000000000016,1
1718787165.8161802,20.831362063319055,19.173333333333332,8.64,1
1718787166.4561024,20.831541269683985,18.976666666666667,9.49,1
1718787167.127701,20.831704184561204,19.889583333333334,8.879999999999999,1
1718787167.7678506,20.83185228899502,20.959583333333335,8.64,1
1718787168.4551413,20.831986929389412,21.506666666666668,9.370000000000001,1
1718787169.094692,20.832109329747958,21.783333333333335,-1.3900000000000006,1
1718787169.7665522,20.832220602801172,22.053333333333335,-2.6799999999999997,1
1718787170.4054844,20.832321760122287,21.344583333333333,-3.3600000000000003,1
1718787171.0832727,20.832413721323295,20.518333333333334,-3.380000000000001,1
1718787171.716592,20.83249732241511,19.928333333333335,6.77,1
1718787172.3889105,20.83257332340768,19.608333333333334,10.1,1
1718787173.0606287,20.8326424152191,20.303333333333335,9.48,1
1718787173.7156932,20.832705225956754,21.27125,6.34,1
1718787174.387753,20.832762326627357,21.8025,-3.91,1
1718787175.0744967,20.832814236327906,21.772916666666667,-5.000000000000002,1
1718787175.7145565,20.83286142696476,20.705833333333334,-4.510000000000002,1
1718787176.3530602,20.832904327543705,19.798333333333332,-3.09,1
1718787177.041332,20.832943328070034,19.374166666666667,-4.789999999999999,1
1718787177.6808758,20.83297878309398,19.2325,5.719999999999999,1
1718787178.384323,20.83301101493392,18.995,10.05,1
1718787179.0236018,20.833040316606592,19.752916666666668,9.74,1
1718787179.7110198,20.833066954490846,20.9025,9.57,1
1718787180.3509057,20.83309117074925,21.71,-2.6899999999999995,1
1718787181.0374842,20.83311318552962,22.07625,-1.1999999999999993,1
1718787181.6936178,20.833133198966316,21.295833333333334,-1.8899999999999997,1
1718787182.348593,20.83315139299968,20.657916666666665,-4.819999999999999,1
1718787182.9733696,20.833167933030005,20.354583333333334,-0.6600000000000001,1
1718787183.6282117,20.833182969421227,19.914583333333333,11.370000000000001,1
1718787184.3158839,20.833196638867786,19.86916666666667,9.43,1
1718787184.9544997,20.833209065637373,21.06,9.370000000000001,1
1718787185.5942042,20.833220362700644,21.91125,9.219999999999999,1
1718787186.2648823,20.833230632758156,22.258333333333333,9.15,1
1718787186.9052067,20.833239969174087,22.482916666666668,-4.640000000000001,1
1718787187.5760927,20.833248456824926,22.666666666666668,-4.970000000000001,1
1718787188.2171037,20.83325617287114,21.604583333333334,-4.82,1
1718787188.871767,20.833263187458627,20.47458333333333,-5.210000000000001,1
1718787189.5115936,20.833269564356318,19.821666666666665,-4.410000000000001,1
1718787190.1819415,20.833275361536046,19.405,10.27,1
1718787190.8380065,20.83328063169943,19.121666666666666,4.199999999999999,1
1718787191.461145,20.833285422757058,20.158333333333335,-1.9399999999999995,1
1718787192.1654954,20.833289778263996,20.674583333333334,0.75,1
1718787192.8043272,20.833293737815755,20.218333333333334,10.07,1
1718787193.474984,20.833297337408258,20.095833333333335,9.23,1
1718787194.1153128,20.83330060976509,21.039166666666667,8.44,1
1718787194.7865057,20.833303584634923,21.839166666666667,8.46,1
1718787195.4265656,20.833306289062044,22.186666666666667,0.8600000000000012,1
1718787196.0821311,20.83330874763217,22.346666666666668,-6.889999999999999,1
1718787196.721757,20.833310982695913,21.808333333333334,-6.67,1
1718787197.392986,20.833313014572038,20.637916666666666,-2.400000000000002,1
1718787198.0328953,20.833314861732166,19.661666666666665,-1.4800000000000004,1
1718787198.7522159,20.83331654096864,19.515,10.500000000000002,1
1718787199.3914459,20.833318067547236,19.66125,10.5,1
1718787200.095037,20.83331945534598,20.736666666666668,10.110000000000001,1
1718787200.734406,20.83332071698119,21.733333333333334,9.84,1
1718787201.422442,20.833321863922297,22.213333333333335,9.67,1
1718787202.07727,20.833322906596027,22.5,-2.2600000000000016,1
1718787202.7651563,20.83332385448123,22.704583333333332,-6.890000000000001,1
1718787203.4048767,20.833324716195058,21.740833333333335,-7.020000000000001,1
1718787204.0764592,20.833325499571266,20.403333333333332,-6.73,1
1718787204.716338,20.83332621173145,19.44625,9.940000000000001,1
1718787205.4174013,20.833326859149807,18.996666666666666,11.84,1
1718787206.07509,20.83332744771195,20.209583333333335,11.73,1
1718787206.7147024,20.833327982768434,21.499583333333334,11.29,1
1718787207.3697417,20.83332846918342,22.136666666666667,11.04,1
1718787208.0087483,20.833328911378874,22.47,-2.619999999999999,1
1718787208.6640997,20.83332931337473,22.72,-3.119999999999999,1
1718787209.3032763,20.833329678825514,21.72125,-2.8200000000000003,1
1718787209.9420674,20.8333300110535,20.675833333333333,-2.780000000000001,1
1718787210.5988774,20.83333031307894,20.10125,5.250000000000001,1
1718787211.2539797,20.833330587647517,19.767916666666668,11.15,1
1718787211.8934433,20.83333083725532,20.19,10.0,1
1718787212.5332193,20.833331064171507,21.102916666666665,10.02,1
1718787213.1726172,20.83333127045895,21.71,9.96,1
1718787213.7967477,20.833331457992983,22.002916666666668,7.410000000000001,1
1718787214.452437,20.83333162847847,22.202916666666667,-4.05,1
1718787215.0913038,20.83333178346528,22.135833333333334,-4.77,1
1718787215.7304084,20.83333192436237,21.04,-4.67,1
1718787216.3862236,20.833332052450643,19.955833333333334,-4.17,1
1718787217.0418818,20.833332168894522,19.328333333333333,10.190000000000001,1
1718787217.713866,20.8333322747526,19.033333333333335,9.64,1
1718787218.3526528,20.833332370987215,20.018333333333334,9.54,1
1718787219.0726607,20.83333245847322,20.955833333333334,9.32,1
1718787219.7116659,20.833332538005948,21.48,9.23,1
1718787220.3521214,20.83333261030845,21.741666666666667,7.800000000000001,1
1718787220.9754848,20.833332676037983,21.96,-2.9799999999999986,1
1718787221.6303763,20.833332735792112,22.009166666666665,-2.620000000000001,1
1718787222.2702577,20.833332790114035,21.076666666666668,-2.8499999999999996,1
1718787222.9412122,20.833332839497597,20.188333333333333,-5.799999999999999,1
1718787223.5809872,20.83333288439176,19.663333333333334,10.27,1
1718787224.2439253,20.833332925204644,19.13125,8.719999999999999,1
1718787224.8755784,20.83333296230725,20.08625,8.649999999999999,1
1718787225.5162675,20.83333299603689,20.959583333333335,8.68,1
1718787226.1876278,20.833333026700203,21.339166666666667,5.02,1
1718787226.8418646,20.83333305457595,21.570833333333333,-4.540000000000002,1
1718787227.5138788,20.833333079917526,21.45625,-4.3100000000000005,1
1718787228.1540463,20.83333310295532,20.447916666666668,-5.580000000000002,1
1718787228.793324,17.04545433602,19.536666666666665,-5.0600000000000005,1
1718787229.4489746,13.60192818426059,17.359583333333333,10.14,1
1718787230.088722,10.471449864479327,14.451666666666666,8.850000000000001,1
1718787230.7121272,7.625560482859995,13.058333333333334,8.71,1
1718787231.3517184,5.038388317751512,11.498333333333333,8.78,1
1718787231.9908817,2.6864136221983426,9.292916666666667,8.25,1
1718787232.6778805,0.5482548080591004,6.782916666666667,-2.780000000000001,1
1718787233.3177636,-1.395525932067491,4.074583333333333,-2.5599999999999987,1
1718787234.005499,-3.1625993321825687,0.6595833333333333,-1.620000000000001,1
1718787234.6926692,-4.769029695923551,-2.8516666666666666,-1.120000000000001,1
1718787235.3326757,-6.229420935688068,-5.812083333333334,9.000000000000002,1
1718787235.9880447,-7.5570493354740025,-8.025416666666667,8.139999999999999,1
1718787236.6271677,-8.763984244370306,-9.217083333333333,7.85,1
1718787237.2837014,-9.861197797912403,-10.39,7.790000000000001,1
1718787237.906868,-10.85866466476885,-11.7925,7.82,1
1718787238.5462513,-11.765452725547439,-13.13,10.0,1
1718787239.2491953,-12.589805508073429,-14.270833333333334,7.99,1
1718787239.88938,-13.339217128551603,-15.22375,-0.8499999999999996,1
1718787240.5930235,-14.020500419895397,-16.20875,0.17999999999999972,1
1718787241.231406,-14.639848866571574,-18.089583333333334,9.889999999999999,1
1718787241.8871844,-15.202892909004458,-19.457083333333333,9.680000000000001,1
1718787242.5432284,-15.71475112939799,-19.49041666666667,10.21,1
1718787243.198722,-16.180076784301207,-19.425,2.9399999999999977,1
1718787243.8702912,-16.60310010694049,-19.64,2.2300000000000004,1
1718787244.5094104,-16.987666763885294,-20.517083333333332,10.89,1
1718787245.1487179,-17.3372728156533,-21.315416666666668,9.559999999999999,1
1718787245.7881927,-17.655096499078756,-21.05,-8.32,1
1718787246.476185,-17.94402712037463,-20.8325,-8.24,1
1718787247.1154995,-18.206691321552693,-22.440416666666668,10.8,1
1718787247.7876434,-18.4454769589873,-23.892083333333332,11.5,1
1718787248.4429684,-18.66255481120057,-22.918333333333333,10.9,1
1718787249.0815809,-18.85989831321264,-21.6575,10.56,1
1718787249.7691653,-19.039301496859977,-21.125,-4.62,1
1718787250.4244683,-19.20239530017574,-20.93,-10.539999999999997,1
1718787251.1126323,-19.350662394099157,-22.105833333333333,-9.149999999999999,1
1718787251.7515154,-19.485450661302263,-23.68166666666667,-5.199999999999999,1
1718787252.3904145,-19.60798544966872,-24.492916666666666,11.280000000000001,1
1718787253.095392,-19.71938071182005,-24.44375,2.99,1
1718787253.7333388,-19.820649131957623,-22.805,3.3899999999999997,1
1718787254.4052527,-19.912711332082683,-22.185,13.030000000000001,1
1718787255.0454812,-19.99640424128729,-22.076666666666668,12.08,1
1718787255.6854694,-20.07248870420057,-21.019583333333333,11.68,1
1718787256.3246331,-20.141656397758094,-20.007916666666667,-6.309999999999999,1
1718787256.979904,-20.20453611917402,-19.455,-5.250000000000001,1
1718787257.6176379,-20.261699502279413,-20.647916666666667,6.389999999999999,1
1718787258.258392,-20.313666214193404,-21.74,11.01,1
1718787258.9144127,-20.360908679569764,-21.189583333333335,10.79,1
1718787259.5692897,-20.40385637536645,-20.07208333333333,-10.45,1
1718787260.2087443,-20.442899735181623,-19.490833333333335,-7.700000000000001,1
1718787260.8815558,-20.47839369864996,-21.086666666666666,-7.560000000000001,1
1718787261.5197875,-20.510660938166634,-22.51,-6.109999999999999,1
1718787262.159355,-20.539994792272694,-23.05875,11.620000000000001,1
1718787262.81589,-20.566661932369115,-23.148333333333333,10.92,1
1718787263.5188613,-20.590904787002223,-21.7,11.13,1
1718787264.157801,-20.612943745759605,-20.300833333333333,11.12,1
1718787264.8290696,-20.632979162811758,-19.615,10.750000000000002,1
1718787265.4694717,-20.651193178313722,-19.184166666666666,4.8,1
1718787266.1723146,-20.667751374224597,-18.859583333333333,-4.4,1
1718787266.8119519,-20.682804279598113,-19.142916666666668,-3.780000000000001,1
1718787267.4993715,-20.69648873902859,-20.25,-4.219999999999999,1
1718787268.1385787,-20.70892915669266,-21.255416666666665,-4.859999999999999,1
1718787268.7945356,-20.720238627296354,-21.80875,-5.609999999999999,1
1718787269.526452,-20.73051996420881,-22.233333333333334,0,1
1718787270.2169113,-20.739866634129218,-22.732083333333332,10.58,1
1718787270.9306211,-20.74836360678414,-22.53125,0,1
1718787271.6090698,-20.756088127379524,-21.114583333333332,10.280000000000001,1
1718787272.28012,-20.763110418829868,-20.955,10.23,1
1718787272.9665875,-20.769494320148365,-20.411666666666665,-1.5,1
1718787273.6070218,-20.775297866801544,-19.688333333333333,-0.46000000000000085,1
1718787274.2460265,-20.780573818304433,-20.202916666666667,1.209999999999999,1
1718787274.918528,-20.785370137852514,-20.80666666666667,1.3200000000000003,1
1718787275.573145,-20.78973042835077,-20.90875,0.040000000000000924,1
1718787276.2452137,-20.793694328803735,-20.897916666666667,8.59,1
1718787276.9009383,-20.797297874670058,-21.039166666666667,9.63,1
1718787277.5553348,-20.800573825457633,-20.484583333333333,9.9,1
1718787278.2267735,-20.80355196253724,-19.726666666666667,0.9300000000000015,1
1718787278.8826644,-20.80625935988234,-19.265833333333333,-6.080000000000002,1
1718787279.52229,-20.808720630196063,-19.85625,-4.980000000000001,1
1718787280.1621215,-20.81095814866309,-21.064166666666665,10.920000000000002,1
1718787280.8175368,-20.81299225636038,-21.805833333333332,9.6,1
1718787281.4726071,-20.814841445176103,-20.79,9.5,1
1718787282.1115782,-20.816522525917673,-19.871666666666666,9.59,1
1718787282.7527535,-20.81805078113728,-19.524583333333332,9.57,1
1718787283.455238,-20.819440104064192,-19.3575,-7.340000000000002,1
1718787284.1107776,-20.820703124906842,-19.20375,-6.6,1
1718787284.8139586,-20.82185132567289,-20.58416666666667,-5.719999999999999,1
1718787285.4533882,-20.822895144551104,-21.997083333333332,11.4,1
1718787286.141758,-20.823844070804036,-22.54375,10.68,1
1718787286.7816925,-20.824706731033974,-21.33875,9.930000000000001,1
1718787287.4204066,-20.825490967606644,-20.265,9.450000000000001,1
1718787288.0584164,-20.826203909945434,-19.87375,9.950000000000001,1
1718787288.6830187,-20.826852039344335,-19.71,8.26,1
1718787289.3228118,-20.82744124788879,-19.4725,-7.0,1
1718787289.9949985,-20.82797689202011,-19.414166666666667,-7.280000000000001,1
1718787290.634051,-20.828463841230406,-20.833333333333332,-5.710000000000001,1
1718787291.2889254,-20.828906522330673,-22.16125,9.290000000000001,1
1718787291.945162,-20.829308959694547,-22.750416666666666,9.72,1
1718787292.5843043,-20.82967481184353,-21.72875,9.47,1
1718787293.2243893,-20.830007404706237,-20.74125,9.15,1
1718787293.8637815,-20.830309761854156,-20.289166666666667,-5.290000000000001,1
1718787294.5191615,-20.83058463198863,-20.09375,-11.2,1
1718787295.1740437,-20.83083451392905,-21.125,-9.730000000000002,1
1718787295.8133166,-20.831061679329444,-22.7425,-7.320000000000002,1
1718787296.488275,-20.831268193329798,-23.620416666666667,3.5200000000000005,1
1718787297.1569378,-20.83145593333012,-23.79625,10.26,1
1718787297.797124,-20.831626606057682,-22.887916666666666,10.38,1
1718787298.4520903,-20.831781763082745,-21.561666666666667,10.24,1
1718787299.1392663,-20.831922814923704,-20.5075,10.03,1
1718787299.7786393,-20.832051043870035,-19.83625,9.94,1
1718787300.4505227,-20.832167615639428,-19.411666666666665,3.92,1
1718787301.090095,-20.832273589975237,-19.054583333333333,-6.790000000000001,1
1718787301.7298353,-20.832369930280517,-19.357916666666668,-8.15,1
1718787302.3686256,-20.83245751237623,-20.647083333333335,-7.440000000000001,1
1718787303.0089262,-20.83253713246324,-21.819166666666668,-6.780000000000001,1
1718787303.6321518,-20.83260951436052,-22.489166666666666,-6.590000000000002,1
1718787304.2711961,-20.83267531608532,-22.852916666666665,10.2,1
1718787304.9427707,-20.832735135835136,-23.061666666666667,9.56,1
1718787305.582997,-20.832789517425887,-21.810416666666665,9.360000000000001,1
1718787306.2855768,-20.83283895523565,-20.598333333333333,9.39,1
1718787306.9250615,-20.83288389869908,-19.897916666666667,-1.0800000000000018,1
1718787307.6283386,-20.8329247563931,-19.54125,-8.620000000000001,1
1718787308.2690165,-20.832961899751304,-20.19875,9.43,1
1718787308.9246125,-20.832995666440578,-21.38083333333333,-3.620000000000001,1
1718787309.5793803,-20.83302636343083,-20.7175,8.17,1
1718787310.2825537,-20.833054269785602,-20.824583333333333,10.23,1
1718787310.922071,-20.833079639199035,-20.366666666666667,11.13,1
1718787311.5770712,-20.83310270230215,-19.585833333333333,9.59,1
1718787312.233166,-20.833123668759534,-18.995,9.55,1
1718787312.8732738,-20.833142729175332,-18.781666666666666,-4.11,1
1718787313.5599387,-20.83316005682606,-18.72,-9.21,1
1718787314.200399,-20.83317580923581,-19.965,-11.09,1
1718787314.8867214,-20.833190129608315,-21.5475,-9.6,1
1718787315.5269608,-20.83320314812877,-22.8375,-3.8499999999999996,1
1718787316.1982207,-20.833214983147368,-23.465833333333332,9.62,1
1718787316.8534188,-20.83322574225518,-23.359583333333333,10.81,1
1718787317.4932706,-20.83323552326229,-21.957083333333333,10.85,1
1718787318.1963527,-20.833244415086927,-20.654166666666665,10.569999999999999,1
1718787318.835831,-20.83325249856387,-19.874583333333334,9.99,1
1718787319.4759178,-20.833259847179274,-19.421666666666667,10.040000000000001,1
1718787320.20979,-20.833266527738736,-19.089166666666667,0,1
1718787320.8671913,-20.83327260097461,-18.78625,-8.79,1
1718787321.5553253,-20.833278122098132,-19.512083333333333,-8.23,1
1718787322.1948347,-20.833283141301333,-21.192083333333333,-4.44,1
1718787322.8663032,-20.833287704213333,-22.286666666666665,11.15,1
1718787323.5210521,-20.83329185231515,-22.505,11.49,1
1718787324.1605866,-20.8332956233168,-21.214166666666667,10.73,1
1718787324.8912416,-20.833299051500127,-20.0825,0,1
1718787325.5520947,-20.833302168030418,-19.52,9.66,1
1718787326.2395172,-20.83330500123977,-20.13375,0.8599999999999994,1
1718787326.8949404,-20.833307576884643,-19.939166666666665,-8.620000000000001,1
1718787327.5343351,-20.833309918379975,-20.227916666666665,-9.629999999999999,1
1718787328.1735961,-20.8333120470121,-21.554583333333333,-5.950000000000001,1
1718787328.8130386,-20.83331398213221,-22.739583333333332,9.71,1
1718787329.5164645,-20.83331574133231,-23.032916666666665,9.59,1
1718787330.1560853,-20.833317340605134,-21.71625,9.66,1
1718787330.795667,-20.833318794489514,-20.592916666666667,9.56,1
1718787331.467056,-20.83332011620259,-20.07125,9.28,1
1718787332.1071062,-20.83332131775993,-19.7075,-8.8,1
1718787332.8109515,-20.833322410084783,-19.467083333333335,-10.180000000000001,1
1718787333.4975202,-20.833323403107382,-20.980833333333333,-9.3,1
1718787334.1374018,-20.833324305855193,-22.545833333333334,-7.02,1
1718787334.777233,-20.833325126535026,-23.24125,-1.0700000000000012,1
1718787335.4484897,-20.833325872607595,-23.36875,9.78,1
1718787336.1191409,-20.833326550855393,-22.967083333333335,9.99,1
1718787336.7747703,-20.833327167444295,-21.542083333333334,9.47,1
1718787337.4149578,-20.83332772797966,-20.38125,9.27,1
1718787338.0542996,-20.83332823755727,-19.804166666666667,9.19,1
1718787338.6927872,-20.83332870080964,-19.4,-6.799999999999999,1
1718787339.412602,-20.833329121948154,-19.075416666666666,-11.28,1
1718787340.0347717,-20.833329504801355,-20.322916666666668,-10.96,1
1718787340.6588738,-20.833329852849715,-21.862083333333334,-5.9399999999999995,1
1718787341.3321397,-20.833330169257316,-22.772916666666667,10.079999999999998,1
1718787341.9872527,-20.83333045690059,-22.873333333333335,9.6,1
1718787342.6746454,-20.833330718394475,-21.472916666666666,9.459999999999999,1
1718787343.3140767,-20.833330956116193,-20.206666666666667,9.73,1
1718787343.9536228,-20.83333117222684,-19.614166666666666,-6.4399999999999995,1
1718787344.6886706,-20.83333136869107,-19.309583333333332,-9.52,1
1718787345.3288262,-20.83333154729491,-20.512916666666666,-7.48,1
1718787346.016269,-20.83333170966204,-21.836666666666666,-4.950000000000001,1
1718787346.6558177,-20.83333185726852,-22.444583333333334,9.610000000000001,1
1718787347.3118358,-20.833331991456227,-22.470416666666665,9.729999999999999,1
1718787348.0147362,-20.83333211344506,-21.199583333333333,9.74,1
1718787348.65408,-20.833332224343994,-19.95916666666667,9.82,1
1718787349.3257713,-20.8333323251612,-19.357083333333332,9.659999999999998,1
1718787349.9648616,-20.833332416813217,-18.9825,-1.1999999999999993,1
1718787350.620473,-20.833332500133224,-18.696666666666665,-8.73,1
1718787351.292252,-20.833332575878693,-19.475416666666668,-8.39,1
1718787351.9317074,-20.833332644738203,-20.992083333333333,-6.93,1
1718787352.5870981,-20.833332707337764,-22.01,10.99,1
1718787353.2582335,-20.83333276424645,-22.38125,10.58,1
1718787353.8987064,-20.833332815981624,-21.097083333333334,9.9,1
1718787354.5537145,-20.833332863013595,-19.902916666666666,10.26,1
1718787355.193486,-20.833332905769936,-19.4,9.81,1
1718787355.8325589,-20.833332944639334,-19.10375,-0.6500000000000004,1
1718787356.5035143,-20.833332979975154,-18.865,-9.030000000000001,1
1718787357.1752787,-20.833333012098624,-19.622916666666665,-9.060000000000002,1
1718787357.8148687,-20.83333304130178,-21.244583333333335,-8.38,1
1718787358.502264,-20.833333067850102,-22.419583333333332,-6.99,1
1718787359.1418507,-20.833333091984944,-23.019583333333333,8.89,1
1718787359.861045,-20.833333113925704,-23.215,11.180000000000001,1
1718787360.50121,-17.045454345993065,-21.835,10.62,1
1718787361.140644,-13.601928193327028,-18.836666666666666,10.21,1
1718787361.7792406,-10.471449872721545,-15.51875,9.91,1
1718787362.4674668,-7.625560490352921,-12.482083333333334,-1.6100000000000012,1
1718787363.1062016,-5.038388324563251,-9.423333333333334,-12.08,1
1718787363.7464063,-2.6864136283908375,-7.589583333333334,-13.14,1
1718787364.3853939,-0.5482548136886423,-6.594166666666666,-12.45,1
1718787365.0248067,1.3955259269497158,-5.276666666666666,-3.1900000000000013,1
1718787365.664377,3.1625993275300424,-3.3383333333333334,10.62,1
1718787366.2878861,4.769029691693989,-0.5291666666666667,9.85,1
1718787366.9278595,6.2294209318430145,3.5391666666666666,9.31,1
1718787367.6154125,7.557049331978499,7.016666666666667,7.719999999999999,1
1718787368.2541816,8.763984241192569,9.985,-1.4300000000000015,1
1718787368.9259596,9.861197795023545,12.128333333333334,-2.6899999999999986,1
1718787369.5658405,10.858664662142619,13.327916666666667,-3.4300000000000015,1
1718787370.221012,11.765452723159955,14.245833333333334,-0.5300000000000002,1
1718787370.860459,12.589805505902987,15.19625,-0.4400000000000013,1
1718787371.5005684,13.339217126578479,16.372916666666665,-2.0100000000000016,1
1718787372.2033553,14.020500418101644,17.42,7.6099999999999985,1
1718787372.8425388,14.639848864940893,18.22833333333333,10.4,1
1718787373.4986873,15.202892907522012,19.747916666666665,9.58,1
1718787374.1538951,15.714751128050326,21.262916666666666,-6.759999999999999,1
1718787374.80838,16.18007678307605,22.319583333333334,-7.73,1
1718787375.448696,16.60310010582672,21.561666666666667,-6.779999999999999,1
1718787376.1038346,16.98766676287276,20.655833333333334,-5.400000000000002,1
1718787376.7443337,17.33727281473281,20.303333333333335,8.9,1
1718787377.415807,17.65509649824196,20.3275,9.969999999999999,1
1718787378.0546286,17.944027119613892,21.595,9.56,1
1718787378.711303,18.206691320861125,22.775833333333335,9.43,1
1718787379.3823843,18.445476958358594,23.40125,9.26,1
1718787380.0211728,18.662554810629032,23.745833333333334,1.3399999999999999,1
1718787380.6764843,18.85989831269305,23.97458333333333,-4.030000000000001,1
1718787381.3166158,19.039301496387623,23.41625,-4.880000000000001,1
1718787382.0039592,19.202395299746325,22.33,-5.110000000000001,1
1718787382.6437879,19.350662393708784,21.321666666666665,-0.5399999999999991,1
1718787383.2830377,19.48545066094738,20.70125,9.010000000000002,1
1718787383.970763,19.6079854493461,20.69,8.25,1
1718787384.609488,19.719380711526757,21.52125,8.12,1
1718787385.249758,19.820649131691003,22.115,8.190000000000001,1
1718787385.8884432,19.912711331840303,22.348333333333333,-0.2599999999999998,1
1718787386.5760443,19.996404241066934,22.468333333333334,-1.5600000000000005,1
1718787387.2157261,20.072488704000243,21.785,-1.9899999999999984,1
1718787387.8564875,20.141656397575982,21.04125,-7.109999999999999,1
1718787388.4944882,20.204536119008456,20.522916666666667,-1.8399999999999999,1
1718787389.1342244,20.261699502128906,19.751666666666665,9.12,1
1718787389.7895727,20.313666214056575,19.53625,8.84,1
1718787390.4769802,20.36090867944537,20.463333333333335,8.620000000000001,1
1718787391.1168613,20.40385637525337,21.402916666666666,8.7,1
1718787391.7558556,20.442899735078825,21.81833333333333,-0.049999999999998934,1
1718787392.4595916,20.478393698556502,22.010833333333334,-9.030000000000001,1
1718787393.115686,20.51066093808166,21.351666666666667,-8.770000000000001,1
1718787393.7863479,20.539994792195454,19.935833333333335,-8.430000000000001,1
1718787394.425476,20.566661932298896,18.895,-5.790000000000001,1
1718787395.0478406,20.590904786938385,18.41,9.21,1
1718787395.7042825,20.61294374570157,18.351666666666667,8.629999999999999,1
1718787396.5195985,20.632979162759003,19.994583333333335,8.44,1
1718787397.1421266,20.65119317826575,21.099166666666665,8.42,1
1718787397.7819972,20.667751374180988,21.548333333333332,8.78,1
1718787398.4067132,20.68280427955848,21.8825,5.710000000000001,1
1718787399.0781143,20.696488738992556,22.248333333333335,-0.6400000000000006,1
1718787399.7341638,20.708929156659895,22.29,-6.32,1
1718787400.4058344,20.720238627266564,21.610833333333332,-9.649999999999999,1
1718787401.0292053,20.73051996418173,20.51625,-10.46,1
1718787401.7161646,20.739866634104608,19.436666666666667,-10.04,1
1718787402.3555334,20.748363606761764,18.525833333333335,-12.899999999999999,1
1718787402.996225,20.75608812735918,17.97833333333333,-6.839999999999998,1
1718787403.6811748,20.763110418811376,17.3975,11.42,1
1718787404.3060553,20.76949432013156,17.527916666666666,10.34,1
1718787404.945933,20.775297866786254,19.397916666666667,9.46,1
1718787405.6182168,20.78057381829054,20.966666666666665,9.25,1
1718787406.2407973,20.78537013783988,21.84125,8.0,1
1718787406.8794467,20.789730428339293,22.360833333333332,7.41,1
1718787407.5360844,20.793694328793293,22.709583333333335,5.1800000000000015,1
1718787408.1914322,20.79729787466058,22.949583333333333,-7.579999999999999,1
1718787408.8147333,20.800573825449003,22.8975,-7.510000000000001,1
1718787409.4382555,20.803551962529408,21.67125,-7.9300000000000015,1
1718787410.142089,20.80625935987521,20.525,7.6,1
1718787410.7975218,20.808720630189587,19.775,8.53,1
1718787411.453468,20.810958148657203,20.638333333333332,7.890000000000001,1
1718787412.0931966,20.812992256355027,21.7225,7.329999999999998,1
1718787412.7643986,20.814841445171236,22.16,7.399999999999999,1
1718787413.4025779,20.816522525913243,22.29,-7.6800000000000015,1
1718787414.0585527,20.818050781133255,22.400833333333335,-9.41,1
1718787414.682831,20.819440104060536,21.213333333333335,-8.52,1
1718787415.3549933,20.82070312490352,19.877916666666668,-7.01,1
1718787415.993355,20.82185132566986,19.075833333333332,8.840000000000002,1
1718787416.6647239,20.822895144548358,18.848333333333333,9.120000000000001,1
1718787417.304487,20.823844070801545,20.049166666666668,8.7,1
1718787417.991808,20.824706731031704,21.186666666666667,8.49,1
1718787418.6310978,20.82549096760459,21.797916666666666,8.74,1
1718787419.2705119,20.826203909943555,22.13125,-4.38,1
1718787419.910754,20.82685203934263,22.413333333333334,-7.4,1
1718787420.550495,20.82744124788723,21.55,-5.420000000000002,1
1718787421.1890306,20.827976892018704,20.311666666666667,-6.109999999999999,1
1718787421.8445961,20.82846384122912,19.721666666666668,0.9299999999999997,1
1718787422.484519,20.8289065223295,19.39125,9.5,1
1718787423.1242058,20.829308959693492,19.734583333333333,8.969999999999999,1
1718787423.7626588,20.829674811842562,20.829583333333332,7.699999999999999,1
1718787424.403159,20.830007404705356,21.649583333333332,7.629999999999999,1
1718787425.0746775,20.83030976185335,21.975,6.9,1
1718787425.7143695,20.8305846319879,22.180833333333332,-7.57,1
1718787426.3688498,20.830834513928398,22.292916666666667,-7.7799999999999985,1
1718787427.041839,20.83106167932885,21.105,-7.26,1
1718787427.6805298,20.831268193329258,19.838333333333335,-7.080000000000002,1
1718787428.334668,20.83145593332962,19.2175,8.89,1
1718787429.023191,20.831626606057227,18.935833333333335,8.33,1
1718787429.662657,20.831781763082326,20.139166666666668,8.24,1
1718787430.3019786,20.831922814923335,21.179583333333333,8.25,1
1718787430.9576795,20.8320510438697,21.689166666666665,7.480000000000002,1
1718787431.5979204,20.83216761563912,22.006666666666668,-6.850000000000001,1
1718787432.269727,20.832273589974964,22.220833333333335,-9.18,1
1718787432.9087968,20.832369930280255,21.05,-9.46,1
1718787433.5479643,20.832457512376,19.758333333333333,-9.740000000000002,1
1718787434.2034037,20.832537132463028,18.956666666666667,6.859999999999999,1
1718787434.8588696,20.832609514360325,18.48625,11.07,1
1718787435.4981022,20.83267531608515,19.63,10.95,1
1718787436.1544123,20.83273513583498,21.110833333333332,10.379999999999999,1
1718787436.7941928,20.83278951742575,22.019583333333333,7.700000000000001,1
1718787437.4487917,20.832838955235516,22.491666666666667,-8.38,1
1718787438.152792,20.832883898698952,22.597916666666666,-9.190000000000001,1
1718787438.7915554,20.83292475639299,21.121666666666666,-8.170000000000002,1
1718787439.4467661,20.832961899751208,19.815,-8.96,1
1718787440.0872467,20.832995666440485,19.196666666666665,-8.18,1
1718787440.725971,20.83302636343075,18.776666666666667,10.41,1
1718787441.413188,20.83305426978552,18.52125,10.59,1
1718787442.0536184,20.83307963919896,19.965,10.389999999999999,1
1718787442.70916,20.833102702302096,21.372916666666665,8.91,1
1718787443.3481162,20.833123668759484,22.192916666666665,8.760000000000002,1
1718787444.0683932,20.833142729175282,22.565,7.21,1
1718787444.7075825,20.833160056826017,22.873333333333335,-4.289999999999999,1
1718787445.3943858,20.83317580923576,22.971666666666668,-5.110000000000001,1
1718787446.0337517,20.833190129608276,21.91,-3.860000000000001,1
1718787446.6737392,20.833203148128742,20.884166666666665,8.75,1
1718787447.3288593,20.833214983147336,20.393333333333334,8.620000000000001,1
1718787447.9694736,20.833225742255152,21.200833333333332,8.579999999999998,1
1718787448.6086664,20.833235523262264,21.9575,8.469999999999999,1
1718787449.2305675,20.833244415086906,22.25958333333333,8.620000000000001,1
1718787449.8876529,20.83325249856384,22.405,8.56,1
1718787450.5262985,20.833259847179264,22.564583333333335,-4.770000000000002,1
1718787451.1982174,20.83326652773872,22.658333333333335,-7.890000000000001,1
1718787451.8374534,20.833272600974595,21.44125,-6.53,1
1718787452.477151,20.833278122098104,20.064583333333335,8.85,1
1718787453.1328158,20.833283141301315,19.3125,8.129999999999999,1
1718787453.7716887,20.833287704213316,20.225833333333334,5.18,1
1718787454.4113154,20.833291852315135,21.06,6.279999999999999,1
1718787455.05142,20.833295623316783,21.144166666666667,7.360000000000001,1
1718787455.7224672,20.833299051500106,21.198333333333334,-6.560000000000002,1
1718787456.3783658,20.8333021680304,21.438333333333333,-7.610000000000001,1
1718787457.0173788,20.83330500123976,20.390833333333333,-6.980000000000002,1
1718787457.6568727,20.83330757688463,19.262916666666666,-6.24,1
1718787458.2802734,20.833309918379964,18.689166666666665,8.49,1
1718787458.9359806,20.83331204701208,18.476666666666667,7.8100000000000005,1
1718787459.6240127,20.833313982132204,19.606666666666666,7.619999999999999,1
1718787460.2471976,20.83331574133231,20.674583333333334,7.699999999999999,1
1718787460.8862734,20.833317340605134,21.190833333333334,7.58,1
1718787461.558528,20.833318794489507,21.515833333333333,-2.0699999999999985,1
1718787462.2138586,20.833320116202593,21.81833333333333,-10.41,1
1718787462.8692245,20.833321317759935,21.226666666666667,-10.530000000000001,1
1718787463.52526,20.83332241008478,19.7225,-10.7,1
1718787464.1481073,20.833323403107375,18.69625,-10.65,1
1718787464.7717977,20.833324305855193,18.145,8.4,1
1718787465.4117732,20.83332512653503,17.811666666666667,7.649999999999999,1
1718787466.0506032,20.833325872607602,19.18166666666667,7.67,1
1718787466.690082,20.833326550855393,20.528333333333332,7.710000000000001,1
1718787467.3776321,20.833327167444295,21.258333333333333,3.0999999999999996,1
1718787468.0173929,20.83332772797967,21.741666666666667,-7.78,1
1718787468.6724646,20.833328237557264,21.75625,-8.46,1
1718787469.3601046,20.83332870080964,20.781666666666666,-8.21,1
1718787469.9836729,20.833329121948168,19.783333333333335,-7.799999999999999,1
1718787470.6395776,20.833329504801355,19.287916666666668,-2.870000000000001,1
1718787471.3106127,20.83332985284971,19.0575,8.27,1
1718787471.9508448,20.833330169257316,19.323333333333334,7.32,1
1718787472.6212537,20.833330456900583,20.517916666666668,6.609999999999999,1
1718787473.2454944,20.833330718394475,21.57125,7.02,1
1718787473.9010553,20.83333095611619,22.05291666666667,-4.93,1
1718787474.603564,20.83333117222684,22.368333333333332,-8.73,1
1718787475.2445898,20.83333136869107,21.54125,-9.059999999999999,1
1718787475.8832054,20.83333154729491,20.42,-9.46,1
1718787476.5553973,20.83333170966204,19.70125,-7.83,1
1718787477.193642,20.83333185726852,19.20625,7.380000000000002,1
1718787477.8504508,20.83333199145624,19.0125,6.37,1
1718787478.488718,20.833332113445067,20.223333333333333,6.780000000000001,1
1718787479.177021,20.833332224344,21.289166666666667,7.43,1
1718787479.832043,20.833332325161198,21.966666666666665,-5.61,1
1718787480.5360117,20.83333241681321,22.385,-11.03,1
1718787481.1749587,20.83333250013323,21.504583333333333,-10.180000000000001,1
1718787481.8624148,20.833332575878693,20.221666666666668,-9.950000000000001,1
1718787482.501907,20.83333264473821,19.3925,-9.93,1
1718787483.126192,20.83333270733776,19.02,8.64,1
1718787483.7970462,20.833332764246443,18.775,6.579999999999999,1
1718787484.4521425,20.833332815981617,20.15125,6.830000000000001,1
1718787485.091979,20.83333286301359,21.403333333333332,7.510000000000001,1
1718787485.7642124,20.83333290576993,22.041666666666668,7.560000000000001,1
1718787486.4031825,20.833332944639334,22.53125,6.670000000000002,1
1718787487.0740767,20.833332979975154,22.946666666666665,-8.87,1
1718787487.7290554,20.833333012098617,23.16625,-8.94,1
1718787488.3697982,20.833333041301774,21.916666666666668,-8.290000000000001,1
1718787489.0092,20.83333306785011,20.635,-8.6,1
1718787489.6959696,20.833333091984944,19.9575,8.48,1
1718787490.3524458,20.833333113925704,19.562916666666666,7.090000000000001,1
1718787491.0076587,17.045454345993058,20.625,7.670000000000001,1
1718787491.6949792,13.601928193327028,19.9675,7.329999999999999,1
1718787492.3346746,10.471449872721545,17.803333333333335,2.79,1
1718787492.9748003,7.6255604903529095,15.536666666666667,-11.29,1
1718787493.6146126,5.038388324563251,12.792916666666667,-10.410000000000002,1
1718787494.2861087,2.6864136283908375,8.709166666666667,-9.389999999999999,1
1718787494.9248362,0.5482548136886423,4.486666666666666,-9.21,1
1718787495.5637338,-1.395525926949728,1.17,-8.610000000000001,1
1718787496.2203114,-3.162599327530055,-1.7158333333333333,-8.760000000000002,1
1718787496.8597515,-4.769029691693989,-4.54,-5.800000000000001,1
1718787497.4989836,-6.2294209318430145,-7.178333333333334,6.63,1
1718787498.1385424,-7.557049331978499,-9.143333333333333,4.470000000000001,1
1718787498.7768407,-8.763984241192581,-9.8875,4.720000000000001,1
1718787499.4655802,-9.861197795023557,-10.787916666666666,5.03,1
1718787500.1049216,-10.858664662142631,-12.015833333333333,5.090000000000001,1
1718787500.744158,-11.765452723159967,-13.1,5.310000000000001,1
1718787501.4001567,-12.589805505903,-14.01125,6.53,1
1718787502.0398946,-13.339217126578484,-14.908333333333333,2.040000000000001,1
1718787502.6953099,-14.020500418101655,-15.668333333333333,-8.76,1
1718787503.334841,-14.639848864940898,-16.782083333333333,-9.09,1
1718787503.9739926,-15.202892907522024,-18.745,8.77,1
1718787504.6460552,-15.714751128050326,-20.39125,4.490000000000001,1
1718787505.2856398,-16.180076783076057,-19.98625,5.47,1
1718787505.9407582,-16.60310010582672,-19.733333333333334,6.6000000000000005,1
1718787506.6126492,-16.98766676287277,-19.870416666666667,0.830000000000001,1
1718787507.235633,-17.337272814732824,-19.986666666666668,-6.2200000000000015,1
1718787507.875552,-17.655096498241964,-20.530833333333334,-2.0,1
1718787508.5631084,-17.944027119613907,-21.6625,1.5799999999999983,1
1718787509.2183423,-18.206691320861125,-22.191666666666666,-0.02999999999999936,1
1718787509.8729825,-18.4454769583586,-22.041666666666668,-1.709999999999999,1
1718787510.5292604,-18.662554810629032,-22.025833333333335,-7.699999999999999,1
1718787511.1691618,-18.85989831269306,-22.30125,-7.1,1
1718787511.839183,-19.039301496387626,-23.010833333333334,-8.71,1
1718787512.463944,-19.202395299746332,-23.54125,1.1400000000000006,1
1718787513.103718,-19.350662393708784,-23.874583333333334,6.910000000000001,1
1718787513.7901006,-19.48545066094738,-23.15,6.910000000000001,1
1718787514.43075,-19.6079854493461,-21.875833333333333,7.37,1
1718787515.1016774,-19.71938071152676,-20.9975,7.700000000000002,1
1718787515.740608,-19.820649131690995,-20.381666666666668,8.290000000000003,1
1718787516.3961356,-19.9127113318403,-19.872083333333332,-7.03,1
1718787517.051743,-19.99640424106694,-19.41875,-8.420000000000002,1
1718787517.6909165,-20.072488704000243,-20.426666666666666,-8.65,1
1718787518.3310428,-20.141656397575982,-21.590416666666666,-7.379999999999999,1
1718787518.9859586,-20.20453611900847,-22.250833333333333,7.1000000000000005,1
1718787519.642357,-20.26169950212891,-22.515416666666667,6.820000000000001,1
1718787520.3297243,-20.313666214056585,-21.46291666666667,6.990000000000001,1
1718787520.9684706,-20.360908679445384,-20.374166666666667,7.339999999999999,1
1718787521.6565466,-20.403856375253376,-19.850833333333334,7.630000000000002,1
1718787522.2962947,-20.442899735078825,-19.47375,-1.4000000000000004,1
1718787522.9835956,-20.47839369855651,-19.164166666666667,-9.9,1
1718787523.6222544,-20.510660938081674,-19.774166666666666,-9.28,1
1718787524.2934244,-20.53999479219546,-21.16,-7.290000000000001,1
1718787524.9338663,-20.566661932298903,-22.132916666666667,6.87,1
1718787525.603339,-20.590904786938395,-22.40041666666667,6.260000000000001,1
1718787526.2438955,-20.61294374570157,-21.355416666666667,6.300000000000002,1
1718787526.9004488,-20.632979162759007,-20.45875,6.39,1
1718787527.5391412,-20.651193178265768,-20.007916666666667,6.199999999999998,1
1718787528.177978,-20.667751374180995,-19.729583333333334,-4.050000000000001,1
1718787528.833773,-20.682804279558482,-19.50583333333333,-4.95,1
1718787529.5222104,-20.696488738992556,-20.250833333333333,-5.260000000000002,1
1718787530.1616197,-20.708929156659906,-21.100416666666668,-5.0500000000000025,1
1718787530.8328273,-20.72023862726658,-21.604166666666668,4.96,1
1718787531.487798,-20.730519964181738,-21.867083333333333,6.29,1
1718787532.143992,-20.73986663410461,-21.209583333333335,6.28,1
1718787532.7834935,-20.748363606761764,-20.42125,6.650000000000001,1
1718787533.4856799,-20.75608812735918,-19.95916666666667,7.04,1
1718787534.1423132,-20.763110418811376,-19.667916666666667,8.740000000000002,1
1718787534.7647066,-20.769494320131557,-19.385833333333334,-11.18,1
1718787535.4212368,-20.775297866786264,-19.067083333333333,-12.010000000000003,1
1718787536.0925908,-20.78057381829054,-20.535833333333333,-11.130000000000003,1
1718787536.7325418,-20.785370137839884,-22.282916666666665,-9.73,1
1718787537.3877366,-20.789730428339293,-23.139166666666668,8.76,1
1718787538.0437407,-20.793694328793293,-23.4025,7.7299999999999995,1
1718787538.6823914,-20.79729787466057,-22.035833333333333,6.6000000000000005,1
1718787539.3538246,-20.800573825449003,-20.81,6.760000000000001,1
1718787539.9937992,-20.8035519625294,-20.270833333333332,8.4,1
1718787540.6328585,-20.80625935987521,-19.940833333333334,-9.360000000000001,1
1718787541.321186,-20.808720630189583,-19.497083333333332,-9.75,1
1718787541.9603348,-20.810958148657196,-20.75875,9.159999999999998,1
1718787542.6322904,-20.812992256355027,-21.946666666666665,2.0900000000000007,1
1718787543.2708702,-20.814841445171236,-20.873333333333335,-14.130000000000003,1
1718787543.9748976,-20.81652252591325,-20.324166666666667,-13.619999999999997,1
1718787544.5999017,-20.818050781133255,-21.94625,-13.14,1
1718787545.2370903,-20.819440104060536,-23.362083333333334,-11.690000000000005,1
1718787545.8925407,-20.820703124903513,-23.935833333333335,9.310000000000002,1
1718787546.5489893,-20.82185132566986,-24.054583333333333,7.739999999999999,1
1718787547.2042718,-20.822895144548358,-22.335,7.61,1
1718787547.859574,-20.823844070801538,-20.780833333333334,7.990000000000001,1
1718787548.4979641,-20.824706731031704,-19.965,8.04,1
1718787549.1540554,-20.825490967604576,-19.419166666666666,8.200000000000003,1
1718787549.7939801,-20.826203909943555,-18.892083333333332,-10.02,1
1718787550.4815264,-20.82685203934263,-18.53625,-9.71,1
1718787551.1209204,-20.827441247887236,-19.8875,-8.9,1
1718787551.7602687,-20.8279768920187,-21.22625,-7.380000000000001,1
1718787552.432054,-20.82846384122912,-21.8525,-7.49,1
1718787553.1027844,-20.8289065223295,-22.085416666666667,5.589999999999999,1
1718787553.7589881,-20.82930895969349,-22.32375,7.079999999999999,1
1718787554.3983104,-20.829674811842565,-21.395,6.6000000000000005,1
1718787555.1020045,-20.830007404705363,-20.280833333333334,6.81,1
1718787555.7576332,-20.83030976185336,-19.602083333333333,-6.469999999999999,1
1718787556.4119751,-20.8305846319879,-19.268333333333334,-6.200000000000001,1
1718787557.0997758,-20.830834513928398,-20.1425,3.3200000000000003,1
1718787557.7549071,-20.831061679328844,-21.06833333333333,-2.209999999999999,1
1718787558.3787649,-20.83126819332925,-20.702083333333334,10.15,1
1718787559.0187013,-20.83145593332962,-20.574166666666667,7.92,1
1718787559.673855,-20.831626606057235,-19.72458333333333,-10.509999999999998,1
1718787560.3294127,-20.831781763082333,-19.124166666666667,-11.780000000000003,1
1718787560.9686213,-20.831922814923335,-20.4975,9.469999999999999,1
1718787561.609085,-20.8320510438697,-21.90375,6.920000000000001,1
1718787562.2483933,-20.83216761563912,-20.8375,6.960000000000002,1
1718787562.8877676,-20.832273589974957,-19.7375,6.920000000000001,1
1718787563.5110323,-20.83236993028026,-19.367083333333333,7.05,1
1718787564.1671164,-20.832457512376,-19.235,3.799999999999999,1
1718787564.869989,-20.832537132463028,-19.070416666666667,-8.82,1
1718787565.5091882,-20.832609514360325,-19.25125,-10.43,1
1718787566.165108,-20.832675316085144,-20.5425,-11.850000000000001,1
1718787566.804394,-20.83273513583498,-21.971666666666668,-6.27,1
1718787567.4601355,-20.83278951742574,-22.905416666666667,7.660000000000001,1
1718787568.148398,-20.832838955235523,-23.000833333333333,7.200000000000002,1
1718787568.7867308,-20.83288389869896,-21.690416666666668,7.37,1
1718787569.426679,-20.83292475639299,-20.660416666666666,7.490000000000001,1
1718787570.097708,-20.832961899751208,-20.140833333333333,7.540000000000002,1
1718787570.737391,-20.832995666440492,-19.762083333333333,4.57,1
1718787571.3769708,-20.83302636343075,-19.426666666666666,-11.66,1
1718787572.0162108,-20.833054269785528,-19.439166666666665,-12.76,1
1718787572.6558986,-20.833079639198967,-20.954166666666666,-12.489999999999998,1
1718787573.3105175,-20.83310270230209,-22.468333333333334,-10.76,1
1718787573.9504213,-20.833123668759477,-23.3375,8.260000000000002,1
1718787574.6067448,-20.833142729175282,-23.66583333333333,8.190000000000001,1
1718787575.2617872,-20.833160056826014,-22.279166666666665,8.190000000000001,1
1718787575.9888186,-20.83317580923577,-20.820416666666667,0,1
1718787576.652831,-20.833190129608276,-19.964166666666667,-1.5099999999999998,1
1718787577.3078754,-20.833203148128735,-20.25958333333333,-1.5700000000000003,1
1718787577.9477582,-20.833214983147336,-20.7,-1.33,1
1718787578.665852,-20.833225742255152,-20.867083333333333,0,1
1718787579.3711472,-20.83323552326226,-20.904166666666665,9.370000000000001,1
1718787580.0103664,-20.833244415086902,-20.804583333333333,8.86,1
1718787580.7304692,-20.83325249856385,-19.9125,8.61,1
1718787581.368758,-20.833259847179256,-19.081666666666667,8.21,1
1718787582.0089173,-20.83326652773872,-18.72375,-7.51,1
1718787582.680783,-20.833272600974595,-18.66208333333333,-8.11,1
1718787583.3201785,-20.833278122098115,-19.950833333333332,-8.41,1
1718787583.9750965,-20.83328314130132,-21.227083333333333,3.240000000000001,1
1718787584.6790261,-20.83328770421332,-21.977083333333333,9.379999999999999,1
1718787585.3184488,-20.833291852315135,-21.40625,-1.4600000000000009,1
1718787585.9896312,-20.83329562331679,-20.361666666666668,-8.600000000000001,1
1718787586.64551,-20.833299051500113,-20.70625,-7.529999999999999,1
1718787587.315536,-20.833302168030404,-21.8775,-7.100000000000001,1
1718787587.9563878,-20.83330500123976,-22.638333333333332,3.16,1
1718787588.6440184,-20.833307576884636,-22.837083333333332,8.5,1
1718787589.2830215,-20.83330991837997,-22.0,8.420000000000002,1
1718787589.9388502,-20.833312047012097,-20.8475,9.3,1
1718787590.562153,-20.833313982132204,-20.011666666666667,-6.729999999999999,1
1718787591.2176266,-20.83331574133231,-19.47875,-8.030000000000001,1
1718787591.8577235,-20.83331734060513,-20.47833333333333,-9.79,1
1718787592.4965951,-20.833318794489514,-21.580833333333334,-9.509999999999998,1
1718787593.1362252,-20.83332011620259,-22.335416666666667,-8.95,1
1718787593.7763882,-20.83332131775993,-22.784166666666668,2.169999999999999,1
1718787594.432062,-20.833322410084783,-23.05875,9.0,1
1718787595.0705228,-20.833323403107375,-22.267916666666668,8.849999999999998,1
1718787595.757059,-20.833324305855193,-20.819583333333334,8.91,1
1718787596.3969808,-20.833325126535026,-19.735416666666666,7.669999999999999,1
1718787597.0537612,-20.833325872607595,-19.150833333333335,7.419999999999999,1
1718787597.692368,-20.833326550855393,-18.84375,-8.180000000000001,1
1718787598.3325527,-20.833327167444295,-18.655,-8.940000000000001,1
1718787598.9714973,-20.83332772797966,-19.85875,-8.19,1
1718787599.6118515,-20.83332823755727,-21.154166666666665,-6.040000000000001,1
1718787600.2500916,-20.83332870080964,-21.8275,9.8,1
1718787600.9226844,-20.833329121948154,-21.974166666666665,8.11,1
1718787601.5618052,-20.833329504801355,-20.775,7.95,1
1718787602.2168388,-20.833329852849715,-19.82875,8.010000000000002,1
1718787602.8572388,-20.833330169257316,-19.367083333333333,7.9799999999999995,1
1718787603.4965193,-20.83333045690059,-19.10125,7.3100000000000005,1
1718787604.167447,-20.833330718394475,-18.860833333333332,-3.08,1
1718787604.8067298,-20.833330956116193,-18.75958333333333,-3.200000000000001,1
1718787605.4944887,-20.83333117222684,-19.616666666666667,-3.280000000000001,1
1718787606.1338315,-20.83333136869107,-20.57875,-2.7700000000000005,1
1718787606.8379426,-20.83333154729491,-21.125,9.63,1
1718787607.4935184,-20.83333170966204,-21.397916666666667,7.800000000000002,1
1718787608.1323917,-20.83333185726852,-20.562083333333334,7.7,1
1718787608.8203647,-20.833331991456227,-19.9075,7.580000000000001,1
1718787609.4593277,-20.83333211344506,-19.650833333333335,3.1500000000000012,1
1718787610.0988438,-20.833332224343994,-19.535833333333333,-5.86,1
1718787610.7232385,-20.8333323251612,-19.842916666666667,-6.220000000000001,1
1718787611.3856232,-20.833332416813217,-20.90625,-5.48,1
1718787612.017478,-20.833332500133224,-21.887083333333333,-4.53,1
1718787612.6893566,-20.833332575878693,-22.38458333333333,8.91,1
1718787613.3449564,-20.833332644738203,-22.574166666666667,8.219999999999999,1
1718787613.999727,-20.83333270733776,-21.602083333333333,7.97,1
1718787614.7096617,-20.83333276424645,-20.649166666666666,0,1
1718787615.392519,-20.833332815981624,-20.129583333333333,-1.9300000000000006,1
1718787616.0310175,-20.833332863013595,-20.58625,-6.550000000000002,1
1718787616.6701167,-20.833332905769936,-21.205,-5.680000000000001,1
1718787617.3255963,-20.833332944639334,-21.923333333333332,-0.7200000000000006,1
1718787618.0594692,-20.833332979975154,-22.373333333333335,0,2
1718787618.7008443,-20.833333012098624,-22.534583333333334,8.36,2
1718787619.3563676,-20.83333304130178,-22.614583333333332,8.18,2
1718787619.980487,-20.833333067850102,-22.335416666666667,-8.92,2
1718787620.699324,-20.833333091984944,-22.07875,-9.790000000000001,1
1718787621.3393037,-20.833333113925704,-22.65375,3.6599999999999993,1
1718787622.009782,-17.045454345993065,-23.1075,8.18,1
1718787622.6498733,-13.601928193327028,-20.364166666666666,7.78,1
1718787623.2900536,-10.471449872721545,-16.392916666666668,7.6400000000000015,1
1718787623.9609897,-7.625560490352921,-13.00375,7.420000000000001,1
1718787624.6004293,-5.038388324563251,-9.719583333333333,8.18,1
1718787625.2228541,-2.6864136283908375,-6.69875,3.4399999999999986,1
1718787625.878611,-0.5482548136886423,-3.585,3.789999999999999,1


==> Exercise_Data/data/huqifan-4/HumanF.csv <==
1718281889.898164,2
1718281893.0326242,-1
1718281896.138307,2
1718281899.1681893,-2
1718281902.1949017,2
1718281905.2396464,-1
1718281908.275862,-1
1718281911.296886,1
1718281914.3233778,-2
1718281917.3426158,2
1718281920.3523688,-1
1718281923.3817859,2
1718281926.3938901,-2
1718281929.4272134,2
1718281932.4484901,-1
1718281935.4476073,2
1718281938.4845052,-1
1718281941.4842904,2
1718281944.4993606,-1
1718281947.5149963,2
1718281950.5416837,-1
1718281953.5709975,2
1718281956.5903227,-1
1718281959.5766165,2
1718281962.6299953,-1
1718281965.6418822,2
1718281968.6774235,-2
1718281971.6973205,2
1718281974.7106447,-2
1718281977.727352,2
1718281980.755436,-2
1718281983.7771554,2
1718281986.7844572,-2
1718281989.814364,2
1718281992.8359394,-1
1718281995.8548462,2
1718281998.8809557,-2
1718282001.905052,2
1718282004.8808246,-2
1718282007.9490798,2
1718282010.9727342,-2
1718282013.9865794,2
1718282017.0011532,-1
1718282020.032271,2
1718282023.0514371,-2
1718282026.0685265,2
1718282029.1001594,-1
1718282032.1146684,2
1718282035.0923636,-1
1718282038.1544318,2
1718282041.1693482,-2
1718282044.1785393,2
1718282047.2034044,-1
1718282050.2236252,2
1718282053.2479231,-1
1718282056.271632,-2
1718282059.2704136,2
1718282062.3204021,-1
1718282065.301233,2
1718282068.3601334,-1
1718282071.374322,-2
1718282074.4014778,2
1718282077.4232721,-1
1718282080.4436276,2
1718282083.459769,-1
1718282086.4838367,2
1718282089.496353,-1
1718282092.5203657,1
1718282095.5387535,-1
1718282098.562468,-1
1718282101.5492418,2
1718282104.5928164,-1
1718282107.6214073,2
1718282110.634732,-1
1718282113.6616337,2
1718282116.659978,-2
1718282119.704421,2
1718282122.7087743,-1
1718282125.7321794,2
1718282128.743787,-1
1718282131.772894,2
1718282134.7958672,-1
1718282137.8203194,2
1718282140.8377054,-1
1718282143.8525596,2
1718282146.8731763,-1
1718282149.892473,2
1718282152.9269454,-1
1718282155.9367568,-2
1718282158.9584515,2
1718282161.967861,-2
1718282164.975322,2
1718282167.9936707,-2
1718282171.0241728,2
1718282174.0415978,-1
1718282177.061746,2
1718282180.0793288,-2
1718282183.101606,2
1718282186.1288805,-2
1718282189.1404974,2
1718282192.1581008,-2
1718282195.1660318,2
1718282198.1771502,-1
1718282201.204521,2
1718282204.2373717,-1
1718282207.2457576,2
1718282210.2778156,2
1718282213.2956684,-2
1718282216.3133469,2
1718282219.3317916,-2
1718282222.3603847,2
1718282225.3662322,-1
1718282228.3926675,2
1718282231.4007604,-2
1718282234.4028382,2
1718282237.451183,2
1718282240.4675527,-1
1718282243.4818144,2
1718282246.5097432,-2
1718282249.530606,2
1718282252.5558977,-2
1718282255.5814176,2
1718282258.5992405,-1
1718282261.6202922,2
1718282264.6349044,-1
1718282267.6486795,2
1718282270.6698506,-1
1718282273.6798477,2
1718282276.7102823,-1
1718282279.7291296,2
1718282282.7677183,-2
1718282285.7827973,2
1718282288.7952492,-2
1718282291.8226986,2
1718282294.7971272,-1
1718282297.8677087,2
1718282300.8944316,-1
1718282303.913274,2
1718282306.9419863,-1
1718282309.951226,2
1718282312.9776134,-1
1718282316.0005493,2
1718282319.00827,-1
1718282322.0352774,2
1718282325.0617101,-1
1718282328.0979846,2
1718282331.1202612,-1
1718282334.1433766,2
1718282337.1710029,-1
1718282340.2009165,2
1718282343.2237642,-1
1718282346.2464252,2
1718282349.2537014,-2
1718282352.2908356,2
1718282355.296731,-1
1718282358.3295932,2
1718282361.3479004,-2
1718282364.3678124,2
1718282367.391542,-1
1718282370.410224,2
1718282373.4569757,-1
1718282376.4729984,2
1718282379.490711,-1
1718282382.5232227,2
1718282385.5411363,-1
1718282388.5674305,2
1718282391.5854318,-1
1718282394.6004155,2
1718282397.6245697,-1
1718282400.6554558,2
1718282403.6631112,-1
1718282406.6901598,2
1718282409.7169383,-2
1718282412.7372026,2
1718282415.7574568,-1
1718282418.7837405,-2
1718282421.808409,2


==> Exercise_Data/data/huqifan-4/data.csv <==
1718281887.3174748,-18.93939393939394,-20.81625,-3.12,1
1718281888.0690784,-15.323691460055095,-19.774166666666666,-3.83,1
1718281888.6930726,-12.036689206110696,-17.984583333333333,-4.170000000000002,1
1718281889.7491608,-9.04850533888851,-14.513333333333334,-4.13,1
1718281890.4049792,-6.33197455050471,-12.26875,-4.13,1
1718281891.0443645,-3.862401106519428,-10.272083333333333,3.0799999999999983,1
1718281891.6839192,-1.6173343392600872,-7.913333333333333,9.45,1
1718281892.3708556,0.4236354491574942,-4.59875,10.03,1
1718281893.027474,2.279062529537114,-0.5666666666666667,10.09,1
1718281893.715586,3.965814420791321,2.8383333333333334,7.409999999999999,1
1718281894.3540215,5.499225231022416,5.86625,-3.09,1
1718281894.9937105,6.893235058505233,8.16625,-8.309999999999999,1
1718281895.6333334,8.160516719853234,9.249166666666667,-8.559999999999999,1
1718281896.3047059,9.312590957442335,9.854583333333334,-6.3100000000000005,1
1718281896.9446707,10.359931173432427,10.703333333333333,-5.67,1
1718281897.6007714,11.312058642514325,11.875,8.19,1
1718281898.2395203,12.177629068952422,13.21125,9.91,1
1718281898.9276717,12.964511274805227,15.564583333333333,5.109999999999999,1
1718281899.5662885,13.679858734671422,17.921666666666667,4.029999999999999,1
1718281900.2544322,14.330174607277053,19.10625,6.93,1
1718281900.8785353,14.921370855100346,19.838333333333335,-8.669999999999998,1
1718281901.53418,15.458821989485163,20.731666666666666,-7.5,1
1718281902.1909065,15.947413929834996,20.24,-6.739999999999998,1
1718281902.829366,16.391588421062114,19.673333333333332,-5.029999999999999,1
1718281903.4832442,16.79538341308677,19.55666666666667,2.5199999999999987,1
1718281904.124293,17.16246976947282,19.767916666666668,6.82,1
1718281904.764022,17.496184638914688,20.579166666666666,5.9,1
1718281905.387481,17.799561792952748,21.62,4.499999999999999,1
1718281906.0272334,18.07535920571462,22.298333333333332,3.7800000000000002,1
1718281906.666774,18.326084126407224,22.551666666666666,3.0599999999999996,1
1718281907.2882779,18.554015872491412,22.653333333333332,0.0699999999999994,1
1718281907.9463203,18.76122655074978,22.684583333333332,3.2599999999999993,1
1718281908.6014726,18.949599894621013,22.445833333333333,-7.719999999999999,1
1718281909.2410357,19.1208483890494,22.401666666666667,-7.32,1
1718281909.9108317,19.27652883852975,21.485,-6.0600000000000005,1
1718281910.5515804,19.418056519875535,20.51625,-5.110000000000001,1
1718281911.2057106,19.546718048371694,20.079166666666666,-4.73,1
1718281911.8469045,19.663683074277312,19.91125,-4.24,1
1718281912.486457,19.77001491600968,19.79083333333333,-3.5999999999999996,1
1718281913.1266193,19.866680226675452,19.70625,6.749999999999998,1
1718281913.845787,19.954557781826175,19.749583333333334,6.76,1
1718281914.4694872,20.034446468326834,20.718333333333334,5.170000000000001,1
1718281915.1244745,20.107072546963778,21.608333333333334,1.6099999999999994,1
1718281915.8314853,20.17309625481556,21.967916666666667,-6.19,1
1718281916.4681673,20.233117807408078,21.797916666666666,-6.57,1
1718281917.1239443,20.287682855219465,21.030833333333334,-7.56,1
1718281917.7633667,20.337287444138905,20.309166666666666,-7.45,1
1718281918.4028175,20.38238252497477,19.82,0.9500000000000002,1
1718281919.057368,20.423378053007365,19.514583333333334,7.5,1
1718281919.7134466,20.460646714855173,20.05,8.159999999999998,1
1718281920.3523688,20.49452731653501,21.182916666666667,7.119999999999999,1
1718281920.9921272,20.525327863516676,22.035,6.249999999999999,1
1718281921.6328027,20.553328360772745,22.435,-2.4799999999999995,1
1718281922.288224,20.578783358278244,22.61,-5.750000000000002,1
1718281922.9426677,20.60192426510143,21.98,-5.11,1
1718281923.6148124,20.622961453122517,21.08,-3.9299999999999997,1
1718281924.2538047,20.642086169505323,20.499583333333334,-2.8100000000000005,1
1718281924.8938031,20.659472275307866,20.293333333333333,6.53,1
1718281925.5822115,20.675277826037455,20.275833333333335,6.609999999999999,1
1718281926.2692611,20.6896465085189,21.007916666666667,5.619999999999999,1
1718281926.9090755,20.702708947138394,21.775833333333335,8.180000000000001,1
1718281927.5639508,20.714583891337934,22.069166666666668,6.59,1
1718281928.2041032,20.7253792951557,22.416666666666668,1.96,1
1718281928.8585799,20.7351932986264,22.597916666666666,-7.000000000000001,1
1718281929.5301688,20.74411511996339,22.237916666666667,-8.27,1
1718281930.1709642,20.75222586663338,21.015833333333333,-4.470000000000001,1
1718281930.817524,20.759599272697013,19.975,-4.530000000000002,1
1718281931.4483943,20.766302369118492,19.674583333333334,5.929999999999999,1
1718281932.1371608,20.772396093138024,19.589166666666667,6.1899999999999995,1
1718281932.776596,20.777935842246684,20.384166666666665,5.34,1
1718281933.4479291,20.78297197780002,21.09958333333333,-4.020000000000001,1
1718281934.1041284,20.78755028284851,21.4075,-6.860000000000001,1
1718281934.7916093,20.79171237834712,20.76625,-6.090000000000002,1
1718281935.4456077,20.79549610152769,19.783333333333335,-5.15,1
1718281936.087003,20.798935849873658,19.345,-2.1500000000000004,1
1718281936.7423184,20.802062893824537,19.281666666666666,7.449999999999998,1
1718281937.4138627,20.804905661052615,19.501666666666665,6.449999999999999,1
1718281938.0532138,20.807489994896315,20.564583333333335,6.279999999999999,1
1718281938.6926038,20.80983938929967,21.368333333333332,7.09,1
1718281939.3309064,20.811975202393636,21.77625,-1.0699999999999994,1
1718281939.9712553,20.8139168506609,22.098333333333333,-5.530000000000002,1
1718281940.5953946,20.815681985449288,21.699166666666667,-5.58,1
1718281941.2831378,20.81728665343875,20.863333333333333,-4.319999999999999,1
1718281941.922516,20.818745442520072,20.211666666666666,-3.4700000000000006,1
1718281942.5776663,20.82007161441219,19.975,3.539999999999999,1
1718281943.2326682,20.821277225223202,19.934583333333332,8.02,1
1718281943.8735237,20.822373235051394,20.483333333333334,5.7,1
1718281944.5439944,20.82336960762248,21.384166666666665,5.4399999999999995,1
1718281945.1845746,20.824275400868913,21.843333333333334,3.64,1
1718281945.8562202,20.825098849274777,21.998333333333335,-4.950000000000001,1
1718281946.495891,20.825847438734638,21.957916666666666,-4.8000000000000025,1
1718281947.1344187,20.82652797460726,21.189583333333335,-4.4,1
1718281947.7578583,20.827146643582356,20.516666666666666,-3.7199999999999998,1
1718281948.3813646,20.827709069923344,20.157916666666665,-0.8399999999999999,1
1718281949.037096,20.82822036659699,19.992916666666666,2.5,1
1718281949.692428,20.82868518175483,20.104166666666668,6.609999999999999,1
1718281950.3327825,20.82910774098924,20.519166666666667,7.800000000000001,1
1718281951.0204842,20.8294918857478,21.204583333333332,5.8100000000000005,1
1718281951.658101,20.829841108255568,21.895833333333332,-3.37,1
1718281952.3473606,20.830158583262648,22.114583333333332,-5.25,1
1718281952.9862583,20.830447196905432,21.33625,-5.190000000000001,1
1718281953.658925,20.830709572944336,20.511666666666667,-4.2,1
1718281954.2975924,20.83094809661606,20.02166666666667,-2.4000000000000004,1
1718281954.9531665,20.83116493631763,19.833333333333332,6.02,1
1718281955.5924032,20.831362063319055,19.875833333333333,5.890000000000001,1
1718281956.2490206,20.831541269683985,20.643333333333334,7.22,1
1718281956.88772,20.831704184561204,21.335,7.34,1
1718281957.592472,20.83185228899502,21.840833333333332,-5.420000000000001,1
1718281958.2464132,20.831986929389412,22.2,-5.09,1
1718281958.9352753,20.832109329747958,21.315,-4.290000000000001,1
1718281959.573605,20.832220602801172,20.4,-3.51,1
1718281960.246255,20.832321760122287,20.044583333333332,-2.8999999999999995,1
1718281960.885211,20.832413721323295,19.953333333333333,9.719999999999999,1
1718281961.5408,20.83249732241511,19.905833333333334,9.78,1
1718281962.1970723,20.83257332340768,20.965,8.33,1
1718281962.8361962,20.8326424152191,21.9925,8.4,1
1718281963.4907308,20.832705225956754,22.415,-3.320000000000001,1
1718281964.1319134,20.832762326627357,22.626666666666665,-5.419999999999999,1
1718281964.8036437,20.832814236327906,21.785,-4.139999999999999,1
1718281965.4909503,20.83286142696476,20.74,-3.01,1
1718281966.1467233,20.832904327543705,20.21625,-2.3200000000000003,1
1718281966.7855918,20.832943328070034,20.055833333333332,8.72,1
1718281967.472423,20.83297878309398,20.025,7.37,1
1718281968.112599,20.83301101493392,20.8775,6.199999999999999,1
1718281968.7689748,20.833040316606592,21.58,5.159999999999999,1
1718281969.4237425,20.833066954490846,21.81625,1.6399999999999988,1
1718281970.0802093,20.83309117074925,21.847916666666666,-10.629999999999999,1
1718281970.750706,20.83311318552962,21.5475,-10.320000000000002,1
1718281971.3891397,20.833133198966316,20.141666666666666,-8.3,1
1718281972.0932686,20.83315139299968,19.03,-6.9799999999999995,1
1718281972.7499864,20.833167933030005,18.585,-4.140000000000001,1
1718281973.4059796,20.833182969421227,18.483333333333334,6.98,1
1718281974.0772252,20.833196638867786,18.647916666666667,10.660000000000002,1
1718281974.7153249,20.833209065637373,19.892916666666668,7.319999999999999,1
1718281975.3709655,20.833220362700644,21.25,6.9799999999999995,1
1718281976.0120022,20.833230632758156,21.86,-6.07,1
1718281976.6991587,20.833239969174087,22.07125,-5.74,1
1718281977.3386502,20.833248456824926,21.179166666666667,-6.66,1
1718281977.9777048,20.83325617287114,20.372916666666665,-5.940000000000001,1
1718281978.6336498,20.833263187458627,19.908333333333335,-3.9000000000000012,1
1718281979.2881145,20.833269564356318,19.66625,8.120000000000001,1
1718281979.9446068,20.833275361536046,19.671666666666667,7.15,1
1718281980.632927,20.83328063169943,20.785,7.699999999999999,1
1718281981.272775,20.833285422757058,21.736666666666668,7.329999999999999,1
1718281981.943279,20.833289778263996,22.252916666666668,-5.4399999999999995,1
1718281982.600016,20.833293737815755,22.525,-6.03,1
1718281983.253344,20.833297337408258,21.625833333333333,-7.8900000000000015,1
1718281983.894995,20.83330060976509,20.668333333333333,-6.160000000000001,1
1718281984.5814183,20.833303584634923,19.983333333333334,2.1799999999999997,1
1718281985.2372546,20.833306289062044,19.66583333333333,9.01,1
1718281985.8773828,20.83330874763217,20.18166666666667,8.500000000000002,1
1718281986.5967903,20.833310982695913,21.346666666666668,7.930000000000001,1
1718281987.2355425,20.833313014572038,22.21,6.99,1
1718281987.891219,20.833314861732166,22.546666666666667,-6.74,1
1718281988.546204,20.83331654096864,22.648333333333333,-4.279999999999999,1
1718281989.1702664,20.833318067547236,21.57625,-5.4799999999999995,1
1718281989.842883,20.83331945534598,20.748333333333335,-4.2299999999999995,1
1718281990.4827302,20.83332071698119,20.205,-3.210000000000001,1
1718281991.1370776,20.833321863922297,19.948333333333334,-1.6700000000000008,1
1718281991.8257105,20.833322906596027,19.828333333333333,0.05999999999999961,1
1718281992.464281,20.83332385448123,19.855833333333333,9.08,1
1718281993.104835,20.833324716195058,20.092916666666667,8.01,1
1718281993.7594523,20.833325499571266,21.11,7.21,1
1718281994.398987,20.83332621173145,21.875,6.68,1
1718281995.0384836,20.833326859149807,22.2025,-4.199999999999999,1
1718281995.6948962,20.83332744771195,22.335,-3.660000000000002,1
1718281996.3502412,20.833327982768434,21.49416666666667,-2.8600000000000003,1
1718281996.989746,20.83332846918342,20.761666666666667,-0.5300000000000002,1
1718281997.7095866,20.833328911378874,20.459583333333335,7.199999999999998,1
1718281998.3494527,20.83332931337473,20.495,9.54,1
1718281998.9884114,20.833329678825514,21.1825,9.299999999999999,1
1718281999.62641,20.8333300110535,21.955833333333334,0.4599999999999991,1
1718282000.2831123,20.83333031307894,22.39666666666667,-5.660000000000001,1
1718282000.922591,20.833330587647517,21.870833333333334,-7.169999999999999,1
1718282001.6101663,20.83333083725532,20.765833333333333,-5.119999999999999,1
1718282002.3148274,20.833331064171507,19.81833333333333,-4.080000000000001,1
1718282002.9532332,20.83333127045895,19.419166666666666,-2.459999999999999,1
1718282003.591832,20.833331457992983,19.336666666666666,5.359999999999999,1
1718282004.2333202,20.83333162847847,19.423333333333332,0.3199999999999994,1
1718282004.8728888,20.83333178346528,20.1,6.329999999999998,2
1718282005.5598786,20.83333192436237,20.316666666666666,8.35,2
1718282006.2479455,20.833332052450643,20.741666666666667,-3.620000000000001,2
1718282006.9033813,20.833332168894522,21.21125,-5.940000000000001,2
1718282007.589746,20.8333322747526,21.097916666666666,-5.27,2
1718282008.2136855,20.833332370987215,20.824166666666667,-6.970000000000001,1
1718282008.8543792,20.83333245847322,20.768333333333334,-2.620000000000001,1
1718282009.5094519,20.833332538005948,20.668333333333333,5.009999999999999,1
1718282010.1966887,20.83333261030845,20.934583333333332,9.66,1
1718282010.8207371,20.833332676037983,21.970833333333335,8.04,1
1718282011.4586751,20.833332735792112,23.1525,5.1899999999999995,1
1718282012.0835004,20.833332790114035,23.77125,5.249999999999999,1
1718282012.7384245,20.833332839497597,23.836666666666666,-0.3899999999999997,1
1718282013.4268353,20.83333288439176,23.831666666666667,-6.93,1
1718282014.066743,20.833332925204644,23.32125,-4.9399999999999995,1
1718282014.7060952,20.83333296230725,22.263333333333332,-4.92,1
1718282015.391738,20.83333299603689,21.549583333333334,-5.909999999999999,1
1718282016.0321133,20.833333026700203,21.109166666666667,4.719999999999999,1
1718282016.7363932,20.83333305457595,20.718333333333334,7.929999999999999,1
1718282017.3765364,20.833333079917526,21.31625,6.63,1
1718282018.0475175,20.83333310295532,22.196666666666665,-1.7000000000000002,1
1718282018.7028081,17.04545433602,22.545833333333334,-3.5500000000000016,1
1718282019.3408697,13.60192818426059,20.211666666666666,-2.55,1
1718282020.045068,10.471449864479327,16.948333333333334,-1.6800000000000006,1
1718282020.7162921,7.625560482859995,13.881666666666666,6.59,1
1718282021.3738594,5.038388317751512,11.005833333333333,1.0599999999999996,1
1718282022.012698,2.6864136221983426,8.93,-0.3600000000000012,1
1718282022.701213,0.5482548080591004,6.2925,2.919999999999999,1
1718282023.3388238,-1.395525932067491,3.13,3.0799999999999983,1
1718282024.011051,-3.1625993321825687,0.5516666666666666,-3.69,1
1718282024.6343768,-4.769029695923551,-1.74,-8.36,1
1718282025.275292,-6.229420935688068,-4.61875,-10.739999999999998,1
1718282025.9615448,-7.5570493354740025,-7.801666666666667,-10.670000000000002,1
1718282026.602043,-8.763984244370306,-11.010833333333334,-9.049999999999999,1
1718282027.24123,-9.861197797912403,-13.496666666666666,-9.629999999999999,1
1718282027.88047,-10.85866466476885,-15.3225,-7.970000000000001,1
1718282028.5210125,-11.765452725547439,-16.962083333333332,11.78,1
1718282029.223263,-12.589805508073429,-18.229166666666668,11.11,1
1718282029.8631518,-13.339217128551603,-17.560416666666665,10.57,1
1718282030.502763,-14.020500419895397,-16.881666666666668,7.41,1
1718282031.2063165,-14.639848866571574,-16.850833333333334,-9.88,1
1718282031.8457417,-15.202892909004458,-17.41,-7.970000000000001,1
1718282032.4853945,-15.71475112939799,-19.329583333333332,-6.330000000000002,1
1718282033.1419723,-16.180076784301207,-20.79875,5.879999999999999,1
1718282033.79651,-16.60310010694049,-21.522916666666667,11.44,1
1718282034.453284,-16.987666763885294,-20.94125,11.59,1
1718282035.0903645,-17.3372728156533,-19.81375,10.64,1
1718282035.7155428,-17.655096499078756,-19.16583333333333,4.539999999999999,1
1718282036.4037259,-17.94402712037463,-18.962083333333332,-9.360000000000001,1
1718282037.043348,-18.206691321552693,-19.390833333333333,-9.93,1
1718282037.6659222,-18.4454769589873,-20.935833333333335,-7.280000000000001,1
1718282038.3532128,-18.66255481120057,-22.3325,-5.16,1
1718282038.9938912,-18.85989831321264,-22.9425,-0.8600000000000003,1
1718282039.6637917,-19.039301496859977,-23.058333333333334,12.18,1
1718282040.2899628,-19.20239530017574,-22.765833333333333,12.21,1
1718282040.9280717,-19.350662394099157,-21.352083333333333,13.09,1
1718282041.584237,-19.485450661302263,-20.11125,13.07,1
1718282042.2233846,-19.60798544966872,-19.265833333333333,-3.4299999999999997,1
1718282042.8783329,-19.71938071182005,-18.727916666666665,-11.230000000000004,1
1718282043.5492365,-19.820649131957623,-19.73,-12.170000000000002,1
1718282044.1735413,-19.912711332082683,-21.604166666666668,-10.33,1
1718282044.8137987,-19.99640424128729,-22.885833333333334,-0.08000000000000096,1
1718282045.4855478,-20.07248870420057,-23.40625,11.94,1
1718282046.1412914,-20.141656397758094,-22.751666666666665,11.399999999999999,1
1718282046.7796,-20.20453611917402,-21.137083333333333,11.78,1
1718282047.46663,-20.261699502279413,-20.002916666666668,11.259999999999998,1
1718282048.091046,-20.313666214193404,-19.2575,1.759999999999999,1
1718282048.7474918,-20.360908679569764,-18.813333333333333,-9.470000000000002,1
1718282049.4088168,-20.40385637536645,-19.295,-9.530000000000001,1
1718282050.0416777,-20.442899735181623,-20.91583333333333,-5.53,1
1718282050.7132578,-20.47839369864996,-22.117916666666666,9.920000000000002,1
1718282051.368832,-20.510660938166634,-22.390833333333333,10.559999999999999,1
1718282052.0567918,-20.539994792272694,-21.11375,10.85,1
1718282052.695675,-20.566661932369115,-19.87375,11.23,1
1718282053.3359756,-20.590904787002223,-19.282916666666665,10.719999999999999,1
1718282053.9759314,-20.612943745759605,-18.9,-1.6500000000000004,1
1718282054.630726,-20.632979162811758,-18.614583333333332,-9.71,1
1718282055.2543705,-20.651193178313722,-19.485833333333332,-10.010000000000002,1
1718282055.9579964,-20.667751374224597,-21.127916666666668,10.399999999999999,1
1718282056.6132379,-20.682804279598113,-22.462083333333332,9.62,1
1718282057.316893,-20.69648873902859,-21.322916666666668,9.86,1
1718282057.9573648,-20.70892915669266,-20.060416666666665,-5.81,1
1718282058.6126065,-20.720238627296354,-19.616666666666667,-9.930000000000001,1
1718282059.2674189,-20.73051996420881,-20.882916666666667,-9.100000000000001,1
1718282059.9230633,-20.739866634129218,-22.3725,10.370000000000001,1
1718282060.664802,-20.74836360678414,-23.117916666666666,0,1
1718282061.3471258,-20.756088127379524,-21.623333333333335,10.709999999999999,1
1718282061.986408,-20.763110418829868,-21.158333333333335,10.55,1
1718282062.6737492,-20.769494320148365,-20.52,10.159999999999998,1
1718282063.312193,-20.775297866801544,-19.747083333333332,-8.55,1
1718282063.9853642,-20.780573818304433,-19.29,-10.56,1
1718282064.6244063,-20.785370137852514,-20.770416666666666,-8.569999999999999,1
1718282065.2961738,-20.78973042835077,-22.285833333333333,2.6400000000000006,1
1718282065.9517853,-20.793694328803735,-22.970416666666665,11.58,1
1718282066.5909235,-20.797297874670058,-22.256666666666668,12.86,1
1718282067.2931929,-20.800573825457633,-20.805833333333332,12.52,1
1718282067.918227,-20.80355196253724,-19.57375,12.28,1
1718282068.5585973,-20.80625935988234,-18.937083333333334,11.86,1
1718282069.2457066,-20.808720630196063,-18.5475,-5.670000000000002,1
1718282069.9014888,-20.81095814866309,-18.27125,-7.2700000000000005,1
1718282070.5402699,-20.81299225636038,-19.63625,-6.260000000000002,1
1718282071.17889,-20.814841445176103,-21.13083333333333,-2.0700000000000003,1
1718282071.8194234,-20.816522525917673,-21.924166666666668,-2.7100000000000017,1
1718282072.490965,-20.81805078113728,-22.034583333333334,-11.120000000000001,1
1718282073.130507,-20.819440104064192,-22.20625,-11.959999999999999,1
1718282073.7706242,-20.820703124906842,-23.1925,-11.620000000000001,1
1718282074.4424899,-20.82185132567289,-24.142916666666668,-11.700000000000001,1
1718282075.0812058,-20.822895144551104,-24.6425,-4.7,1
1718282075.737337,-20.823844070804036,-24.865833333333335,11.71,1
1718282076.376012,-20.824706731033974,-24.325416666666666,11.54,1
1718282077.1115873,-20.825490967606644,-22.35333333333333,0,1
1718282077.7681267,-20.826203909945434,-20.34875,11.22,1
1718282078.4067802,-20.826852039344335,-20.285416666666666,-9.14,1
1718282079.1593235,-20.82744124788879,-19.704583333333332,0,1
1718282079.797777,-20.82797689202011,-20.64125,-10.02,1
1718282080.4376118,-20.828463841230406,-20.891666666666666,-9.25,1
1718282081.1578252,-20.828906522330673,-21.539583333333333,-6.1899999999999995,1
1718282081.796597,-20.829308959694547,-22.223333333333333,11.26,1
1718282082.5481484,-20.82967481184353,-22.27125,11.43,1
1718282083.1871579,-20.830007404706237,-20.51875,11.48,1
1718282083.8278167,-20.830309761854156,-19.054583333333333,10.44,1
1718282084.4823794,-20.83058463198863,-18.3275,-7.609999999999999,1
1718282085.1380677,-20.83083451392905,-18.010416666666668,-11.12,1
1718282085.7784948,-20.831061679329444,-19.33875,-9.830000000000002,1
1718282086.4018579,-20.831268193329798,-20.89125,-7.540000000000001,1
1718282087.0568624,-20.83145593333012,-21.765833333333333,3.5599999999999987,1
1718282087.7889845,-20.831626606057682,-22.053333333333335,0,1
1718282088.4319682,-20.831781763082745,-21.224166666666665,10.459999999999999,1
1718282089.0879376,-20.831922814923704,-20.850833333333334,10.149999999999999,1
1718282089.7278976,-20.832051043870035,-19.955833333333334,9.78,1
1718282090.4145868,-20.832167615639428,-19.122083333333332,-8.09,1
1718282091.0707817,-20.832273589975237,-18.610416666666666,-10.21,1
1718282091.694768,-20.832369930280517,-19.8725,-9.350000000000001,1
1718282092.3504024,-20.83245751237623,-21.419583333333332,-3.530000000000001,1
1718282093.006078,-20.83253713246324,-22.204166666666666,10.940000000000001,1
1718282093.6444368,-20.83260951436052,-22.062083333333334,10.38,1
1718282094.3166413,-20.83267531608532,-20.639583333333334,9.67,1
1718282094.9564068,-20.832735135835136,-19.495416666666667,9.6,1
1718282095.5784347,-20.832789517425887,-19.02125,-8.69,1
1718282096.3155699,-20.83283895523565,-18.83,-10.099999999999998,1
1718282096.9552965,-20.83288389869908,-20.327083333333334,-8.470000000000002,1
1718282097.6111503,-20.8329247563931,-21.743333333333332,-6.910000000000001,1
1718282098.2662218,-20.832961899751304,-22.392083333333332,6.619999999999999,1
1718282098.9217606,-20.832995666440578,-22.5775,8.78,1
1718282099.559579,-20.83302636343083,-21.576666666666668,9.719999999999999,1
1718282100.2165277,-20.833054269785602,-20.48375,-12.540000000000001,1
1718282100.9035964,-20.833079639199035,-19.778333333333332,-12.29,1
1718282101.5432568,-20.83310270230215,-21.29875,-10.66,1
1718282102.183358,-20.833123668759534,-22.75583333333333,2.5500000000000007,1
1718282102.8380733,-20.833142729175332,-23.255416666666665,10.57,1
1718282103.4926527,-20.83316005682606,-22.225,9.42,1
1718282104.1173244,-20.83317580923581,-20.655,9.559999999999999,1
1718282104.804216,-20.833190129608315,-19.711666666666666,9.48,1
1718282105.4455488,-20.83320314812877,-19.13875,-6.2700000000000005,1
1718282106.101102,-20.833214983147368,-18.740833333333335,-11.330000000000002,1
1718282106.7720053,-20.83322574225518,-19.84625,-11.340000000000002,1
1718282107.4107237,-20.83323552326229,-21.435833333333335,-7.76,1
1718282108.0831816,-20.833244415086927,-22.4125,-5.84,1
1718282108.7381983,-20.83325249856387,-22.6675,10.989999999999998,1
1718282109.4102218,-20.833259847179274,-22.602916666666665,10.66,1
1718282110.0333602,-20.833266527738736,-21.036666666666665,10.51,1
1718282110.7677083,-20.83327260097461,-19.715833333333332,0,1
1718282111.4242427,-20.833278122098132,-18.933333333333334,0.7799999999999994,1
1718282112.0656552,-20.833283141301333,-19.40875,-9.629999999999999,1
1718282112.7537465,-20.833287704213333,-19.89375,-9.23,1
1718282113.4086823,-20.83329185231515,-21.080833333333334,-8.34,1
1718282114.048729,-20.8332956233168,-22.026666666666667,-6.62,1
1718282114.7200382,-20.833299051500127,-22.46375,11.76,1
1718282115.3732572,-20.833302168030418,-22.56,10.77,1
1718282116.0147412,-20.83330500123977,-21.02375,11.25,1
1718282116.6539342,-20.833307576884643,-19.6625,11.24,1
1718282117.2940323,-20.833309918379975,-18.922916666666666,11.03,1
1718282117.9645214,-20.8333120470121,-18.441666666666666,-8.75,1
1718282118.6053715,-20.83331398213221,-18.059166666666666,-10.400000000000002,1
1718282119.24411,-20.83331574133231,-19.535416666666666,-9.82,1
1718282119.9164138,-20.833317340605134,-21.21291666666667,-7.86,1
1718282120.5879428,-20.833318794489514,-22.1675,8.870000000000001,1
1718282121.2754846,-20.83332011620259,-22.495416666666667,12.21,1
1718282121.9144495,-20.83332131775993,-21.305833333333332,11.33,1
1718282122.570831,-20.833322410084783,-19.895,11.29,1
1718282123.2095678,-20.833323403107382,-19.123333333333335,11.06,1
1718282123.89584,-20.833324305855193,-18.714166666666667,-2.3599999999999994,1
1718282124.5375834,-20.833325126535026,-18.39875,-9.08,1
1718282125.1762393,-20.833325872607595,-19.385416666666668,-9.049999999999999,1
1718282125.8170104,-20.833326550855393,-20.946666666666665,-8.549999999999999,1
1718282126.4726813,-20.833327167444295,-22.08375,10.409999999999998,1
1718282127.1279867,-20.83332772797966,-22.65875,11.36,1
1718282127.7835548,-20.83332823755727,-21.4475,11.4,1
1718282128.4231198,-20.83332870080964,-20.071666666666665,11.34,1
1718282129.0941777,-20.833329121948154,-19.383333333333333,11.39,1
1718282129.734067,-20.833329504801355,-18.992916666666666,-9.78,1
1718282130.4612408,-20.833329852849715,-18.71,0,1
1718282131.1724503,-20.833330169257316,-20.581666666666667,-7.1899999999999995,1
1718282131.828498,-20.83333045690059,-21.37875,-4.640000000000001,1
1718282132.4682643,-20.833330718394475,-21.97125,9.059999999999999,1
1718282133.1393964,-20.833330956116193,-22.31833333333333,10.07,1
1718282133.7792296,-20.83333117222684,-21.33416666666667,10.23,1
1718282134.4184165,-20.83333136869107,-20.308333333333334,10.6,1
1718282135.1441498,-20.83333154729491,-19.731666666666666,0,1
1718282135.841638,-20.83333170966204,-19.344583333333333,7.58,1
1718282136.4979088,-20.83333185726852,-19.987083333333334,-6.299999999999999,1
1718282137.1847105,-20.833331991456227,-20.005416666666665,-8.250000000000002,1
1718282137.824252,-20.83333211344506,-21.024166666666666,-7.700000000000001,1
1718282138.4793723,-20.833332224343994,-22.220833333333335,-4.340000000000001,1
1718282139.1203532,-20.8333323251612,-22.925416666666667,10.85,1
1718282139.775927,-20.833332416813217,-23.001666666666665,9.739999999999998,1
1718282140.4627273,-20.833332500133224,-21.666666666666668,9.7,1
1718282141.1028204,-20.833332575878693,-20.487916666666667,9.78,1
1718282141.7581484,-20.833332644738203,-19.947916666666668,8.75,1
1718282142.4142337,-20.833332707337764,-19.577916666666667,-4.260000000000002,1
1718282143.0684664,-20.83333276424645,-19.334583333333335,-6.65,1
1718282143.7411358,-20.833332815981624,-20.280416666666667,-7.360000000000001,1
1718282144.3800414,-20.833332863013595,-21.590416666666666,-3.51,1
1718282145.123763,-20.833332905769936,-22.373333333333335,0,1
1718282145.851118,-20.833332944639334,-22.4875,10.68,1
1718282146.4897964,-20.833332979975154,-22.16,10.729999999999999,1
1718282147.1602776,-20.833333012098624,-21.04375,10.3,1
1718282147.7849472,-20.83333304130178,-20.03,10.1,1
1718282148.4246798,-20.833333067850102,-19.49416666666667,10.01,1
1718282149.0645509,-20.833333091984944,-19.179583333333333,-6.560000000000001,1
1718282149.7686431,-20.833333113925704,-18.966666666666665,-10.57,1
1718282150.4237957,-17.045454345993065,-20.182083333333335,-9.450000000000001,1
1718282151.0940645,-13.601928193327028,-20.04,11.1,1
1718282151.7166097,-10.471449872721545,-18.382916666666667,10.66,1
1718282152.3407884,-7.625560490352921,-14.67125,10.8,1
1718282153.004298,-5.038388324563251,-10.939166666666667,10.68,1
1718282153.6371803,-2.6864136283908375,-7.395833333333333,9.07,1
1718282154.278047,-0.5482548136886423,-4.276666666666666,-10.32,1
1718282154.949192,1.3955259269497158,-1.5316666666666667,-10.49,1
1718282155.686309,3.1625993275300424,-0.44083333333333335,0,1
1718282156.3398411,4.769029691693989,0.7729166666666667,-8.280000000000001,1
1718282157.0271997,6.2294209318430145,3.214583333333333,-12.08,1
1718282157.6677432,7.557049331978499,5.107916666666667,-13.88,1
1718282158.3380983,8.763984241192569,6.135,-13.709999999999999,1
1718282158.9777482,9.861197795023545,7.11125,-13.25,1
1718282159.6336055,10.858664662142619,8.265833333333333,-8.57,1
1718282160.2740533,11.765452723159955,9.665833333333333,10.780000000000001,1
1718282160.9125795,12.589805505902987,11.4175,10.44,1
1718282161.5526948,13.339217126578479,14.7375,9.219999999999999,1
1718282162.24061,14.020500418101644,17.611666666666668,8.78,1
1718282162.89654,14.639848864940893,19.7375,-2.67,1
1718282163.5334237,15.202892907522012,21.099166666666665,-6.080000000000001,1
1718282164.2230046,15.714751128050326,21.206666666666667,-7.720000000000001,1
1718282164.862905,16.18007678307605,20.905,-10.75,1
1718282165.5014222,16.60310010582672,20.684166666666666,-9.07,1
1718282166.158115,16.98766676287276,20.357916666666668,1.0699999999999994,1
1718282166.813192,17.33727281473281,20.218333333333334,6.879999999999999,1
1718282167.4679952,17.65509649824196,21.107916666666668,4.72,1
1718282168.0928586,17.944027119613892,22.4025,3.289999999999999,1
1718282168.7637339,18.206691320861125,23.079166666666666,-0.17000000000000082,1
1718282169.4199116,18.445476958358594,23.250833333333333,-6.18,1
1718282170.0594077,18.662554810629032,23.043333333333333,-3.7799999999999994,1
1718282170.734579,18.85989831269305,22.3825,-5.0600000000000005,1
1718282171.3694136,19.039301496387623,21.961666666666666,-4.110000000000001,1
1718282172.0092335,19.202395299746325,21.649583333333332,0.05999999999999872,1
1718282172.69745,19.350662393708784,21.451666666666668,7.329999999999999,1
1718282173.336026,19.48545066094738,21.656666666666666,7.41,1
1718282173.9760623,19.6079854493461,22.46125,8.100000000000001,1
1718282174.615915,19.719380711526757,23.109166666666667,6.349999999999998,1
1718282175.2859619,19.820649131691003,23.47625,-4.25,1
1718282175.9414952,19.912711331840303,23.529583333333335,-6.71,1
1718282176.5662127,19.996404241066934,22.61,-5.17,1
1718282177.205877,20.072488704000243,21.475,-4.52,1
1718282177.8460164,20.141656397575982,20.846666666666668,-1.8399999999999999,1
1718282178.517695,20.204536119008456,20.546666666666667,5.199999999999999,1
1718282179.171425,20.261699502128906,20.503333333333334,7.98,1
1718282179.8598568,20.313666214056575,21.07625,8.399999999999999,1
1718282180.4997685,20.36090867944537,21.8925,7.149999999999999,1
1718282181.1878266,20.40385637525337,22.41,3.23,1
1718282181.841407,20.442899735078825,22.583333333333332,-6.979999999999999,1
1718282182.514346,20.478393698556502,22.262916666666666,-4.9,1
1718282183.1529741,20.51066093808166,21.08,-4.82,1
1718282183.7932339,20.539994792195454,20.289583333333333,-4.91,1
1718282184.4168046,20.566661932298896,19.926666666666666,5.460000000000001,1
1718282185.0725293,20.590904786938385,19.675,7.66,1
1718282185.7110994,20.61294374570157,20.34,6.969999999999999,1
1718282186.4160273,20.632979162759003,21.186666666666667,6.91,1
1718282187.0554473,20.65119317826575,21.69333333333333,7.549999999999998,1
1718282187.7107394,20.667751374180988,21.939166666666665,-5.710000000000001,1
1718282188.399603,20.68280427955848,22.164166666666667,-5.63,1
1718282189.0383058,20.696488738992556,21.117916666666666,-6.18,1
1718282189.694361,20.708929156659895,20.171666666666667,-6.050000000000001,1
1718282190.3332686,20.720238627266564,19.583333333333332,3.2300000000000004,1
1718282190.9881625,20.73051996418173,19.251666666666665,8.52,1
1718282191.6278634,20.739866634104608,19.825,7.22,1
1718282192.2831197,20.748363606761764,20.870833333333334,7.24,1
1718282192.9230235,20.75608812735918,21.50125,3.4299999999999993,1
1718282193.6272385,20.763110418811376,21.80666666666667,-4.07,1
1718282194.2832296,20.76949432013156,21.713333333333335,-4.220000000000001,1
1718282194.9056716,20.775297866786254,20.924583333333334,-4.710000000000001,1
1718282195.5445845,20.78057381829054,20.26625,-8.94,1
1718282196.217084,20.78537013783988,19.83625,4.049999999999999,1
1718282196.8721747,20.789730428339293,19.20125,8.21,1
1718282197.5280051,20.793694328793293,19.82,8.309999999999999,1
1718282198.1681626,20.79729787466058,20.953333333333333,6.620000000000001,1
1718282198.8066533,20.800573825449003,21.689583333333335,4.92,1
1718282199.4627426,20.803551962529408,21.921666666666667,-2.59,1
1718282200.1190526,20.80625935987521,21.92791666666667,-3.5900000000000016,1
1718282200.741697,20.808720630189587,21.315,-2.910000000000001,1
1718282201.3811986,20.810958148657203,20.665,-1.9899999999999993,1
1718282202.0213923,20.812992256355027,20.322916666666668,5.3500000000000005,1
1718282202.6767883,20.814841445171236,20.2175,7.670000000000001,1
1718282203.315606,20.816522525913243,20.782916666666665,7.000000000000001,1
1718282203.956844,20.818050781133255,21.471666666666668,5.82,1
1718282204.5962887,20.819440104060536,21.859583333333333,4.9399999999999995,1
1718282205.2667177,20.82070312490352,21.96,-2.21,1
1718282205.8901825,20.82185132566986,21.937916666666666,-2.879999999999999,1
1718282206.51264,20.822895144548358,21.33125,-2.1800000000000006,1
1718282207.1687555,20.823844070801545,20.705,-1.5600000000000005,1
1718282207.7920182,20.824706731031704,20.348333333333333,-1.2000000000000002,1
1718282208.4478571,20.82549096760459,20.190833333333334,-1.0300000000000002,1
1718282209.071002,20.826203909943555,20.085,-1.1000000000000005,1
1718282209.6963794,20.82685203934263,20.000833333333333,-1.0600000000000005,1
1718282210.318521,20.82744124788723,19.95,-0.9800000000000013,1
1718282210.9588282,20.827976892018704,19.916666666666668,8.2,1
1718282211.5974634,20.82846384122912,19.934166666666666,7.7,1
1718282212.2555313,20.8289065223295,20.7625,6.59,1
1718282212.8953228,20.829308959693492,21.54125,6.16,1
1718282213.5510638,20.829674811842562,21.86125,4.75,1
1718282214.189958,20.830007404705356,21.982916666666668,-5.300000000000001,1
1718282214.845259,20.83030976185335,21.965833333333332,-9.68,1
1718282215.4828432,20.8305846319879,21.061666666666667,-8.360000000000001,1
1718282216.1558607,20.830834513928398,19.8325,-5.290000000000001,1
1718282216.7956643,20.83106167932885,19.06,-3.8499999999999996,1
1718282217.4827282,20.831268193329258,18.9475,-0.2600000000000007,1
1718282218.1223242,20.83145593332962,19.055833333333332,6.029999999999999,1
1718282218.777691,20.831626606057227,19.39625,1.919999999999999,1
1718282219.4167156,20.831781763082326,20.288333333333334,5.26,1
1718282220.0420334,20.831922814923335,20.667916666666667,4.879999999999999,1
1718282220.681225,20.8320510438697,21.081666666666667,-4.0600000000000005,1
1718282221.3688483,20.83216761563912,21.439583333333335,-6.02,1
1718282222.008171,20.832273589974964,20.895833333333332,-8.32,1
1718282222.6954203,20.832369930280255,20.161666666666665,-9.64,1
1718282223.33499,20.832457512376,19.479583333333334,3.979999999999999,1
1718282224.02335,20.832537132463028,19.00625,6.970000000000001,1
1718282224.6626377,20.832609514360325,19.87625,6.43,1
1718282225.3013132,20.83267531608515,21.029583333333335,4.499999999999999,1
1718282225.9420712,20.83273513583498,21.676666666666666,3.0899999999999994,1
1718282226.5805712,20.83278951742575,21.86,-7.369999999999999,1
1718282227.2362275,20.832838955235516,21.860833333333332,-5.940000000000001,1
1718282227.8766162,20.832883898698952,21.007916666666667,-5.9799999999999995,1
1718282228.5152442,20.83292475639299,20.3325,-4.640000000000001,1
1718282229.154706,20.832961899751208,19.979166666666668,4.83,1
1718282229.826299,20.832995666440485,19.911666666666665,5.17,1
1718282230.466195,20.83302636343075,20.653333333333332,4.08,1
1718282231.1366155,20.83305426978552,21.36,0.8600000000000003,1
1718282231.7615545,20.83307963919896,21.684583333333332,-5.260000000000002,2
1718282232.449036,20.833102702302096,21.764583333333334,-8.649999999999999,2
1718282233.0881941,20.833123668759484,21.5825,-8.219999999999999,2
1718282233.7602215,20.833142729175282,21.281666666666666,-8.210000000000003,2
1718282234.3988268,20.833160056826017,21.024166666666666,-10.87,1
1718282235.0555613,20.83317580923576,20.809583333333332,-10.969999999999999,1
1718282235.6942875,20.833190129608276,20.379166666666666,-9.94,1
1718282236.3339953,20.833203148128742,20.02,-8.459999999999999,1
1718282237.0220275,20.833214983147336,19.886666666666667,-10.689999999999998,1
1718282237.693486,20.833225742255152,19.94,7.149999999999999,1
1718282238.3489068,20.833235523262264,19.846666666666668,7.779999999999999,1
1718282239.0206163,20.833244415086906,21.278333333333332,6.009999999999999,1
1718282239.658945,20.83325249856384,22.866666666666667,2.5600000000000005,1
1718282240.2842138,20.833259847179264,23.561666666666667,1.1699999999999986,1
1718282240.9879777,20.83326652773872,23.576666666666668,1.9299999999999997,1
1718282241.6273086,20.833272600974595,23.468333333333334,-6.100000000000001,1
1718282242.282581,20.833278122098104,23.4875,-5.440000000000001,1
1718282242.9063983,20.833283141301315,22.82125,-4.65,1
1718282243.543959,20.833287704213316,22.139583333333334,-3.83,1
1718282244.1853163,20.833291852315135,21.76125,-3.6499999999999995,1
1718282244.8413858,20.833295623316783,21.566666666666666,4.859999999999999,1
1718282245.4965065,20.833299051500106,21.4075,5.859999999999999,1
1718282246.2000806,20.8333021680304,22.004166666666666,4.9,1
1718282246.8398802,20.83330500123976,22.676666666666666,4.32,1
1718282247.4618013,20.83330757688463,22.911666666666665,0.8300000000000001,1
1718282248.134138,20.833309918379964,22.901666666666667,-5.940000000000001,1
1718282248.7747674,20.83331204701208,22.565,-6.209999999999999,1
1718282249.4139235,20.833313982132204,21.683333333333334,-6.930000000000001,1
1718282250.0857687,20.83331574133231,20.8875,-5.34,1
1718282250.7253366,20.833317340605134,20.29125,-1.7999999999999998,1
1718282251.3951523,20.833318794489507,20.0275,3.69,1
1718282252.0362697,20.833320116202593,20.162916666666668,6.180000000000001,1
1718282252.6920676,20.833321317759935,20.750833333333333,5.99,1
1718282253.3311539,20.83332241008478,21.4925,4.699999999999999,1
1718282254.0350344,20.833323403107375,21.95,-5.410000000000002,1
1718282254.6900046,20.833324305855193,22.1,-5.76,1
1718282255.3773842,20.83332512653503,21.33,-5.3900000000000015,1
1718282256.0655324,20.833325872607602,20.469583333333333,-6.4399999999999995,1
1718282256.7049294,20.833326550855393,20.014583333333334,-2.0200000000000014,1
1718282257.3605344,20.833327167444295,19.72625,5.399999999999999,1
1718282257.9997005,20.83332772797967,19.87,7.1,1
1718282258.6555717,20.833328237557264,20.684166666666666,6.51,1
1718282259.2945747,20.83332870080964,21.545,3.88,1
1718282259.9341385,20.833329121948168,21.995833333333334,-4.190000000000001,1
1718282260.5895524,20.833329504801355,22.015833333333333,-5.160000000000002,1
1718282261.2617846,20.83332985284971,21.3,-4.920000000000002,1
1718282261.901723,20.833330169257316,20.578333333333333,-4.160000000000002,1
1718282262.589234,20.833330456900583,20.200833333333332,5.41,1
1718282263.259523,20.833330718394475,20.053333333333335,5.83,1
1718282263.9165518,20.83333095611619,20.794166666666666,4.59,1
1718282264.5710042,20.83333117222684,21.50625,4.74,1
1718282265.211062,20.83333136869107,21.772916666666667,-3.51,1
1718282265.8661258,20.83333154729491,21.879166666666666,-6.630000000000001,1
1718282266.5530524,20.83333170966204,21.2825,-4.669999999999999,1
1718282267.1924224,20.83333185726852,20.363333333333333,-2.9000000000000004,1
1718282267.8974018,20.83333199145624,19.979583333333334,-2.4699999999999998,1
1718282268.537252,20.833332113445067,19.98,5.219999999999999,1
1718282269.2565727,20.833332224344,20.03125,6.9399999999999995,1
1718282269.927649,20.833332325161198,20.776666666666667,6.1899999999999995,1
1718282270.5672898,20.83333241681321,21.567916666666665,5.609999999999999,1
1718282271.2214756,20.83333250013323,21.961666666666666,2.3499999999999996,1
1718282271.862598,20.833332575878693,22.1125,-4.17,1
1718282272.5816686,20.83333264473821,21.940833333333334,-2.5700000000000003,1
1718282273.221926,20.83333270733776,21.145833333333332,-4.21,1
1718282273.925246,20.833332764246443,20.6625,-3.820000000000002,1
1718282274.5654511,20.833332815981617,20.30625,-4.1800000000000015,1
1718282275.2190423,20.83333286301359,20.05,6.800000000000001,1
1718282275.8914328,20.83333290576993,19.85625,5.68,1
1718282276.5312717,20.833332944639334,20.6275,4.09,1
1718282277.2189143,20.833332979975154,21.304583333333333,4.3,1
1718282277.8584945,20.833333012098617,21.526666666666667,-3.34,1
1718282278.5136757,20.833333041301774,21.604583333333334,-3.2300000000000004,1
1718282279.169247,20.83333306785011,21.048333333333332,-2.7799999999999994,1
1718282279.793701,20.833333091984944,20.55125,-2.320000000000001,1
1718282280.496935,20.833333113925704,20.330833333333334,-0.04999999999999982,1
1718282281.1362882,17.045454345993058,20.16,6.299999999999999,1
1718282281.7924984,13.601928193327028,18.6275,5.329999999999998,1
1718282282.4321601,10.471449872721545,16.714583333333334,4.539999999999999,1
1718282283.101845,7.6255604903529095,14.729166666666666,2.9699999999999993,1
1718282283.7266681,5.038388324563251,12.20125,1.04,1
1718282284.3668714,2.6864136283908375,9.438333333333333,-9.650000000000002,1
1718282285.0374532,0.5482548136886423,6.3029166666666665,-8.040000000000001,1
1718282285.7091591,-1.395525926949728,2.4266666666666667,-8.760000000000002,1
1718282286.3490393,-3.162599327530055,-1.245,-9.09,1
1718282287.0043817,-4.769029691693989,-4.189166666666667,6.79,1
1718282287.6271431,-6.2294209318430145,-6.907916666666667,7.2299999999999995,1
1718282288.267915,-7.557049331978499,-8.000833333333333,7.14,1
1718282288.9075415,-8.763984241192581,-8.87375,6.61,1
1718282289.5634146,-9.861197795023557,-10.0725,7.1,1
1718282290.2020223,-10.858664662142631,-11.4625,-4.830000000000002,1
1718282290.8741875,-11.765452723159967,-12.641666666666667,-7.650000000000001,1
1718282291.5133567,-12.589805505903,-14.967916666666667,-6.340000000000002,1
1718282292.1530614,-13.339217126578484,-17.21125,-5.990000000000001,1
1718282292.8081214,-14.020500418101655,-18.742083333333333,7.879999999999999,1
1718282293.4636004,-14.639848864940898,-19.8175,7.13,1
1718282294.1348288,-15.202892907522024,-19.539583333333333,6.88,1
1718282294.7921088,-15.714751128050326,-19.267083333333332,6.29,1
1718282295.4297912,-16.180076783076057,-19.345833333333335,6.13,1
1718282296.0709836,-16.60310010582672,-19.555,4.979999999999999,1
1718282296.725194,-16.98766676287277,-19.719583333333333,-1.3200000000000003,1
1718282297.3661923,-17.337272814732824,-19.950833333333332,-8.200000000000001,1
1718282298.0048544,-17.655096498241964,-20.75625,-7.060000000000002,1
1718282298.6451797,-17.944027119613907,-22.055416666666666,6.63,1
1718282299.3480535,-18.206691320861125,-22.910833333333333,9.61,1
1718282299.9714448,-18.4454769583586,-22.115,8.739999999999998,1
1718282300.6100578,-18.662554810629032,-21.05375,8.9,1
1718282301.2337458,-18.85989831269306,-20.542083333333334,9.13,1
1718282301.8751369,-19.039301496387626,-20.274166666666666,1.7399999999999993,1
1718282302.5462449,-19.202395299746332,-20.000416666666666,-7.830000000000001,1
1718282303.2165058,-19.350662393708784,-20.47,-7.709999999999999,1
1718282303.8413005,-19.48545066094738,-21.782083333333333,-6.2700000000000005,1
1718282304.4803593,-19.6079854493461,-22.75,0.3299999999999992,1
1718282305.1527314,-19.71938071152676,-23.101666666666667,9.73,1
1718282305.8081667,-19.820649131690995,-22.709583333333335,9.68,1
1718282306.4469795,-19.9127113318403,-21.484166666666667,9.879999999999999,1
1718282307.0866926,-19.99640424106694,-20.555,9.77,1
1718282307.790595,-20.072488704000243,-19.976666666666667,1.3199999999999994,1
1718282308.4300213,-20.141656397575982,-19.576666666666668,-8.27,1
1718282309.0693252,-20.20453611900847,-20.039166666666667,-8.48,1
1718282309.710095,-20.26169950212891,-21.34,-7.52,1
1718282310.397184,-20.313666214056585,-22.372916666666665,-6.110000000000001,1
1718282311.0361624,-20.360908679445384,-22.894166666666667,10.129999999999999,1
1718282311.7089086,-20.403856375253376,-23.034583333333334,9.89,1
1718282312.3472855,-20.442899735078825,-21.67791666666667,9.53,1
1718282313.0351598,-20.47839369855651,-20.465416666666666,9.84,1
1718282313.6742003,-20.510660938081674,-19.781666666666666,9.499999999999998,1
1718282314.3471563,-20.53999479219546,-19.364166666666666,-6.9,1
1718282315.0022693,-20.566661932298903,-19.030833333333334,-8.560000000000002,1
1718282315.72168,-20.590904786938395,-20.27875,-8.08,1
1718282316.3610206,-20.61294374570157,-21.778333333333332,-7.26,1
1718282317.0010152,-20.632979162759007,-22.50958333333333,9.81,1
1718282317.688978,-20.651193178265768,-22.72375,9.809999999999999,1
1718282318.3117957,-20.667751374180995,-21.516666666666666,9.59,1
1718282318.952131,-20.682804279558482,-20.31875,9.18,1
1718282319.5736456,-20.696488738992556,-19.715416666666666,8.540000000000001,1
1718282320.2630143,-20.708929156659906,-19.3775,4.050000000000001,1
1718282320.949895,-20.72023862726658,-19.111666666666668,-6.7299999999999995,1
1718282321.5904949,-20.730519964181738,-19.3525,-5.909999999999999,1
1718282322.2277765,-20.73986663410461,-20.56,-7.32,1
1718282322.9003043,-20.748363606761764,-21.545416666666668,3.129999999999999,1
1718282323.5559745,-20.75608812735918,-22.195,10.63,1
1718282324.2661695,-20.763110418811376,-21.704583333333332,0,1
1718282324.931764,-20.769494320131557,-20.397083333333335,10.69,1
1718282325.5876546,-20.775297866786264,-20.472916666666666,10.310000000000002,1
1718282326.226887,-20.78057381829054,-20.039166666666667,-4.789999999999999,1
1718282326.9123888,-20.785370137839884,-19.444166666666668,-7.070000000000002,1
1718282327.5530777,-20.789730428339293,-20.42125,-7.079999999999999,1
1718282328.1778514,-20.793694328793293,-21.6375,-3.490000000000002,1
1718282328.8169582,-20.79729787466057,-22.32625,10.75,1
1718282329.5041332,-20.800573825449003,-22.34,10.73,1
1718282330.143977,-20.8035519625294,-21.101666666666667,9.769999999999998,1
1718282330.7669034,-20.80625935987521,-20.026666666666667,10.059999999999999,1
1718282331.406425,-20.808720630189583,-19.545416666666668,9.7,1
1718282332.047374,-20.810958148657196,-19.225416666666668,-4.069999999999999,1
1718282332.7184389,-20.812992256355027,-18.980833333333333,-7.640000000000001,1
1718282333.3738575,-20.814841445171236,-20.089583333333334,-6.85,1
1718282334.0298321,-20.81652252591325,-21.464583333333334,-6.710000000000001,1
1718282334.668431,-20.818050781133255,-22.2675,-4.6800000000000015,1
1718282335.339256,-20.819440104060536,-22.6725,10.65,1
1718282336.0286186,-20.820703124903513,-22.807083333333335,10.79,1
1718282336.6662889,-20.82185132566986,-21.467083333333335,10.78,1
1718282337.3226714,-20.822895144548358,-20.252916666666668,10.35,1
1718282337.9626305,-20.823844070801538,-19.60333333333333,8.82,1
1718282338.6505718,-20.824706731031704,-19.243333333333332,-8.66,1
1718282339.2892766,-20.825490967604576,-19.070833333333333,-8.82,1
1718282339.9294634,-20.826203909943555,-20.50625,-7.550000000000001,1
1718282340.616535,-20.82685203934263,-21.860416666666666,-6.750000000000001,1
1718282341.3516152,-20.827441247887236,-22.59125,0,1
1718282342.0237987,-20.8279768920187,-22.949166666666667,10.759999999999998,1
1718282342.6949975,-20.82846384122912,-22.561666666666667,10.54,1
1718282343.3658366,-20.8289065223295,-21.16,10.55,1
1718282344.006807,-20.82930895969349,-20.047916666666666,9.72,1
1718282344.6615615,-20.829674811842565,-19.473333333333333,-5.750000000000002,1
1718282345.365869,-20.830007404705363,-19.18875,-7.060000000000001,1
1718282346.0055938,-20.83030976185336,-20.386666666666667,-6.16,1
1718282346.6767108,-20.8305846319879,-21.567083333333333,-5.040000000000001,1
1718282347.3151867,-20.830834513928398,-22.15,10.469999999999999,1
1718282348.0671465,-20.831061679328844,-22.326666666666668,0,1
1718282348.722326,-20.83126819332925,-20.962083333333332,10.879999999999999,1
1718282349.4102266,-20.83145593332962,-20.719166666666666,10.16,1
1718282350.0494084,-20.831626606057235,-20.089583333333334,2.09,1
1718282350.7060063,-20.831781763082333,-19.442916666666665,-12.33,1
1718282351.359744,-20.831922814923335,-19.81125,-13.100000000000001,1
1718282352.0007157,-20.8320510438697,-21.549583333333334,-12.209999999999999,1
1718282352.6724453,-20.83216761563912,-23.004166666666666,-11.959999999999999,1
1718282353.3123367,-20.832273589974957,-23.74625,4.519999999999999,1
1718282354.0155284,-20.83236993028026,-24.105,10.349999999999998,1
1718282354.6542554,-20.832457512376,-22.815,10.059999999999999,1
1718282355.2927158,-20.832537132463028,-21.125833333333333,10.049999999999999,1
1718282355.9340112,-20.832609514360325,-20.07625,9.43,1
1718282356.5736878,-20.832675316085144,-19.439583333333335,9.76,1
1718282357.2124853,-20.83273513583498,-18.965833333333332,7.91,1
1718282357.8678648,-20.83278951742574,-18.545,-9.090000000000002,1
1718282358.5561082,-20.832838955235523,-18.423333333333332,-10.39,1
1718282359.1940787,-20.83288389869896,-20.00625,2.6799999999999997,1
1718282359.867639,-20.83292475639299,-21.493333333333332,8.27,1
1718282360.5064285,-20.832961899751208,-21.17,8.76,1
1718282361.1785173,-20.832995666440492,-20.115,8.95,1
1718282361.8173776,-20.83302636343075,-19.485833333333332,9.08,1
1718282362.4570782,-20.833054269785528,-19.22458333333333,-3.5200000000000005,1
1718282363.1132846,-20.833079639198967,-19.06,-13.519999999999998,1
1718282363.801201,-20.83310270230209,-20.08625,-12.619999999999997,1
1718282364.4727175,-20.833123668759477,-21.99416666666667,-11.43,1
1718282365.1119301,-20.833142729175282,-23.381666666666668,-3.7800000000000002,1
1718282365.7994983,-20.833160056826014,-23.91625,10.379999999999999,1
1718282366.438456,-20.83317580923577,-23.520416666666666,10.43,1
1718282367.157498,-20.833190129608276,-21.914166666666667,10.35,1
1718282367.782339,-20.833203148128735,-20.472916666666666,9.92,1
1718282368.4380484,-20.833214983147336,-19.738333333333333,-0.71,1
1718282369.0927134,-20.833225742255152,-19.319583333333334,-10.92,1
1718282369.7320993,-20.83323552326226,-19.89875,-10.55,1
1718282370.40421,-20.833244415086902,-21.38,-8.130000000000003,1
1718282371.0443683,-20.83325249856385,-22.500416666666666,-3.6400000000000006,1
1718282371.6993904,-20.833259847179256,-22.869583333333335,10.26,1
1718282372.3714435,-20.83326652773872,-22.6425,10.079999999999998,1
1718282373.0100527,-20.833272600974595,-21.160833333333333,10.23,1
1718282373.650762,-20.833278122098115,-19.969166666666666,10.19,1
1718282374.321588,-20.83328314130132,-19.321666666666665,9.9,1
1718282374.9767883,-20.83328770421332,-18.814583333333335,-8.790000000000001,1
1718282375.6476758,-20.833291852315135,-18.495,-11.440000000000001,1
1718282376.2725637,-20.83329562331679,-19.989583333333332,-10.68,1
1718282376.9287932,-20.833299051500113,-21.639166666666668,-9.370000000000001,1
1718282377.5682347,-20.833302168030404,-22.584583333333335,9.66,1
1718282378.2245445,-20.83330500123976,-22.957083333333333,10.129999999999999,1
1718282378.879215,-20.833307576884636,-21.534583333333334,10.11,1
1718282379.5169055,-20.83330991837997,-20.202083333333334,10.079999999999998,1
1718282380.1413684,-20.833312047012097,-19.52125,4.01,1
1718282380.8288136,-20.833313982132204,-19.128333333333334,-8.459999999999999,1
1718282381.4682283,-20.83331574133231,-19.332916666666666,-8.54,1
1718282382.123757,-20.83331734060513,-20.65375,-7.829999999999999,1
1718282382.7803955,-20.833318794489514,-21.784583333333334,-7.509999999999999,1
1718282383.4504027,-20.83332011620259,-22.388333333333332,0.14000000000000057,1
1718282384.1075084,-20.83332131775993,-22.715,9.839999999999998,1
1718282384.7466974,-20.833322410084783,-22.2725,10.099999999999998,1
1718282385.4187403,-20.833323403107375,-20.983333333333334,10.37,1
1718282386.0397608,-20.833324305855193,-19.902916666666666,10.269999999999998,1
1718282386.7136326,-20.833325126535026,-19.239583333333332,0.20000000000000018,1
1718282387.3678021,-20.833325872607595,-18.821666666666665,-7.780000000000001,1
1718282388.056538,-20.833326550855393,-19.44333333333333,-8.91,1
1718282388.6792057,-20.833327167444295,-20.817916666666665,-8.219999999999999,1
1718282389.3038933,-20.83332772797966,-21.864583333333332,3.97,1
1718282390.0065098,-20.83332823755727,-22.369583333333335,10.639999999999999,1
1718282390.646694,-20.83332870080964,-21.6175,10.569999999999999,1
1718282391.3335333,-20.833329121948154,-20.379583333333333,9.53,1
1718282391.9575238,-20.833329504801355,-19.458333333333332,9.560000000000002,1
1718282392.5977101,-20.833329852849715,-19.08125,-3.6399999999999997,1
1718282393.3158329,-20.833330169257316,-18.905416666666667,-6.670000000000001,1
1718282393.956648,-20.83333045690059,-19.94333333333333,-7.4,1
1718282394.627632,-20.833330718394475,-21.118333333333332,-6.529999999999999,1
1718282395.267173,-20.833330956116193,-22.000416666666666,6.249999999999999,1
1718282395.954952,-20.83333117222684,-22.39666666666667,10.41,1
1718282396.595027,-20.83333136869107,-21.52625,10.08,1
1718282397.314492,-20.83333154729491,-20.34125,9.99,1
1718282397.9519663,-20.83333170966204,-19.582916666666666,10.17,1
1718282398.5753236,-20.83333185726852,-19.225,3.369999999999999,1
1718282399.2150671,-20.833331991456227,-18.952083333333334,-4.83,1
1718282399.8867226,-20.83333211344506,-19.31125,-4.630000000000001,1
1718282400.5122938,-20.833332224343994,-20.47375,-4.2200000000000015,1
1718282401.183256,-20.8333323251612,-21.375416666666666,-3.610000000000001,1
1718282401.823443,-20.833332416813217,-21.86125,10.98,1
1718282402.5110004,-20.833332500133224,-22.089166666666667,10.889999999999999,1
1718282403.1486554,-20.833332575878693,-20.930416666666666,10.83,1
1718282403.806271,-20.833332644738203,-19.922083333333333,10.28,1
1718282404.4454443,-20.83333270733776,-19.415,9.04,1
1718282405.0843863,-20.83333276424645,-19.17375,-4.85,1
1718282405.7406597,-20.833332815981624,-19.096666666666668,-5.920000000000001,1
1718282406.3962154,-20.833332863013595,-20.247083333333332,-5.620000000000001,1
1718282407.035254,-20.833332905769936,-21.50958333333333,-5.260000000000001,1
1718282407.6743796,-20.833332944639334,-22.21625,5.789999999999999,1
1718282408.3460505,-20.833332979975154,-22.554583333333333,10.719999999999999,1
1718282408.9862497,-20.833333012098624,-21.8775,10.659999999999998,1
1718282409.6414518,-20.83333304130178,-20.749166666666667,10.569999999999999,1
1718282410.2808342,-20.833333067850102,-20.012083333333333,7.979999999999999,1
1718282410.9687483,-20.833333091984944,-19.607083333333332,-7.34,1
1718282411.6231306,-20.833333113925704,-19.541666666666668,-11.14,1
1718282412.2796388,-17.045454345993065,-20.782916666666665,-11.249999999999998,1
1718282412.9509447,-13.601928193327028,-20.608333333333334,-10.92,1
1718282413.5906172,-10.471449872721545,-19.085416666666667,0.5800000000000001,1
1718282414.2294755,-7.625560490352921,-17.08875,9.459999999999999,1
1718282414.852344,-5.038388324563251,-13.910416666666666,9.97,1
1718282415.539473,-2.6864136283908375,-9.923333333333334,8.770000000000001,1
1718282416.2434566,-0.5482548136886423,-5.527083333333334,7.81,1
1718282416.8681092,1.3955259269497158,-1.9,7.669999999999999,1
1718282417.5705624,3.1625993275300424,0.9116666666666666,6.07,1
1718282418.2102225,4.769029691693989,3.888333333333333,4.94,1
1718282418.8487768,6.2294209318430145,6.364583333333333,5.249999999999999,1
1718282419.4712157,7.557049331978499,8.353333333333333,4.48,1
1718282420.1448965,8.763984241192569,10.328333333333333,1.9199999999999995,1
1718282420.816446,9.861197795023545,12.159166666666666,4.7299999999999995,1
1718282421.456136,10.858664662142619,13.591666666666667,-4.68,1
1718282422.127145,11.765452723159955,14.935,-4.6,1
1718282422.7667472,12.589805505902987,15.416666666666666,-5.540000000000001,1
1718282423.4364107,13.339217126578479,15.745833333333334,-6.039999999999999,1


==> Exercise_Data/data/liuhuifang-3/HumanF.csv <==
1718849179.2579854,1
1718849182.4487443,2
1718849185.5163362,-1
1718849188.5482965,2
1718849191.5915687,-2
1718849194.6289315,2
1718849197.643726,-2
1718849200.6648753,-1
1718849203.6798155,2
1718849206.6961436,-2
1718849209.717571,2
1718849212.7483907,-2
1718849215.7541597,2
1718849218.7743442,-2
1718849221.7958822,2
1718849224.8232787,-1
1718849227.9012687,2
1718849230.9227483,-1
1718849233.954578,2
1718849236.9690223,-2
1718849239.973319,2
1718849242.989932,-1
1718849246.0049143,2
1718849249.0191977,-2
1718849252.0452218,2
1718849255.0871167,-2
1718849258.1047297,2
1718849261.1377215,-1
1718849264.1165867,2
1718849267.1693876,-2
1718849270.1778898,2
1718849273.1935253,2
1718849276.2224548,-2
1718849279.2378628,2
1718849282.2859476,-2
1718849285.3203082,2
1718849288.335289,-2
1718849291.349682,2
1718849294.3884296,-2
1718849297.387611,2
1718849300.4086137,2
1718849303.4233375,-2
1718849306.459048,2
1718849309.4828837,-2
1718849312.4929636,2
1718849315.5126193,-2
1718849318.535201,2
1718849321.5706117,-2
1718849324.5919147,2
1718849327.6202831,-1
1718849330.633808,2
1718849333.630113,-2
1718849336.6564856,2
1718849339.6741505,-1
1718849342.6900623,2
1718849345.7035124,-2
1718849348.7228806,2
1718849351.7486126,-1
1718849354.7723207,2
1718849357.794769,1
1718849360.7964597,-2
1718849363.8225036,2
1718849366.8333752,-2
1718849369.8604646,2
1718849372.8720927,-2
1718849375.8968368,2
1718849378.9014747,-2
1718849381.911579,2
1718849384.9424047,-2
1718849387.9693666,2
1718849390.981829,-2
1718849393.9924228,2
1718849397.0283315,-2
1718849400.0525699,2
1718849403.0646617,-2
1718849406.0808728,2
1718849409.1074584,-2
1718849412.119204,2
1718849415.1192367,-1
1718849418.158574,2
1718849421.1682596,-2
1718849424.187531,2
1718849427.196079,-2
1718849430.214898,2
1718849433.233719,-2
1718849436.251027,2
1718849439.275727,-2
1718849442.297997,2
1718849445.3071883,-2
1718849448.3143291,2
1718849451.3624825,-1
1718849454.37625,2
1718849457.3812888,-2
1718849460.4078987,2
1718849463.4295578,-2
1718849466.438213,2
1718849469.4671342,-2
1718849472.479706,2
1718849475.5215044,-2
1718849478.5293896,2
1718849481.5488498,-1
1718849484.5746255,2
1718849487.5962117,-2
1718849490.610755,2
1718849493.6235456,-2
1718849496.6375058,2
1718849499.6557128,-2
1718849502.6682594,2
1718849505.6947577,-2
1718849508.6846478,2
1718849511.7143698,-2
1718849514.7369668,2
1718849517.7534766,-2
1718849520.7680526,2
1718849523.789952,-1
1718849526.7944589,2
1718849529.8259747,-1
1718849532.8497396,2
1718849535.8629777,-2
1718849539.3751388,2
1718849542.3964567,-1
1718849545.423196,2
1718849548.4402702,-1
1718849551.448951,2
1718849554.4863503,-2
1718849557.502705,2
1718849560.5266201,-1
1718849563.5314045,2
1718849566.5511432,-2
1718849569.5352879,2
1718849572.5940723,-2
1718849575.6275465,2
1718849578.642835,-2
1718849581.6758883,2
1718849584.6910827,-2
1718849587.705003,2
1718849590.7277179,-1
1718849593.749262,2
1718849596.7703457,-1
1718849599.797888,2
1718849602.812959,2
1718849605.8300724,-2
1718849608.811889,2
1718849611.8686264,-1
1718849614.8798313,2
1718849617.8908913,-1
1718849620.9115376,2
1718849623.9345078,-1
1718849626.9369013,2
1718849629.9578693,-1
1718849632.9736676,2
1718849635.941056,-1
1718849639.014012,2
1718849642.0172904,-1
1718849645.0419486,2
1718849648.0577292,2
1718849651.064173,-2
1718849654.0828357,2
1718849657.0959861,-2
1718849660.106606,2
1718849663.1461213,-2
1718849666.1595328,2
1718849669.1860871,-1
1718849672.4117866,2
1718849675.425863,-2
1718849678.4353054,2
1718849681.4637024,-2
1718849684.4843006,2
1718849687.499122,-2
1718849690.529519,0
1718849693.5545516,2
1718849696.5623996,-1
1718849699.580965,2
1718849702.5879447,-1
1718849705.6061409,2
1718849708.6296449,-2
1718849711.6543155,-1


==> Exercise_Data/data/liuhuifang-3/data.csv <==
1718849177.4006183,-18.93939393939394,-20.800416666666667,0,1
1718849178.1962035,-15.323691460055095,-18.326666666666668,-2.9000000000000012,1
1718849178.8200758,-12.036689206110696,-14.3325,-2.009999999999999,1
1718849180.1941004,-9.04850533888851,-7.195416666666667,-3.38,1
1718849180.8806555,-6.33197455050471,-4.962083333333333,-2.84,1
1718849181.520405,-3.862401106519428,-5.840833333333333,-1.5500000000000007,1
1718849182.144472,-1.6173343392600872,-4.53,-2.950000000000001,1
1718849182.7680128,0.4236354491574942,-0.625,0.3600000000000012,1
1718849183.6325622,2.279062529537114,3.933333333333333,8.59,1
1718849184.5117006,3.965814420791321,6.2179166666666665,5.219999999999999,1
1718849185.1348963,5.499225231022416,7.23625,6.220000000000001,1
1718849185.7739427,6.893235058505233,8.426666666666666,6.74,1
1718849186.4142942,8.160516719853234,10.410833333333333,-4.169999999999999,1
1718849187.0546508,9.312590957442335,12.2,-14.35,1
1718849187.7407565,10.359931173432427,12.2625,-15.26,1
1718849188.3654761,11.312058642514325,11.084583333333333,-16.31,1
1718849189.0840614,12.177629068952422,10.921666666666667,-16.13,1
1718849189.7237763,12.964511274805227,12.156666666666666,7.94,1
1718849190.362194,13.679858734671422,13.43,7.510000000000001,1
1718849191.001743,14.330174607277053,15.96,7.33,1
1718849191.6263685,14.921370855100346,18.011666666666667,3.6900000000000004,1
1718849192.2822387,15.458821989485163,18.71,2.8500000000000005,1
1718849193.0017152,15.947413929834996,18.576666666666668,-13.399999999999999,1
1718849193.6564555,16.391588421062114,18.684583333333332,-14.14,1
1718849194.312769,16.79538341308677,17.854166666666668,-13.76,1
1718849195.0316572,17.16246976947282,16.941666666666666,-14.77,1
1718849195.687999,17.496184638914688,16.892916666666668,-11.04,1
1718849196.326782,17.799561792952748,17.3075,-12.03,1
1718849196.9673092,18.07535920571462,17.85625,7.310000000000001,1
1718849197.654252,18.326084126407224,18.126666666666665,6.8,1
1718849198.277314,18.554015872491412,20.101666666666667,6.430000000000001,1
1718849198.9176624,18.76122655074978,21.865833333333335,7.560000000000001,1
1718849199.5732422,18.949599894621013,22.11,5.95,1
1718849200.2440703,19.1208483890494,21.785,2.7799999999999994,1
1718849200.8996131,19.27652883852975,21.785,-14.32,1
1718849201.6034005,19.418056519875535,21.747916666666665,-15.28,1
1718849202.2431207,19.546718048371694,20.085833333333333,-14.429999999999996,1
1718849202.8817844,19.663683074277312,18.4525,-15.0,1
1718849203.571064,19.77001491600968,18.251666666666665,-14.34,1
1718849204.209563,19.866680226675452,18.702916666666667,-13.610000000000001,1
1718849204.961661,19.954557781826175,18.8,5.180000000000001,1
1718849205.6166134,20.034446468326834,18.63,5.810000000000001,1
1718849206.25642,20.107072546963778,20.325833333333332,5.990000000000001,1
1718849206.9601762,20.17309625481556,22.248333333333335,5.36,1
1718849207.6165385,20.233117807408078,22.7525,1.3000000000000007,1
1718849208.2559664,20.287682855219465,22.239166666666666,5.61,1
1718849208.9597092,20.337287444138905,21.705,-13.899999999999999,1
1718849209.6143987,20.38238252497477,22.06125,-14.229999999999997,1
1718849210.2542262,20.423378053007365,20.865,-13.389999999999999,1
1718849210.925503,20.460646714855173,19.2075,-12.419999999999998,1
1718849211.5808177,20.49452731653501,18.714166666666667,5.53,1
1718849212.2524111,20.525327863516676,19.365,5.060000000000002,1
1718849212.8924325,20.553328360772745,21.36625,5.000000000000001,1
1718849213.5954053,20.578783358278244,22.481666666666666,-12.309999999999999,1
1718849214.2671347,20.60192426510143,22.06833333333333,-13.82,1
1718849214.9238198,20.622961453122517,20.033333333333335,-13.539999999999997,1
1718849215.6103745,20.642086169505323,18.799166666666668,-12.949999999999998,1
1718849216.2508798,20.659472275307866,19.124583333333334,-12.979999999999999,1
1718849216.90668,20.675277826037455,19.6925,-13.729999999999999,1
1718849217.5942285,20.6896465085189,19.55,3.77,1
1718849218.2492335,20.702708947138394,19.104166666666668,2.39,1
1718849218.8893065,20.714583891337934,20.62,2.6699999999999995,1
1718849219.528541,20.7253792951557,22.294583333333332,-9.220000000000002,1
1718849220.1696117,20.7351932986264,22.5425,-13.330000000000002,1
1718849220.8058326,20.74411511996339,20.956666666666667,-13.479999999999997,1
1718849221.4472737,20.75222586663338,19.51,-13.280000000000001,1
1718849222.1665857,20.759599272697013,19.461666666666666,-13.349999999999998,1
1718849222.8062997,20.766302369118492,19.98,3.4899999999999998,1
1718849223.4463453,20.772396093138024,20.05625,5.470000000000001,1
1718849224.197452,20.777935842246684,21.2625,5.380000000000001,1
1718849224.8530707,20.78297197780002,22.844166666666666,4.66,1
1718849225.5412097,20.78755028284851,23.25125,-8.81,1
1718849226.164579,20.79171237834712,22.676666666666666,-13.25,1
1718849226.8201578,20.79549610152769,21.15125,-12.56,1
1718849227.459045,20.798935849873658,19.83625,-12.219999999999997,1
1718849228.14715,20.802062893824537,19.647916666666667,-11.68,1
1718849228.8511493,20.804905661052615,19.945,-12.759999999999998,1
1718849229.5062032,20.807489994896315,19.940833333333334,-12.84,1
1718849230.1771727,20.80983938929967,19.581666666666667,3.82,1
1718849230.8489456,20.811975202393636,19.44,3.36,1
1718849231.4896553,20.8139168506609,21.061666666666667,3.93,1
1718849232.1444533,20.815681985449288,22.580833333333334,-1.7400000000000002,1
1718849232.7835536,20.81728665343875,22.7425,-12.19,1
1718849233.4218202,20.818745442520072,21.745833333333334,-13.019999999999998,1
1718849234.0963714,20.82007161441219,20.285,-12.859999999999996,1
1718849234.7506952,20.821277225223202,19.624166666666667,-1.6000000000000014,1
1718849235.3908062,20.822373235051394,19.85125,3.779999999999999,1
1718849236.0294902,20.82336960762248,21.04,4.92,1
1718849236.701187,20.824275400868913,22.22458333333333,4.02,1
1718849237.3571544,20.825098849274777,22.609166666666667,4.109999999999999,1
1718849238.013117,20.825847438734638,22.367916666666666,-11.27,1
1718849238.652253,20.82652797460726,22.157916666666665,-12.62,1
1718849239.2914796,20.827146643582356,20.92625,-13.009999999999998,1
1718849239.9158766,20.827709069923344,19.710833333333333,-12.62,1
1718849240.5719302,20.82822036659699,19.361666666666668,-10.55,1
1718849241.2111027,20.82868518175483,19.57625,3.29,1
1718849241.8670194,20.82910774098924,19.855,2.1599999999999997,1
1718849242.5221343,20.8294918857478,21.096666666666668,2.19,1
1718849243.1439707,20.829841108255568,22.028333333333332,2.4299999999999993,1
1718849243.8018165,20.830158583262648,22.059166666666666,-11.160000000000002,1
1718849244.489188,20.830447196905432,21.72,-13.339999999999996,1
1718849245.1286564,20.830709572944336,20.525,-13.07,1
1718849245.751493,20.83094809661606,19.516666666666666,-13.510000000000002,1
1718849246.4073987,20.83116493631763,19.366666666666667,-13.27,1
1718849247.09531,20.831362063319055,19.554583333333333,4.750000000000001,1
1718849247.7661395,20.831541269683985,19.585,4.02,1
1718849248.4068947,20.831704184561204,21.015833333333333,4.449999999999999,1
1718849249.0780165,20.83185228899502,22.41,4.51,1
1718849249.7333515,20.831986929389412,22.691666666666666,-5.699999999999999,1
1718849250.3731759,20.832109329747958,22.305833333333332,-10.939999999999998,1
1718849251.012771,20.832220602801172,21.291666666666668,-11.209999999999997,1
1718849251.6516807,20.832321760122287,20.27,-11.25,1
1718849252.3396847,20.832413721323295,19.887916666666666,-12.129999999999999,1
1718849252.9937167,20.83249732241511,19.924166666666668,3.379999999999999,1
1718849253.634394,20.83257332340768,19.863333333333333,4.130000000000001,1
1718849254.257858,20.8326424152191,20.967916666666667,5.0600000000000005,1
1718849254.9298935,20.832705225956754,22.22,4.26,1
1718849255.5866838,20.832762326627357,22.624583333333334,3.4699999999999993,1
1718849256.2571476,20.832814236327906,22.298333333333332,-11.3,1
1718849256.8962579,20.83286142696476,21.979166666666668,-11.66,1
1718849257.5363834,20.832904327543705,20.767916666666668,-11.799999999999997,1
1718849258.2082946,20.832943328070034,19.686666666666667,-11.509999999999998,1
1718849258.8634775,20.83297878309398,19.4325,2.8599999999999994,1
1718849259.5026789,20.83301101493392,19.695,3.8000000000000007,1
1718849260.174129,20.833040316606592,21.03125,3.21,1
1718849260.8140059,20.833066954490846,22.118333333333332,3.0799999999999996,1
1718849261.5012221,20.83309117074925,22.127916666666668,3.3599999999999994,1
1718849262.1569993,20.83311318552962,21.734166666666667,-11.19,1
1718849262.8133166,20.833133198966316,21.73125,-12.539999999999997,1
1718849263.4681165,20.83315139299968,20.770833333333332,-13.030000000000001,1
1718849264.1081088,20.833167933030005,19.447916666666668,-13.189999999999998,1
1718849264.763858,20.833182969421227,18.985,-10.32,1
1718849265.4514384,20.833196638867786,19.25583333333333,3.459999999999999,1
1718849266.0911946,20.833209065637373,19.725,3.7799999999999994,1
1718849266.778539,20.833220362700644,20.999583333333334,3.1799999999999997,1
1718849267.4169807,20.833230632758156,22.138333333333332,3.1099999999999994,2
1718849268.0570898,20.833239969174087,22.709583333333335,2.959999999999999,2
1718849268.6966183,20.833248456824926,23.043333333333333,3.139999999999999,2
1718849269.4003685,20.83325617287114,23.351666666666667,-12.219999999999999,2
1718849270.0405777,20.833263187458627,23.571666666666665,-13.139999999999997,2
1718849270.680199,20.833269564356318,23.014166666666668,-11.149999999999999,1
1718849271.3520274,20.833275361536046,22.245833333333334,-8.75,1
1718849272.0070944,20.83328063169943,22.129166666666666,-2.8499999999999996,1
1718849272.6464498,20.833285422757058,22.56625,-13.21,1
1718849273.301767,20.833289778263996,23.195,5.910000000000001,1
1718849273.9904153,20.833293737815755,22.495,6.310000000000001,1
1718849274.6448436,20.833297337408258,23.132916666666667,6.71,1
1718849275.3174465,20.83330060976509,24.39,6.089999999999999,1
1718849276.004402,20.833303584634923,24.791666666666668,7.04,1
1718849276.644881,20.833306289062044,24.229166666666668,7.53,2
1718849277.2833383,20.83330874763217,23.727916666666665,-14.829999999999998,2
1718849277.9703221,20.833310982695913,23.402916666666666,-14.299999999999999,2
1718849278.5946326,20.833313014572038,22.133333333333333,-14.510000000000002,2
1718849279.281921,20.833314861732166,20.955,-15.52,1
1718849279.9216542,20.83331654096864,20.141666666666666,-18.119999999999997,1
1718849280.577325,20.833318067547236,19.74,-17.93,1
1718849281.2333882,20.83331945534598,19.325,-16.959999999999997,1
1718849281.8726826,20.83332071698119,18.97625,7.209999999999999,1
1718849282.5601594,20.833321863922297,19.005,6.560000000000001,1
1718849283.2476377,20.833322906596027,21.573333333333334,-2.3199999999999985,1
1718849283.903168,20.83332385448123,23.685,-18.990000000000002,1
1718849284.5589,20.833324716195058,22.675,-17.3,1
1718849285.198444,20.833325499571266,19.548333333333332,-16.4,1
1718849285.9186773,20.83332621173145,18.33,-11.969999999999999,1
1718849286.5574894,20.833326859149807,19.525833333333335,5.2700000000000005,1
1718849287.1970115,20.83332744771195,20.78,4.670000000000001,1
1718849287.9013515,20.833327982768434,22.071666666666665,7.590000000000001,1
1718849288.5243864,20.83332846918342,22.81,6.710000000000002,1
1718849289.1642241,20.833328911378874,23.13458333333333,-6.9300000000000015,1
1718849289.8840284,20.83332931337473,23.166666666666668,-17.72,1
1718849290.523502,20.833329678825514,21.892916666666668,-17.71,1
1718849291.1789656,20.8333300110535,19.789166666666667,-17.349999999999998,1
1718849291.8341327,20.83333031307894,18.80291666666667,-16.560000000000002,1
1718849292.4578025,20.833330587647517,19.0675,6.2299999999999995,1
1718849293.16163,20.83333083725532,19.549583333333334,4.12,1
1718849293.8021202,20.833331064171507,21.554166666666667,4.32,1
1718849294.4564817,20.83333127045895,22.855,4.76,1
1718849295.096031,20.833331457992983,22.731666666666666,-5.5,1
1718849295.7361987,20.83333162847847,22.30625,-16.54,1
1718849296.3755102,20.83333178346528,21.502916666666668,-14.929999999999996,1
1718849297.0467303,20.83333192436237,20.05666666666667,-13.989999999999995,1
1718849297.7034788,20.833332052450643,19.195833333333333,-11.060000000000002,1
1718849298.3419836,20.833332168894522,19.344583333333333,9.450000000000001,1
1718849298.9986851,20.8333322747526,20.047916666666666,10.1,1
1718849299.6377826,20.833332370987215,22.057916666666667,9.53,1
1718849300.2609,20.83333245847322,23.4975,-8.45,1
1718849300.9322677,20.833332538005948,23.407916666666665,-16.31,1
1718849301.5725198,20.83333261030845,21.335833333333333,7.67,1
1718849302.2764924,20.833332676037983,19.338333333333335,8.19,1
1718849302.916287,20.833332735792112,21.1,9.23,1
1718849303.6035013,20.833332790114035,23.598333333333333,5.92,1
1718849304.2588634,20.833332839497597,23.8825,-5.750000000000002,1
1718849304.8978515,20.83333288439176,22.392916666666668,-11.73,1
1718849305.52245,20.833332925204644,20.6375,-11.380000000000003,1
1718849306.1776512,20.83333296230725,19.65,-11.16,1
1718849306.832835,20.83333299603689,19.526666666666667,-11.670000000000002,1
1718849307.4890854,20.833333026700203,19.541666666666668,3.5100000000000007,1
1718849308.2406662,20.83333305457595,19.33,3.4499999999999993,1
1718849308.8801758,20.833333079917526,20.549166666666668,4.720000000000001,1
1718849309.5184598,20.83333310295532,21.788333333333334,4.970000000000001,1
1718849310.2552955,17.04545433602,21.921666666666667,-4.58,1
1718849310.8785138,13.60192818426059,17.856666666666666,-11.59,1
1718849311.517747,10.471449864479327,12.17125,-10.749999999999998,1
1718849312.1574144,7.625560482859995,7.92,-10.66,1
1718849312.8134909,5.038388317751512,5.420833333333333,-10.82,1
1718849313.5005333,2.6864136221983426,2.965,-9.219999999999999,1
1718849314.1407118,0.5482548080591004,-0.2920833333333333,3.99,1
1718849314.7802403,-1.395525932067491,-2.9904166666666665,3.6999999999999993,1
1718849315.435428,-3.1625993321825687,-3.671666666666667,3.629999999999999,1
1718849316.0746207,-4.769029695923551,-4.272083333333334,3.629999999999999,1
1718849316.7154846,-6.229420935688068,-6.038333333333333,-11.259999999999998,1
1718849317.3703868,-7.5570493354740025,-8.185833333333333,-12.379999999999999,1
1718849318.0104804,-8.763984244370306,-11.193333333333333,-12.460000000000003,1
1718849318.6501875,-9.861197797912403,-13.461666666666666,-11.700000000000001,1
1718849319.2730372,-10.85866466476885,-14.47625,7.98,1
1718849319.9278963,-11.765452725547439,-15.044583333333334,6.1800000000000015,1
1718849320.5688949,-12.589805508073429,-14.254166666666666,5.979999999999999,1
1718849321.2240162,-13.339217128551603,-13.830416666666666,5.9399999999999995,1
1718849321.880149,-14.020500419895397,-14.555833333333334,5.34,1
1718849322.5196464,-14.639848866571574,-15.541666666666666,6.0,1
1718849323.1593196,-15.202892909004458,-16.014166666666668,-10.23,1
1718849323.8133535,-15.71475112939799,-16.204166666666666,-12.42,1
1718849324.4539666,-16.180076784301207,-18.07208333333333,-11.98,1
1718849325.0769973,-16.60310010694049,-20.125,-9.760000000000002,1
1718849325.7656045,-16.987666763885294,-20.769166666666667,5.7700000000000005,1
1718849326.4042997,-17.3372728156533,-20.279166666666665,5.19,1
1718849327.060682,-17.655096499078756,-18.8475,5.25,1
1718849327.7162902,-17.94402712037463,-18.114583333333332,4.75,1
1718849328.355073,-18.206691321552693,-18.457083333333333,4.58,1
1718849328.993697,-18.4454769589873,-18.932916666666667,4.56,1
1718849329.6339717,-18.66255481120057,-18.93166666666667,6.450000000000001,1
1718849330.289683,-18.85989831321264,-18.775833333333335,-10.740000000000002,1
1718849330.929079,-19.039301496859977,-18.740833333333335,-12.16,1
1718849331.601229,-19.20239530017574,-20.495,-2.51,1
1718849332.2565813,-19.350662394099157,-22.246666666666666,5.37,1
1718849332.8967068,-19.485450661302263,-21.63,5.86,1
1718849333.583734,-19.60798544966872,-19.68125,5.750000000000002,1
1718849334.2230942,-19.71938071182005,-18.847083333333334,5.610000000000001,1
1718849334.8632584,-19.820649131957623,-19.442916666666665,-10.620000000000001,1
1718849335.5029132,-19.912711332082683,-20.06833333333333,-12.07,1
1718849336.1902094,-19.99640424128729,-21.328333333333333,-12.010000000000002,1
1718849336.8300846,-20.07248870420057,-22.450833333333332,-12.05,1
1718849337.5003922,-20.141656397758094,-22.6825,6.21,1
1718849338.1249712,-20.20453611917402,-22.391666666666666,5.13,1
1718849338.764805,-20.261699502279413,-20.759166666666665,5.1499999999999995,1
1718849339.46845,-20.313666214193404,-19.562083333333334,5.209999999999999,1
1718849340.1401691,-20.360908679569764,-19.56625,5.67,1
1718849340.7958686,-20.40385637536645,-19.91875,-11.43,1
1718849341.4507096,-20.442899735181623,-19.822916666666668,-11.870000000000003,1
1718849342.090752,-20.47839369864996,-20.973333333333333,-11.43,1
1718849342.7298584,-20.510660938166634,-22.341666666666665,-11.509999999999998,1
1718849343.3855135,-20.539994792272694,-22.6725,6.67,1
1718849344.0413556,-20.566661932369115,-22.244583333333335,5.3500000000000005,1
1718849344.728708,-20.590904787002223,-20.420416666666668,5.01,1
1718849345.483023,-20.612943745759605,-19.229166666666668,0,1
1718849346.1364064,-20.632979162811758,-19.513333333333332,5.3100000000000005,1
1718849346.7906296,-20.651193178313722,-20.419166666666666,-10.36,1
1718849347.4951375,-20.667751374224597,-20.245833333333334,-13.060000000000002,1
1718849348.1342611,-20.682804279598113,-20.930833333333332,-11.540000000000003,1
1718849348.7753263,-20.69648873902859,-22.226666666666667,-11.410000000000004,1
1718849349.446294,-20.70892915669266,-22.745,6.15,1
1718849350.0696483,-20.720238627296354,-22.379166666666666,5.580000000000001,1
1718849350.756867,-20.73051996420881,-20.486666666666668,5.42,1
1718849351.3969855,-20.739866634129218,-19.159583333333334,5.58,1
1718849352.0507038,-20.74836360678414,-19.321666666666665,7.659999999999999,1
1718849352.7073288,-20.756088127379524,-19.815833333333334,-12.689999999999998,1
1718849353.3631341,-20.763110418829868,-19.569583333333334,-11.700000000000003,1
1718849354.0670109,-20.769494320148365,-20.84625,-10.700000000000003,1
1718849354.6910746,-20.775297866801544,-22.473333333333333,-7.619999999999999,1
1718849355.3461266,-20.780573818304433,-22.745416666666667,-3.9399999999999995,1
1718849355.98518,-20.785370137852514,-21.881666666666668,6.03,1
1718849356.6574173,-20.78973042835077,-21.0875,5.779999999999999,1
1718849357.3844068,-20.793694328803735,-20.115833333333335,0,1
1718849358.0486698,-20.797297874670058,-19.50125,5.709999999999999,1
1718849358.6884382,-20.800573825457633,-19.924583333333334,0.47000000000000064,1
1718849359.3430655,-20.80355196253724,-20.008333333333333,5.09,1
1718849360.0465918,-20.80625935988234,-19.99,5.57,1
1718849360.7904325,-20.808720630196063,-19.675833333333333,0,1
1718849361.4688616,-20.81095814866309,-19.42625,7.009999999999998,1
1718849362.1092942,-20.81299225636038,-19.9675,-12.12,1
1718849362.7968464,-20.814841445176103,-20.13,-12.880000000000003,1
1718849363.4372053,-20.816522525917673,-21.508333333333333,-12.610000000000001,1
1718849364.0766692,-20.81805078113728,-22.8725,-12.34,1
1718849364.7642272,-20.819440104064192,-23.140416666666667,9.18,1
1718849365.4679983,-20.820703124906842,-22.592083333333335,6.84,1
1718849366.1083264,-20.82185132567289,-20.351666666666667,5.9,1
1718849366.7624092,-20.822895144551104,-19.1025,5.74,1
1718849367.4029372,-20.823844070804036,-19.53708333333333,5.43,1
1718849368.057627,-20.824706731033974,-20.120833333333334,-11.149999999999999,1
1718849368.7139702,-20.825490967606644,-19.974166666666665,-12.91,1
1718849369.4012144,-20.826203909945434,-21.019166666666667,-12.64,1
1718849370.0722682,-20.826852039344335,-22.73375,-12.83,1
1718849370.7438378,-20.82744124788879,-23.265833333333333,7.87,1
1718849371.3841035,-20.82797689202011,-22.6875,5.94,1
1718849372.0232112,-20.828463841230406,-20.563333333333333,5.800000000000002,1
1718849372.7274098,-20.828906522330673,-19.3175,5.619999999999999,1
1718849373.415529,-20.829308959694547,-19.58625,5.279999999999999,1
1718849374.0704353,-20.82967481184353,-20.065833333333334,-10.8,1
1718849374.7097514,-20.830007404706237,-19.902083333333334,-12.589999999999998,1
1718849375.396831,-20.830309761854156,-20.975,-12.580000000000002,1
1718849376.0374775,-20.83058463198863,-22.50875,-11.920000000000002,1
1718849376.6765156,-20.83083451392905,-22.975,8.010000000000002,1
1718849377.3158166,-20.831061679329444,-22.446666666666665,5.930000000000001,1
1718849377.955427,-20.831268193329798,-20.394166666666667,5.670000000000001,1
1718849378.611575,-20.83145593333012,-19.1775,5.549999999999999,1
1718849379.2671902,-20.831626606057682,-19.459583333333335,5.360000000000001,1
1718849379.92181,-20.831781763082745,-19.932916666666667,-2.0699999999999985,1
1718849380.57792,-20.831922814923704,-19.784583333333334,-11.59,1
1718849381.2651546,-20.832051043870035,-20.096666666666668,-12.27,1
1718849381.906581,-20.832167615639428,-21.692916666666665,-11.79,1
1718849382.5610445,-20.832273589975237,-22.835833333333333,-0.9100000000000019,1
1718849383.2161107,-20.832369930280517,-22.6925,6.340000000000001,1
1718849383.8563576,-20.83245751237623,-21.222083333333334,6.470000000000001,1
1718849384.5124245,-20.83253713246324,-19.74375,6.1800000000000015,1
1718849385.199307,-20.83260951436052,-19.385416666666668,5.970000000000001,1
1718849385.839701,-20.83267531608532,-19.724166666666665,6.000000000000001,1
1718849386.4942284,-20.832735135835136,-19.78875,-11.98,1
1718849387.1503227,-20.832789517425887,-19.528333333333332,-12.609999999999996,1
1718849387.7901542,-20.83283895523565,-20.976666666666667,-11.959999999999997,1
1718849388.4925094,-20.83288389869908,-22.679166666666667,-11.75,1
1718849389.200128,-20.8329247563931,-23.02625,6.62,1
1718849389.836465,-20.832961899751304,-22.374583333333334,6.450000000000001,1
1718849390.475695,-20.832995666440578,-20.5275,6.449999999999999,1
1718849391.211533,-20.83302636343083,-19.3925,6.23,1
1718849391.8514082,-20.833054269785602,-19.506666666666668,1.7499999999999991,1
1718849392.4907448,-20.833079639199035,-19.8525,-12.48,1
1718849393.1296742,-20.83310270230215,-20.13375,-13.220000000000002,1
1718849393.7863576,-20.833123668759534,-21.475,-12.67,1
1718849394.4575467,-20.833142729175332,-22.702916666666667,-11.830000000000002,1
1718849395.1291168,-20.83316005682606,-22.894166666666667,6.56,1
1718849395.7679672,-20.83317580923581,-22.370833333333334,6.409999999999998,1
1718849396.4082608,-20.833190129608315,-20.59125,6.619999999999999,1
1718849397.0476818,-20.83320314812877,-19.368333333333332,6.49,1
1718849397.7040215,-20.833214983147368,-19.356666666666666,7.1000000000000005,1
1718849398.3603802,-20.83322574225518,-19.658333333333335,-12.18,1
1718849399.0460842,-20.83323552326229,-19.5675,-12.69,1
1718849399.670124,-20.833244415086927,-20.929166666666667,-12.3,1
1718849400.3100717,-20.83325249856387,-22.474166666666665,-12.280000000000001,1
1718849401.0129495,-20.833259847179274,-22.830416666666668,8.5,1
1718849401.6689768,-20.833266527738736,-22.239583333333332,7.21,1
1718849402.3091946,-20.83327260097461,-20.26125,6.920000000000001,1
1718849402.9650676,-20.833278122098132,-19.07208333333333,6.890000000000001,1
1718849403.6679404,-20.833283141301333,-19.295,6.26,1
1718849404.3231053,-20.833287704213333,-19.745833333333334,-11.35,1
1718849404.978723,-20.83329185231515,-19.67,-12.05,1
1718849405.6183732,-20.8332956233168,-20.91125,-11.45,1
1718849406.2420533,-20.833299051500127,-22.3925,-11.399999999999999,1
1718849406.9448364,-20.833302168030418,-22.763333333333332,8.02,1
1718849407.5844672,-20.83330500123977,-22.30625,6.870000000000002,1
1718849408.2086194,-20.833307576884643,-20.485833333333332,6.82,1
1718849408.8634572,-20.833309918379975,-19.270416666666666,7.200000000000001,1
1718849409.5967593,-20.8333120470121,-19.355833333333333,0,1
1718849410.3424053,-20.83331398213221,-19.809166666666666,0,1
1718849411.0873883,-20.83331574133231,-20.3625,0,1
1718849411.806976,-20.833317340605134,-20.565,-12.149999999999999,1
1718849412.4455633,-20.833318794489514,-20.519166666666667,-12.060000000000002,1
1718849413.0860891,-20.83332011620259,-21.62125,7.44,1
1718849413.7408204,-20.83332131775993,-22.7275,6.240000000000001,1
1718849414.4124584,-20.833322410084783,-21.16375,6.260000000000001,1
1718849415.1155384,-20.833323403107382,-19.2025,6.130000000000001,1
1718849415.7719483,-20.833324305855193,-19.055,6.290000000000002,1
1718849416.4116852,-20.833325126535026,-19.92,-11.66,1
1718849417.0499835,-20.833325872607595,-20.21,-12.309999999999999,1
1718849417.6908343,-20.833326550855393,-21.304166666666667,-12.149999999999999,1
1718849418.3297994,-20.833327167444295,-22.595833333333335,-12.190000000000003,1
1718849419.0829353,-20.83332772797966,-23.01125,0,1
1718849419.877302,-20.83332823755727,-22.62875,0,1
1718849420.521781,-20.83332870080964,-21.201666666666668,6.570000000000001,1
1718849421.161761,-20.833329121948154,-20.442083333333333,6.5699999999999985,1
1718849421.8003519,-20.833329504801355,-20.1075,7.220000000000001,1
1718849422.488755,-20.833329852849715,-19.809583333333332,-11.510000000000003,1
1718849423.1761267,-20.833330169257316,-19.545416666666668,-12.39,1
1718849423.8150487,-20.83333045690059,-21.14875,-12.360000000000003,1
1718849424.4551415,-20.833330718394475,-22.74625,-12.060000000000002,1
1718849425.1741562,-20.833330956116193,-22.918333333333333,8.75,1
1718849425.8143404,-20.83333117222684,-22.17375,7.430000000000001,1
1718849426.4535189,-20.83333136869107,-20.21291666666667,7.820000000000001,1
1718849427.1089435,-20.83333154729491,-19.075416666666666,8.25,1
1718849427.7485588,-20.83333170966204,-19.209583333333335,7.43,1
1718849428.4043112,-20.83333185726852,-19.475416666666668,-11.250000000000002,1
1718849429.0602765,-20.833331991456227,-19.367916666666666,-12.610000000000003,1
1718849429.7471905,-20.83333211344506,-20.778333333333332,-12.540000000000003,1
1718849430.419489,-20.833332224343994,-22.67,-12.490000000000002,1
1718849431.0749378,-20.8333323251612,-23.155,8.5,1
1718849431.7157192,-20.833332416813217,-22.49875,7.410000000000001,1
1718849432.3375351,-20.833332500133224,-20.416666666666668,7.000000000000001,1
1718849433.0755239,-20.833332575878693,-19.160833333333333,6.76,1
1718849433.7772722,-20.833332644738203,-19.416666666666668,6.33,1
1718849434.448419,-20.833332707337764,-19.860416666666666,-10.82,1
1718849435.1523407,-20.83333276424645,-19.734583333333333,-12.059999999999999,1
1718849435.808115,-20.833332815981624,-21.007916666666667,-12.190000000000001,1
1718849436.4952915,-20.833332863013595,-22.575,-11.82,1
1718849437.1509342,-20.833332905769936,-22.989166666666666,8.760000000000002,1
1718849437.7900214,-20.833332944639334,-22.4525,7.45,1
1718849438.4628458,-20.833332979975154,-20.45,7.170000000000001,1
1718849439.1493359,-20.833333012098624,-19.043333333333333,6.93,1
1718849439.7735994,-20.83333304130178,-19.185416666666665,7.6,1
1718849440.4288092,-20.833333067850102,-19.722916666666666,-11.86,1
1718849441.176973,-20.833333091984944,-19.629166666666666,0,1
1718849441.8358772,-20.833333113925704,-21.082916666666666,-11.870000000000003,1
1718849442.4752064,-17.045454345993065,-21.508333333333333,-12.8,1
1718849443.1453602,-13.601928193327028,-18.496666666666666,6.659999999999999,1
1718849443.7692287,-10.471449872721545,-13.789166666666667,6.29,1
1718849444.3939235,-7.625560490352921,-9.0625,5.6,1
1718849445.033902,-5.038388324563251,-5.605416666666667,4.890000000000001,1
1718849445.6560636,-2.6864136283908375,-3.1025,4.08,1
1718849446.3279774,-0.5482548136886423,-0.5583333333333333,1.6100000000000003,1
1718849446.9832017,1.3955259269497158,2.37,-13.010000000000002,1
1718849447.6708841,3.1625993275300424,4.685,-14.03,1
1718849448.3097973,4.769029691693989,4.9783333333333335,-13.999999999999998,1
1718849448.9341173,6.2294209318430145,5.145,-10.65,1
1718849449.5899208,7.557049331978499,6.613333333333333,4.99,1
1718849450.2782304,8.763984241192569,9.221666666666666,5.08,1
1718849450.966141,9.861197795023545,12.483333333333333,4.98,1
1718849451.6539776,10.858664662142619,14.607916666666666,4.71,1
1718849452.2924414,11.765452723159955,15.2425,-6.379999999999999,1
1718849452.9310908,12.589805505902987,15.615833333333333,-12.239999999999998,1
1718849453.5554414,13.339217126578479,15.57625,-12.29,1
1718849454.1945884,14.020500418101644,15.235833333333334,-12.189999999999998,1
1718849454.818031,14.639848864940893,15.266666666666667,3.329999999999999,1
1718849455.4439137,15.202892907522012,15.823333333333334,4.279999999999999,1
1718849456.0825253,15.714751128050326,17.7375,4.74,1
1718849456.722261,16.18007678307605,19.37,4.640000000000001,1
1718849457.3767524,16.60310010582672,19.84625,4.99,1
1718849458.0643132,16.98766676287276,19.824583333333333,3.539999999999999,1
1718849458.704879,17.33727281473281,20.118333333333332,-10.809999999999999,1
1718849459.4080586,17.65509649824196,20.48625,-10.889999999999999,1
1718849460.08382,17.944027119613892,19.246666666666666,-10.46,1
1718849460.7362576,18.206691320861125,17.990833333333335,-11.069999999999999,1
1718849461.375159,18.445476958358594,18.02166666666667,-0.33000000000000007,1
1718849462.030585,18.662554810629032,18.683333333333334,3.2799999999999994,1
1718849462.6714275,18.85989831269305,19.83791666666667,3.09,1
1718849463.3112154,19.039301496387623,20.767916666666668,2.8899999999999997,1
1718849463.9661427,19.202395299746325,21.0375,3.169999999999999,1
1718849464.6536207,19.350662393708784,21.0075,-10.84,1
1718849465.3097744,19.48545066094738,21.105,-10.74,1
1718849465.9490209,19.6079854493461,20.108333333333334,-10.690000000000001,1
1718849466.6363738,19.719380711526757,19.105,-10.5,1
1718849467.324334,19.820649131691003,18.973333333333333,-0.8200000000000003,1
1718849467.962272,19.912711331840303,19.373333333333335,3.789999999999999,1
1718849468.585421,19.996404241066934,20.34625,3.91,1
1718849469.2093034,20.072488704000243,21.343333333333334,4.09,1
1718849469.849033,20.141656397575982,21.715833333333332,3.7699999999999996,1
1718849470.4879253,20.204536119008456,21.699583333333333,-8.62,1
1718849471.144222,20.261699502128906,21.68,-10.22,1
1718849471.7681966,20.313666214056575,20.739166666666666,-10.34,1
1718849472.473098,20.36090867944537,19.664583333333333,-10.52,1
1718849473.12743,20.40385637525337,19.30666666666667,-10.669999999999998,1
1718849473.7672334,20.442899735078825,19.494583333333335,-10.93,1
1718849474.4227996,20.478393698556502,19.579166666666666,-7.27,1
1718849475.079456,20.51066093808166,19.428333333333335,3.0699999999999994,1
1718849475.7829986,20.539994792195454,19.765,2.919999999999999,1
1718849476.421775,20.566661932298896,21.201666666666668,4.390000000000001,1
1718849477.0614164,20.590904786938385,22.185,-1.9400000000000004,1
1718849477.7967756,20.61294374570157,22.201666666666668,-10.969999999999999,1
1718849478.4367616,20.632979162759003,21.33791666666667,-11.08,1
1718849479.0761514,20.65119317826575,20.138333333333332,-10.76,1
1718849479.731516,20.667751374180988,19.651666666666667,3.58,1
1718849480.3709152,20.68280427955848,19.889583333333334,3.629999999999999,1
1718849481.01081,20.696488738992556,21.284166666666668,4.6899999999999995,1
1718849481.714309,20.708929156659895,22.25958333333333,4.43,1
1718849482.354299,20.720238627266564,22.273333333333333,-2.7699999999999996,1
1718849482.9935086,20.73051996418173,21.973333333333333,-10.9,1
1718849483.6179717,20.739866634104608,21.38625,-12.590000000000002,1
1718849484.3049834,20.748363606761764,20.3,-12.57,1
1718849484.9753857,20.75608812735918,19.383333333333333,-12.920000000000002,1
1718849485.6159415,20.763110418811376,19.19625,4.680000000000001,1
1718849486.2565062,20.76949432013156,19.40625,7.170000000000002,1
1718849486.8945644,20.775297866786254,20.9875,7.550000000000001,1
1718849487.5189447,20.78057381829054,22.455833333333334,8.709999999999999,1
1718849488.1742709,20.78537013783988,22.77125,6.9399999999999995,1
1718849488.8146565,20.789730428339293,22.5825,-11.509999999999998,1
1718849489.4861493,20.793694328793293,22.436666666666667,-12.739999999999995,1
1718849490.1738255,20.79729787466058,20.791666666666668,-13.129999999999995,1
1718849490.813226,20.800573825449003,19.116666666666667,-12.069999999999999,1
1718849491.4689443,20.803551962529408,18.824583333333333,5.83,1
1718849492.1082146,20.80625935987521,19.438333333333333,7.75,1
1718849492.8101785,20.808720630189587,21.27,6.77,1
1718849493.4678621,20.810958148657203,22.644166666666667,7.09,1
1718849494.1065624,20.812992256355027,22.583333333333332,7.35,1
1718849494.7627447,20.814841445171236,22.13,-12.01,1
1718849495.4179869,20.816522525913243,22.188333333333333,-14.030000000000001,1
1718849496.058129,20.818050781133255,20.835833333333333,-13.55,1
1718849496.7293298,20.819440104060536,19.1075,-13.239999999999998,1
1718849497.3850567,20.82070312490352,18.5525,-1.5499999999999972,1
1718849498.0240922,20.82185132566986,19.016666666666666,6.09,1
1718849498.647805,20.822895144548358,20.293333333333333,6.07,1
1718849499.2892919,20.823844070801545,21.67,6.279999999999999,1
1718849499.9601243,20.824706731031704,22.172916666666666,6.8100000000000005,1
1718849500.663221,20.82549096760459,22.085833333333333,-11.17,1
1718849501.318936,20.826203909943555,22.094166666666666,-14.770000000000001,1
1718849501.9586792,20.82685203934263,20.744583333333335,-14.080000000000002,1
1718849502.5977712,20.82744124788723,19.08416666666667,-13.849999999999998,1
1718849503.2520332,20.827976892018704,18.623333333333335,-11.680000000000001,1
1718849503.8921952,20.82846384122912,19.035,6.36,1
1718849504.5319836,20.8289065223295,19.495833333333334,6.360000000000001,1
1718849505.1720774,20.829308959693492,21.02625,5.75,1
1718849505.8753095,20.829674811842562,22.333333333333332,6.02,1
1718849506.5308106,20.830007404705356,22.534583333333334,-2.9399999999999995,1
1718849507.2188861,20.83030976185335,22.22625,-14.25,1
1718849507.8900042,20.8305846319879,21.345,-14.38,1
1718849508.57808,20.830834513928398,19.738333333333333,-14.25,1
1718849509.2334032,20.83106167932885,18.81833333333333,-13.950000000000001,1
1718849509.8576164,20.831268193329258,18.950833333333332,5.480000000000001,1
1718849510.5605001,20.83145593332962,19.35333333333333,5.58,1
1718849511.2171273,20.831626606057227,21.238333333333333,5.6,1
1718849511.872267,20.831781763082326,22.578333333333333,5.539999999999999,1
1718849512.5284817,20.831922814923335,22.564583333333335,1.0500000000000007,1
1718849513.2306862,20.8320510438697,22.114166666666666,-14.779999999999998,1
1718849513.8703878,20.83216761563912,21.7075,-14.819999999999999,1
1718849514.5099673,20.832273589974964,20.3,-14.699999999999998,1
1718849515.1345985,20.832369930280255,19.0925,-14.899999999999999,1
1718849515.8697705,20.832457512376,18.883333333333333,-13.96,1
1718849516.5096657,20.832537132463028,19.136666666666667,5.240000000000001,1
1718849517.1329627,20.832609514360325,19.267916666666668,5.09,1
1718849517.7722862,20.83267531608515,20.84,4.3100000000000005,1
1718849518.412409,20.83273513583498,22.370833333333334,4.680000000000001,1
1718849519.0520372,20.83278951742575,22.597916666666666,-9.52,1
1718849519.754677,20.832838955235516,22.1475,-13.610000000000003,1
1718849520.3943412,20.832883898698952,20.687916666666666,-13.239999999999998,1
1718849521.017748,20.83292475639299,19.539166666666667,-13.159999999999998,1
1718849521.673912,20.832961899751208,19.425,-9.250000000000002,1
1718849522.3779707,20.832995666440485,19.705,5.1400000000000015,1
1718849523.015368,20.83302636343075,20.08,4.709999999999999,1
1718849523.640502,20.83305426978552,21.377916666666668,4.25,1
1718849524.2645917,20.83307963919896,22.428333333333335,3.83,1
1718849524.967534,20.833102702302096,22.525,-1.1300000000000008,1
1718849525.6393561,20.833123668759484,22.18625,-14.659999999999998,1
1718849526.3266551,20.833142729175282,21.576666666666668,-14.36,1
1718849526.9673536,20.833160056826017,20.113333333333333,-13.890000000000002,1
1718849527.6229048,20.83317580923576,19.15,-13.770000000000003,1
1718849528.2457252,20.833190129608276,19.179166666666667,-13.369999999999997,1
1718849528.902108,20.833203148128742,19.45,5.050000000000001,1
1718849529.6531177,20.833214983147336,19.5,4.120000000000001,1
1718849530.292597,20.833225742255152,21.111666666666668,4.08,1
1718849530.9163165,20.833235523262264,22.5,-3.5500000000000007,1
1718849531.5885086,20.833244415086906,22.566666666666666,-14.380000000000003,1
1718849532.2268333,20.83325249856384,21.422916666666666,-14.05,1
1718849532.8667574,20.833259847179264,19.83791666666667,-13.489999999999998,1
1718849533.5214107,20.83326652773872,19.27166666666667,-13.659999999999998,1
1718849534.2097096,20.833272600974595,19.607916666666668,3.1000000000000005,1
1718849534.8811233,20.833278122098104,19.92125,4.97,1
1718849535.5053499,20.833283141301315,21.1625,4.94,1
1718849536.1449535,20.833287704213316,22.402916666666666,4.76,1
1718849536.7993279,20.833291852315135,22.734166666666667,4.890000000000001,1
1718849537.4226072,20.833295623316783,22.498333333333335,-9.52,1
1718849538.0470073,20.833299051500106,22.389583333333334,-13.849999999999998,1
1718849538.669894,20.8333021680304,21.2975,-14.35,1
1718849539.3094294,20.83330500123976,19.836666666666666,-13.849999999999998,1
1718849540.0444503,20.83330757688463,19.158333333333335,-8.14,1
1718849540.7020745,20.833309918379964,19.361666666666668,4.53,1
1718849541.3400152,20.83331204701208,20.095833333333335,4.160000000000001,1
1718849541.9643662,20.833313982132204,21.4475,4.12,1
1718849542.619918,20.83331574133231,22.245,4.65,1
1718849543.2429602,20.833317340605134,22.239583333333332,-4.52,1
1718849543.8823285,20.833318794489507,22.066666666666666,-12.95,1
1718849544.5221758,20.833320116202593,21.35333333333333,-12.83,1
1718849545.146715,20.833321317759935,20.110833333333332,-12.849999999999998,1
1718849545.7691164,20.83332241008478,19.378333333333334,-13.110000000000001,1
1718849546.4084873,20.833323403107375,19.38,3.2299999999999995,1
1718849547.0326405,20.833324305855193,19.578333333333333,4.210000000000001,1
1718849547.6569476,20.83332512653503,20.881666666666668,4.110000000000001,1
1718849548.2801156,20.833325872607602,22.101666666666667,4.170000000000001,1
1718849548.9507155,20.833326550855393,22.323333333333334,3.2300000000000004,1
1718849549.574909,20.833327167444295,22.075,-12.050000000000002,1
1718849550.1989741,20.83332772797967,21.96291666666667,-13.48,1
1718849550.821766,20.833328237557264,20.77166666666667,-13.110000000000003,1
1718849551.446436,20.83332870080964,19.497916666666665,-12.479999999999997,1
1718849552.0856671,20.833329121948168,19.176666666666666,-11.989999999999998,1
1718849552.70848,20.833329504801355,19.481666666666666,4.760000000000001,1
1718849553.3487227,20.83332985284971,19.743333333333332,4.07,1
1718849554.0202084,20.833330169257316,21.063333333333333,3.8900000000000006,1
1718849554.6439786,20.833330456900583,22.21291666666667,3.9000000000000004,1
1718849555.2832103,20.833330718394475,22.354166666666668,-2.0,1
1718849555.9232879,20.83333095611619,22.041666666666668,-14.469999999999999,1
1718849556.561767,20.83333117222684,21.457916666666666,-14.299999999999997,1
1718849557.1860058,20.83333136869107,20.142916666666668,-13.890000000000002,1
1718849557.8092546,20.83333154729491,19.217916666666667,-13.820000000000004,1
1718849558.4969797,20.83333170966204,19.176666666666666,4.76,1
1718849559.120657,20.83333185726852,19.46625,3.9000000000000004,1
1718849559.7445407,20.83333199145624,21.02166666666667,3.5300000000000002,1
1718849560.3844063,20.833332113445067,22.249583333333334,3.6100000000000003,1
1718849561.024249,20.833332224344,22.292916666666667,3.500000000000001,1
1718849561.680488,20.833332325161198,21.959583333333335,-5.9399999999999995,1
1718849562.3342605,20.83333241681321,21.98125,-9.48,1
1718849562.9907148,20.83333250013323,21.364583333333332,-9.650000000000002,1
1718849563.6147082,20.833332575878693,20.335,-9.29,1
1718849564.269257,20.83333264473821,19.823333333333334,2.3599999999999994,1
1718849564.8939528,20.83333270733776,19.949166666666667,4.17,1
1718849565.5177407,20.833332764246443,21.104166666666668,3.5700000000000003,1
1718849566.1898618,20.833332815981617,22.084583333333335,3.500000000000001,1
1718849566.909153,20.83333286301359,22.125,0.9100000000000001,1
1718849567.580001,20.83333290576993,21.753333333333334,-3.789999999999999,1
1718849568.2516236,20.833332944639334,21.5,3.1900000000000004,1
1718849568.8910055,20.833332979975154,21.126666666666665,-13.330000000000002,1
1718849569.5312462,20.833333012098617,21.374166666666667,-15.619999999999997,1
1718849570.2183087,20.833333041301774,20.301666666666666,-15.549999999999999,1
1718849570.8585017,20.83333306785011,18.673333333333332,-14.99,1
1718849571.514377,20.833333091984944,18.184166666666666,-12.239999999999998,1
1718849572.138432,20.833333113925704,18.703333333333333,3.6000000000000005,1
1718849572.7772644,17.045454345993058,19.232916666666668,3.3100000000000005,1
1718849573.4172242,13.601928193327028,17.283333333333335,-3.210000000000001,1
1718849574.0401325,10.471449872721545,13.605,-15.649999999999999,1
1718849574.6640966,7.6255604903529095,9.770833333333334,-16.199999999999996,1
1718849575.2874403,5.038388324563251,5.798333333333333,-15.52,1
1718849575.910684,2.6864136283908375,2.3045833333333334,-15.569999999999997,1
1718849576.5501885,0.5482548136886423,-0.41875,5.050000000000001,1
1718849577.1742053,-1.395525926949728,-2.8016666666666667,3.6900000000000004,1
1718849577.7984362,-3.162599327530055,-3.3183333333333334,3.76,1
1718849578.420855,-4.769029691693989,-3.8633333333333333,3.76,1
1718849579.124029,-6.2294209318430145,-5.6425,3.75,1
1718849579.7812033,-7.557049331978499,-8.03,4.22,1
1718849580.4041865,-8.763984241192581,-9.467916666666667,-8.5,1
1718849581.04377,-9.861197795023557,-10.195416666666667,-11.300000000000002,1
1718849581.6683578,-10.858664662142631,-12.200833333333334,-12.58,1
1718849582.3394551,-11.765452723159967,-14.920833333333333,-13.150000000000002,1
1718849582.980614,-12.589805505903,-16.610833333333332,6.200000000000001,1
1718849583.6351109,-13.339217126578484,-17.076666666666668,4.470000000000001,1
1718849584.2734563,-14.020500418101655,-15.739583333333334,4.5,1
1718849584.9302785,-14.639848864940898,-15.090416666666666,4.08,1
1718849585.5702226,-15.202892907522024,-15.911666666666667,-10.82,1
1718849586.2090461,-15.714751128050326,-16.984583333333333,-11.820000000000004,1
1718849586.8488054,-16.180076783076057,-18.5575,-11.87,1
1718849587.5045643,-16.60310010582672,-19.80291666666667,-11.560000000000002,1
1718849588.1442106,-16.98766676287277,-20.223333333333333,-12.290000000000003,1
1718849588.7834387,-17.337272814732824,-20.29125,6.19,1
1718849589.4389434,-17.655096498241964,-20.5525,4.62,1
1718849590.079117,-17.944027119613907,-19.36,4.0200000000000005,1
1718849590.7191877,-18.206691320861125,-18.141666666666666,4.66,1
1718849591.3738315,-18.4454769583586,-18.135416666666668,3.669999999999999,1
1718849592.0302925,-18.662554810629032,-18.679166666666667,-11.990000000000002,1
1718849592.6694956,-18.85989831269306,-18.96375,-12.000000000000004,1
1718849593.292886,-19.039301496387626,-20.185,-11.559999999999999,1
1718849593.9971209,-19.202395299746332,-21.455833333333334,-11.98,1
1718849594.6525025,-19.350662393708784,-21.82125,5.150000000000001,1
1718849595.275978,-19.48545066094738,-21.6025,3.66,1
1718849595.9794993,-19.6079854493461,-20.05666666666667,3.459999999999999,1
1718849596.6352086,-19.71938071152676,-18.94125,3.8200000000000003,1
1718849597.273684,-19.820649131690995,-19.137916666666666,3.709999999999999,1
1718849597.9782622,-19.9127113318403,-19.6225,3.5199999999999996,1
1718849598.6341698,-19.99640424106694,-19.564583333333335,4.489999999999999,1
1718849599.2730458,-20.072488704000243,-19.27541666666667,-10.9,1
1718849599.9130368,-20.141656397575982,-19.22375,-12.55,1
1718849600.5524945,-20.20453611900847,-20.75583333333333,-12.809999999999999,1
1718849601.1915004,-20.26169950212891,-22.432916666666667,-4.049999999999999,1
1718849601.9300776,-20.313666214056585,-22.75125,0,1
1718849602.669533,-20.360908679445384,-21.28708333333333,0,1
1718849603.3819354,-20.403856375253376,-19.93166666666667,4.31,1
1718849604.007015,-20.442899735078825,-20.067916666666665,4.37,1
1718849604.6618705,-20.47839369855651,-20.34875,3.7299999999999995,1
1718849605.349381,-20.510660938081674,-19.96125,4.02,1
1718849605.9895093,-20.53999479219546,-19.53375,4.59,1
1718849606.7238405,-20.566661932298903,-19.54083333333333,-0.1899999999999995,1
1718849607.4644394,-20.590904786938395,-19.769166666666667,0,1
1718849608.1631558,-20.61294374570157,-20.36625,-12.959999999999997,1
1718849608.803679,-20.632979162759007,-20.737916666666667,-13.629999999999999,1
1718849609.5335257,-20.651193178265768,-21.826666666666668,0,1
1718849610.1937296,-20.667751374180995,-23.014583333333334,3.579999999999999,1
1718849610.8334315,-20.682804279558482,-21.995416666666667,3.379999999999999,1
1718849611.4901755,-20.696488738992556,-20.187083333333334,3.289999999999999,1
1718849612.144654,-20.708929156659906,-19.653333333333332,3.24,1
1718849612.7853236,-20.72023862726658,-20.220416666666665,2.25,1
1718849613.488831,-20.730519964181738,-20.514583333333334,-12.480000000000002,1
1718849614.1274416,-20.73986663410461,-20.27875,-13.02,1
1718849614.799155,-20.748363606761764,-21.350833333333334,-12.4,1
1718849615.4549136,-20.75608812735918,-22.829166666666666,-6.390000000000001,1
1718849616.1108232,-20.763110418811376,-23.125,4.06,1
1718849616.782964,-20.769494320131557,-22.050833333333333,3.74,1
1718849617.4865577,-20.775297866786264,-20.195416666666667,3.6099999999999994,1
1718849618.1417227,-20.78057381829054,-19.501666666666665,3.8599999999999994,1
1718849618.780695,-20.785370137839884,-19.932916666666667,1.5700000000000003,1
1718849619.4682093,-20.789730428339293,-20.200833333333332,-12.17,1
1718849620.1242976,-20.793694328793293,-20.105416666666667,-12.679999999999998,1
1718849620.7625961,-20.79729787466057,-21.19333333333333,-12.140000000000002,1
1718849621.4183347,-20.800573825449003,-22.47,-11.46,1
1718849622.091253,-20.8035519625294,-22.757083333333334,4.33,1
1718849622.730009,-20.80625935987521,-22.2725,3.99,1
1718849623.3541465,-20.808720630189583,-20.692083333333333,3.95,1
1718849624.0731716,-20.810958148657196,-19.616666666666667,3.8599999999999994,1
1718849624.7137678,-20.812992256355027,-19.6525,3.7700000000000005,1
1718849625.4327545,-20.814841445171236,-19.950416666666666,-12.190000000000001,1
1718849626.0878253,-20.81652252591325,-19.883333333333333,-12.410000000000002,1
1718849626.7126608,-20.818050781133255,-20.990833333333335,-11.530000000000001,1
1718849627.3677678,-20.819440104060536,-22.303333333333335,-11.28,1
1718849628.023201,-20.820703124903513,-22.565,5.36,1
1718849628.695169,-20.82185132566986,-22.105833333333333,4.91,1
1718849629.3346546,-20.822895144548358,-20.354583333333334,4.8,1
1718849629.990049,-20.823844070801538,-19.274583333333332,4.569999999999999,1
1718849630.6128373,-20.824706731031704,-19.442083333333333,4.650000000000001,1
1718849631.333327,-20.825490967604576,-19.844583333333333,-12.070000000000002,1
1718849631.9888566,-20.826203909943555,-19.75375,-12.96,1
1718849632.6595871,-20.82685203934263,-20.876666666666665,-12.450000000000001,1
1718849633.2837477,-20.827441247887236,-22.432083333333335,-12.12,1
1718849633.9874558,-20.8279768920187,-22.84375,5.670000000000001,1
1718849634.627724,-20.82846384122912,-22.284583333333334,4.94,1
1718849635.281493,-20.8289065223295,-20.470416666666665,4.94,1
1718849635.9369216,-20.82930895969349,-19.315416666666668,4.67,1
1718849636.6253343,-20.829674811842565,-19.473333333333333,5.029999999999999,1
1718849637.2806687,-20.830007404705363,-19.93125,-11.970000000000002,1
1718849637.9370787,-20.83030976185336,-19.81875,-12.730000000000002,1
1718849638.6251066,-20.8305846319879,-20.96375,-12.04,1
1718849639.263564,-20.830834513928398,-22.473333333333333,-11.760000000000002,1
1718849639.9202344,-20.831061679328844,-22.813333333333333,6.51,1
1718849640.6624095,-20.83126819332925,-22.19333333333333,0,1
1718849641.3269596,-20.83145593332962,-20.05291666666667,5.31,1
1718849642.0464013,-20.831626606057235,-19.445833333333333,4.76,1
1718849642.6862059,-20.831781763082333,-19.87875,4.959999999999999,1
1718849643.373879,-20.831922814923335,-20.02125,-11.200000000000001,1
1718849644.0606263,-20.8320510438697,-19.6425,-12.700000000000001,1
1718849644.7015414,-20.83216761563912,-20.78875,-12.260000000000002,1
1718849645.3397496,-20.832273589974957,-22.36541666666667,-11.469999999999999,1
1718849646.0431945,-20.83236993028026,-22.805833333333332,5.909999999999999,1
1718849646.682458,-20.832457512376,-22.211666666666666,5.310000000000001,1
1718849647.4177945,-20.832537132463028,-20.395833333333332,0,1
1718849648.090545,-20.832609514360325,-19.134166666666665,4.629999999999999,2
1718849648.729352,-20.832675316085144,-19.768333333333334,4.25,2
1718849649.4491775,-20.83273513583498,-20.35,4.34,2
1718849650.0885494,-20.83278951742574,-20.464583333333334,4.39,2
1718849650.72744,-20.832838955235523,-20.467916666666667,3.7699999999999996,2
1718849651.368053,-20.83288389869896,-20.561666666666667,3.6099999999999994,1
1718849652.0398793,-20.83292475639299,-20.781666666666666,4.09,1
1718849652.6957173,-20.832961899751208,-20.935416666666665,-12.410000000000004,1
1718849653.335344,-20.832995666440492,-20.947916666666668,-13.08,1
1718849654.00675,-20.83302636343075,-22.436666666666667,-12.52,1
1718849654.6444433,-20.833054269785528,-23.8825,-12.35,1
1718849655.3339818,-20.833079639198967,-23.955416666666668,5.69,1
1718849655.9731903,-20.83310270230209,-23.288333333333334,4.05,1
1718849656.6453874,-20.833123668759477,-21.50875,4.22,1
1718849657.300234,-20.833142729175282,-20.355833333333333,4.05,1
1718849657.9400082,-20.833160056826014,-20.38375,0.33999999999999986,1
1718849658.5792086,-20.83317580923577,-20.660416666666666,-12.740000000000002,1
1718849659.2516234,-20.833190129608276,-20.810833333333335,-13.310000000000002,1
1718849659.9387412,-20.833203148128735,-21.997083333333332,-12.84,1
1718849660.5629427,-20.833214983147336,-23.093333333333334,-12.36,1
1718849661.2343905,-20.833225742255152,-23.136666666666667,6.4700000000000015,1
1718849661.9217844,-20.83323552326226,-22.5825,5.409999999999999,1
1718849662.561298,-20.833244415086902,-20.59,4.41,1
1718849663.263945,-20.83325249856385,-19.35125,4.159999999999999,1
1718849663.903726,-20.833259847179256,-19.623333333333335,2.6499999999999986,1
1718849664.5436716,-20.83326652773872,-20.1,-12.41,1
1718849665.2312768,-20.833272600974595,-20.08791666666667,-12.950000000000001,1
1718849665.8711076,-20.833278122098115,-21.24416666666667,-12.850000000000003,1
1718849666.5908594,-20.83328314130132,-22.535416666666666,-12.219999999999999,1
1718849667.245878,-20.83328770421332,-22.83375,6.92,1
1718849667.8856237,-20.833291852315135,-22.336666666666666,4.16,1
1718849668.5249655,-20.83329562331679,-20.435833333333335,3.9499999999999993,1
1718849669.228346,-20.833299051500113,-19.3325,4.529999999999999,1
1718849669.8679926,-20.833302168030404,-19.613333333333333,5.47,1
1718849670.5250902,-20.83330500123976,-19.97375,-12.8,1
1718849671.259819,-20.833307576884636,-19.697916666666668,-12.560000000000002,1
1718849671.8988233,-20.83330991837997,-20.977083333333333,-11.290000000000003,1
1718849672.5225918,-20.833312047012097,-22.41875,-12.450000000000003,1
1718849673.242552,-20.833313982132204,-22.616666666666667,-10.5,1
1718849673.8817153,-20.83331574133231,-22.18375,4.94,1
1718849674.5375311,-20.83331734060513,-21.921666666666667,3.9699999999999998,1
1718849675.1936038,-20.833318794489514,-20.625416666666666,3.959999999999999,1
1718849675.8483825,-20.83332011620259,-19.540416666666665,3.91,1
1718849676.5048518,-20.83332131775993,-19.427083333333332,-1.5499999999999998,1
1718849677.1761453,-20.833322410084783,-19.725416666666668,-13.400000000000002,1
1718849677.8154895,-20.833323403107375,-20.292916666666667,-13.169999999999998,1
1718849678.454959,-20.833324305855193,-21.562083333333334,-12.829999999999998,1
1718849679.0952377,-20.833325126535026,-22.425833333333333,-11.05,1
1718849679.7674596,-20.833325872607595,-22.437083333333334,4.989999999999999,1
1718849680.3896332,-20.833326550855393,-22.02166666666667,4.46,1
1718849681.0459285,-20.833327167444295,-20.48375,4.36,1
1718849681.6852806,-20.83332772797966,-19.363333333333333,4.31,1
1718849682.3881567,-20.83332823755727,-19.376666666666665,3.3,1
1718849683.0279207,-20.83332870080964,-19.718333333333334,-12.780000000000001,1
1718849683.6992652,-20.833329121948154,-19.784166666666668,-13.36,1
1718849684.355682,-20.833329504801355,-21.015833333333333,-13.279999999999998,1
1718849684.9956393,-20.833329852849715,-22.43375,-12.23,1
1718849685.6505845,-20.833330169257316,-22.745416666666667,5.790000000000002,1
1718849686.3225043,-20.83333045690059,-22.230833333333333,4.13,1
1718849686.9609053,-20.833330718394475,-20.289166666666667,3.8899999999999997,1
1718849687.6335154,-20.833330956116193,-19.190833333333334,4.91,1
1718849688.305554,-20.83333117222684,-19.517916666666668,-12.93,1
1718849688.9447446,-20.83333136869107,-19.960416666666667,-13.080000000000002,1
1718849689.600405,-20.83333154729491,-21.274583333333332,-13.07,1
1718849690.3385484,-20.83333170966204,-22.333333333333332,0,1
1718849691.0711913,-20.83333185726852,-22.430833333333332,-8.23,1
1718849691.711022,-20.833331991456227,-21.017083333333332,5.6000000000000005,1
1718849692.3666627,-20.83333211344506,-20.637916666666666,6.709999999999999,1
1718849693.0229888,-20.833332224343994,-20.22625,-0.7100000000000009,1
1718849693.7098298,-20.8333323251612,-19.493333333333332,5.52,1
1718849694.3493607,-20.833332416813217,-19.614166666666666,4.369999999999999,1
1718849695.052592,-20.833332500133224,-19.663333333333334,3.5299999999999994,1
1718849695.7395442,-20.833332575878693,-19.474166666666665,3.2799999999999994,1
1718849696.3959978,-20.833332644738203,-19.440833333333334,3.34,1
1718849697.052004,-20.83333270733776,-19.658333333333335,3.26,1
1718849697.738196,-20.83333276424645,-19.868333333333332,3.8899999999999997,1
1718849698.3779671,-20.833332815981624,-19.939583333333335,3.6400000000000006,1
1718849699.065766,-20.833332863013595,-19.92375,-12.23,1
1718849699.6894753,-20.833332905769936,-20.045,-12.71,1
1718849700.3293064,-20.833332944639334,-21.6175,7.32,1
1718849701.0483289,-20.833332979975154,-23.03708333333333,3.54,1
1718849701.6889844,-20.833333012098624,-21.27541666666667,3.5599999999999996,1
1718849702.3439517,-20.83333304130178,-19.52541666666667,3.7699999999999996,1
1718849702.9832158,-20.833333067850102,-19.76125,3.3099999999999996,1
1718849703.6389225,-20.833333091984944,-20.685833333333335,-10.19,1
1718849704.2631164,-20.833333113925704,-20.839166666666667,-12.41,1
1718849704.9023907,-17.045454345993065,-21.405,-11.240000000000002,1
1718849705.5420153,-13.601928193327028,-19.063333333333333,-3.4000000000000004,1
1718849706.1805573,-10.471449872721545,-14.53625,-11.650000000000002,1
1718849706.8213031,-7.625560490352921,-10.180833333333334,3.26,1
1718849707.4614422,-5.038388324563251,-7.904166666666667,2.66,1
1718849708.100478,-2.6864136283908375,-4.75,2.49,1
1718849708.7390418,-0.5482548136886423,-0.7816666666666666,3.0599999999999996,1
1718849709.3791156,1.3955259269497158,2.4116666666666666,3.58,1
1718849710.0499349,3.1625993275300424,4.515833333333333,1.0099999999999998,1
1718849710.6899683,4.769029691693989,6.486666666666666,2.6599999999999997,1
1718849711.3290272,6.2294209318430145,8.285833333333333,2.41,1
1718849711.9526396,7.557049331978499,9.965,-0.20999999999999908,1
1718849712.6083224,8.763984241192569,11.392916666666666,-1.29,1
1718849713.2647355,9.861197795023545,12.452916666666667,-1.4099999999999993,1


==> Exercise_Data/data/liuhuifang-4/HumanF.csv <==
1718783554.3559902,-2
1718783557.5135965,2
1718783560.6167977,-2
1718783563.638648,2
1718783566.6791737,-2
1718783569.7006993,2
1718783572.728888,-2
1718783575.74072,2
1718783578.7596319,-2
1718783581.7719798,-1
1718783584.7949426,2
1718783587.810782,-1
1718783590.8264723,2
1718783593.8282866,-2
1718783596.8504252,2
1718783599.8788671,2
1718783602.898869,-2
1718783605.905323,2
1718783608.938454,-2
1718783611.951024,2
1718783614.9767094,-2
1718783617.984628,2
1718783620.9984977,-2
1718783624.0102556,2
1718783627.0090055,-1
1718783630.0362499,2
1718783633.0473368,-2
1718783636.0791516,2
1718783639.1006477,-1
1718783642.1255884,2
1718783645.1150177,-1
1718783648.1651442,2
1718783651.1877987,-1
1718783654.2052073,2
1718783657.2201698,-1
1718783660.2320747,2
1718783663.2497404,2
1718783666.264948,-2
1718783669.2784698,2
1718783672.2954867,-2
1718783675.3125737,2
1718783678.3339062,-1
1718783681.348653,2
1718783684.357924,-1
1718783687.3878124,2
1718783690.3988729,-1
1718783693.430432,2
1718783696.4353256,-1
1718783699.4733932,2
1718783702.464737,-1
1718783705.5015137,2
1718783708.5091374,-2
1718783711.5417285,2
1718783714.5646594,-2
1718783717.5969687,2
1718783720.6061387,-1
1718783723.6003711,2
1718783726.645241,-1
1718783729.6760263,2
1718783732.6948483,-2
1718783735.700681,2
1718783738.708641,-1
1718783741.7338655,2
1718783744.7624464,1
1718783747.7819746,-1
1718783750.7651815,2
1718783753.8132408,-1
1718783756.8237615,-2
1718783759.8577516,2
1718783762.8747377,-1
1718783765.8933449,2
1718783768.897966,-1
1718783771.922289,2
1718783774.9372888,-1
1718783777.9596736,2
1718783780.9776614,-1
1718783783.996822,2
1718783787.0073783,-1
1718783789.982535,2
1718783793.039853,-1
1718783796.024073,2
1718783799.0677576,-1
1718783802.0841808,2
1718783805.1060205,-1
1718783808.1244788,2
1718783811.1362858,-2
1718783814.14955,2
1718783817.1758168,-2
1718783820.2035186,2
1718783823.211925,1
1718783826.2391648,-2
1718783829.252089,2
1718783832.2599945,2
1718783835.2781637,1
1718783838.247605,-1
1718783841.3059072,2
1718783844.3268113,-2
1718783847.328913,2
1718783850.353382,-2
1718783853.3681543,2
1718783856.3852484,-2
1718783859.4061267,2
1718783862.4079068,-1
1718783865.436491,2
1718783868.4563048,-2
1718783871.4834375,2
1718783874.506638,2
1718783877.5154846,-1
1718783880.5336928,2
1718783883.5538852,2
1718783886.5768592,-1
1718783889.5996356,2
1718783892.6012414,-2
1718783895.6192598,2
1718783898.641328,-1
1718783901.6546495,2
1718783904.670403,1
1718783907.7005343,-1
1718783910.718785,2
1718783913.7453437,-2
1718783916.7157314,2
1718783919.7817583,-1
1718783922.7854307,2
1718783925.8058426,-2
1718783928.824424,2
1718783931.8486924,-2
1718783934.8586996,2
1718783937.8845923,-1
1718783940.908349,2
1718783943.9303257,2
1718783946.9507802,2
1718783949.970579,-1
1718783952.9708955,2
1718783956.0055938,-1
1718783959.0179608,2
1718783962.0383365,-1
1718783965.045563,2
1718783968.0516803,-1
1718783971.079887,2
1718783974.104272,-2
1718783977.122057,2
1718783980.1424232,-1
1718783983.1253686,2
1718783986.1968384,-2
1718783989.2098958,2
1718783992.212251,-2
1718783995.240808,2
1718783998.2513204,-1
1718784001.274179,2
1718784004.280585,-2
1718784007.308288,2
1718784010.3348742,-2
1718784013.3538463,2
1718784016.3821833,-2
1718784019.3584783,-2
1718784022.406333,2
1718784025.4247515,-1
1718784028.4553916,2
1718784031.4582791,-1
1718784034.4898016,2
1718784037.5174234,-2
1718784040.5431297,2
1718784043.5580478,-1
1718784046.5646825,2
1718784049.5928175,-2
1718784052.6115706,2
1718784055.6199422,-1
1718784058.6394873,2
1718784061.6414285,-2
1718784064.6649108,2
1718784067.672049,-2
1718784070.6765938,2
1718784073.7143323,2
1718784076.7435336,-2
1718784079.752645,2


==> Exercise_Data/data/liuhuifang-4/data.csv <==
1718783550.2051399,-18.93939393939394,-20.795833333333334,-1.9500000000000002,1
1718783550.9924314,-15.323691460055095,-19.753333333333334,7.98,1
1718783551.6318493,-12.036689206110696,-17.672083333333333,5.41,1
1718783552.3362854,-9.04850533888851,-14.402916666666666,5.51,1
1718783552.9734068,-6.33197455050471,-11.223333333333333,2.4000000000000004,1
1718783553.6612988,-3.862401106519428,-8.475833333333334,0.17999999999999972,1
1718783554.2849874,-1.6173343392600872,-5.925416666666667,-0.13000000000000078,1
1718783554.9250317,0.4236354491574942,-3.6683333333333334,-0.6200000000000001,1
1718783555.5636344,2.279062529537114,-1.2466666666666666,-3.369999999999999,1
1718783556.234682,3.965814420791321,1.0183333333333333,-9.780000000000001,1
1718783556.9064841,5.499225231022416,3.1308333333333334,-10.450000000000001,1
1718783557.5452156,6.893235058505233,4.57,-10.75,1
1718783558.2004821,8.160516719853234,5.859583333333333,-11.25,1
1718783558.8724933,9.312590957442335,7.21,-5.5,1
1718783559.5121405,10.359931173432427,8.703333333333333,6.129999999999999,1
1718783560.1837838,11.312058642514325,10.596666666666666,5.9,1
1718783560.8223252,12.177629068952422,13.527916666666666,5.34,1
1718783561.4611723,12.964511274805227,15.98625,3.59,1
1718783562.0842907,13.679858734671422,17.61125,-10.18,1
1718783562.72443,14.330174607277053,18.754583333333333,-10.92,1
1718783563.3653412,14.921370855100346,18.623333333333335,-10.689999999999998,1
1718783564.05199,15.458821989485163,18.366666666666667,-10.14,1
1718783564.6919954,15.947413929834996,18.44625,-1.2699999999999996,1
1718783565.3470416,16.391588421062114,18.745,2.0599999999999996,1
1718783566.019105,16.79538341308677,19.784166666666668,3.43,1
1718783566.6896715,17.16246976947282,20.989583333333332,4.48,1
1718783567.311869,17.496184638914688,21.970833333333335,3.499999999999999,1
1718783567.9846356,17.799561792952748,22.69125,3.7199999999999993,1
1718783568.6248431,18.07535920571462,23.173333333333332,-12.350000000000001,1
1718783569.3285875,18.326084126407224,23.465,-12.18,1
1718783569.9663515,18.554015872491412,22.1575,-11.59,1
1718783570.6068778,18.76122655074978,20.94,3.23,1
1718783571.261528,18.949599894621013,20.39,2.9199999999999995,1
1718783571.9182997,19.1208483890494,21.343333333333334,2.6399999999999992,1
1718783572.605526,19.27652883852975,22.26,3.5600000000000005,1
1718783573.2460105,19.418056519875535,22.575,0.8499999999999996,1
1718783573.948538,19.546718048371694,22.748333333333335,-12.010000000000002,1
1718783574.5879073,19.663683074277312,22.671666666666667,-11.739999999999998,1
1718783575.2759907,19.77001491600968,21.463333333333335,-9.469999999999999,1
1718783575.9302473,19.866680226675452,20.2475,-2.33,1
1718783576.5866926,19.954557781826175,19.805833333333332,3.25,1
1718783577.2262669,20.034446468326834,20.256666666666668,2.929999999999999,1
1718783577.9137301,20.107072546963778,21.126666666666665,3.43,1
1718783578.5532372,20.17309625481556,21.684583333333332,4.74,1
1718783579.240871,20.233117807408078,22.013333333333332,2.819999999999999,1
1718783579.8806915,20.287682855219465,22.377916666666668,-8.8,1
1718783580.5675547,20.337287444138905,22.47125,-9.32,1
1718783581.207152,20.38238252497477,21.44125,2.9099999999999984,1
1718783581.8941903,20.423378053007365,20.501666666666665,5.569999999999999,1
1718783582.5498803,20.460646714855173,21.035,6.1,1
1718783583.2054515,20.49452731653501,21.945833333333333,-8.239999999999998,1
1718783583.8607283,20.525327863516676,22.42,-10.98,1
1718783584.5341735,20.553328360772745,21.314166666666665,-10.450000000000003,1
1718783585.1879983,20.578783358278244,19.929583333333333,-10.06,1
1718783585.8594904,20.60192426510143,19.225,2.8,1
1718783586.5157177,20.622961453122517,18.951666666666668,2.9199999999999995,1
1718783587.155353,20.642086169505323,19.847916666666666,5.039999999999999,1
1718783587.8246636,20.659472275307866,20.67625,-10.89,1
1718783588.480522,20.675277826037455,21.316666666666666,-10.180000000000001,1
1718783589.16833,20.6896465085189,20.381666666666668,-10.11,1
1718783589.8408105,20.702708947138394,19.360833333333332,-9.019999999999998,1
1718783590.4805636,20.714583891337934,18.966666666666665,-8.92,1
1718783591.1191423,20.7253792951557,18.93,-9.0,1
1718783591.75871,20.7351932986264,18.875,1.8199999999999994,1
1718783592.4470773,20.74411511996339,18.829583333333332,1.3799999999999994,1
1718783593.1026335,20.75222586663338,19.7575,1.7199999999999993,1
1718783593.7410638,20.759599272697013,20.695,2.82,1
1718783594.3815432,20.766302369118492,21.27166666666667,4.6,1
1718783595.0208883,20.772396093138024,21.76,-11.12,1
1718783595.6765614,20.777935842246684,22.297916666666666,-11.350000000000001,1
1718783596.3633008,20.78297197780002,21.325,-10.629999999999999,1
1718783597.0513513,20.78755028284851,20.213333333333335,-10.549999999999999,1
1718783597.7549634,20.79171237834712,19.717916666666667,2.2199999999999998,1
1718783598.4105072,20.79549610152769,19.51,1.8099999999999996,1
1718783599.0493526,20.798935849873658,20.4375,3.309999999999999,1
1718783599.7212284,20.802062893824537,21.28,-6.740000000000002,1
1718783600.3765275,20.804905661052615,21.865,3.52,1
1718783601.032117,20.807489994896315,21.424583333333334,2.09,1
1718783601.671149,20.80983938929967,21.788333333333334,2.3200000000000003,1
1718783602.3424678,20.811975202393636,22.29625,2.5699999999999994,1
1718783602.9823732,20.8139168506609,22.563333333333333,2.9199999999999995,1
1718783603.6204524,20.815681985449288,22.668333333333333,-8.24,1
1718783604.2933452,20.81728665343875,22.72833333333333,-10.29,1
1718783604.9812608,20.818745442520072,21.809583333333332,-9.81,1
1718783605.6210742,20.82007161441219,20.60625,-9.61,1
1718783606.2915556,20.821277225223202,19.913333333333334,-10.129999999999999,1
1718783606.9310114,20.822373235051394,19.555833333333332,-0.5700000000000012,1
1718783607.5864568,20.82336960762248,19.226666666666667,1.8500000000000005,1
1718783608.2269056,20.824275400868913,19.7675,2.8,1
1718783608.8659823,20.825098849274777,20.604166666666668,2.539999999999999,1
1718783609.5529506,20.825847438734638,21.225833333333334,-0.6400000000000006,1
1718783610.2095337,20.82652797460726,21.601666666666667,-10.010000000000002,1
1718783610.864876,20.827146643582356,21.585833333333333,-10.579999999999998,1
1718783611.519899,20.827709069923344,20.69,-10.530000000000001,1
1718783612.2236598,20.82822036659699,19.889583333333334,-10.780000000000001,1
1718783612.8631392,20.82868518175483,19.385833333333334,-10.99,1
1718783613.5028257,20.82910774098924,19.08416666666667,-10.530000000000001,1
1718783614.1572506,20.8294918857478,18.845,-1.8900000000000006,1
1718783614.8130538,20.829841108255568,18.719583333333333,1.7000000000000002,1
1718783615.4535286,20.830158583262648,19.43125,1.8800000000000003,1
1718783616.124831,20.830447196905432,20.430833333333332,-7.620000000000001,1
1718783616.7801952,20.830709572944336,21.214583333333334,-11.22,1
1718783617.4194996,20.83094809661606,20.8325,-11.430000000000001,1
1718783618.1221764,20.83116493631763,20.038333333333334,-11.200000000000001,1
1718783618.7619374,20.831362063319055,19.571666666666665,-8.64,1
1718783619.4174674,20.831541269683985,19.406666666666666,0.9299999999999997,1
1718783620.1040618,20.831704184561204,19.55666666666667,1.13,1
1718783620.7440786,20.83185228899502,20.54125,1.7999999999999998,1
1718783621.3995047,20.831986929389412,21.441666666666666,0.13999999999999924,1
1718783622.087862,20.832109329747958,21.986666666666668,4.129999999999999,1
1718783622.7271159,20.832220602801172,22.253333333333334,-6.210000000000001,1
1718783623.3827093,20.832321760122287,22.75583333333333,-6.189999999999999,1
1718783624.06995,20.832413721323295,22.3,-8.139999999999999,1
1718783624.7090638,20.83249732241511,21.678333333333335,2.67,1
1718783625.3806841,20.83257332340768,21.225,1.8199999999999994,1
1718783626.0523636,20.8326424152191,21.841666666666665,2.539999999999999,1
1718783626.7083037,20.832705225956754,22.3975,0.4299999999999997,1
1718783627.377986,20.832762326627357,22.64125,-10.719999999999999,2
1718783628.0348375,20.832814236327906,22.721666666666668,-9.580000000000002,2
1718783628.674644,20.83286142696476,22.315,2.2799999999999994,2
1718783629.3304396,20.832904327543705,21.964166666666667,-10.5,2
1718783630.048176,20.832943328070034,22.179583333333333,-10.990000000000002,1
1718783630.6885638,20.83297878309398,21.829166666666666,-8.79,1
1718783631.3276794,20.83301101493392,21.312916666666666,1.8699999999999992,1
1718783632.0155358,20.833040316606592,21.18,1.8199999999999994,1
1718783632.670961,20.833066954490846,22.178333333333335,1.8299999999999992,1
1718783633.3263288,20.83309117074925,23.0025,1.52,1
1718783633.965782,20.83311318552962,23.34125,-6.41,1
1718783634.6534564,20.833133198966316,23.453333333333333,-10.83,1
1718783635.3095036,20.83315139299968,22.8775,-10.51,1
1718783635.9321449,20.833167933030005,21.861666666666668,-10.580000000000002,1
1718783636.5887089,20.833182969421227,21.125833333333333,-9.620000000000001,1
1718783637.260024,20.833196638867786,20.673333333333332,2.2399999999999993,1
1718783637.9136136,20.833209065637373,20.402916666666666,2.01,1
1718783638.5854468,20.833220362700644,21.191666666666666,1.9099999999999997,1
1718783639.2102814,20.833230632758156,22.018333333333334,1.8499999999999996,1
1718783639.8819132,20.833239969174087,22.39666666666667,-5.020000000000001,1
1718783640.537248,20.833248456824926,22.565,-10.79,1
1718783641.2246282,20.83325617287114,22.098333333333333,-10.600000000000001,1
1718783641.8643456,20.833263187458627,21.043333333333333,-9.510000000000002,1
1718783642.5033233,20.833269564356318,20.33,-9.329999999999998,1
1718783643.175123,20.833275361536046,20.04083333333333,1.6600000000000001,1
1718783643.830452,20.83328063169943,19.854166666666668,1.4999999999999996,1
1718783644.4700782,20.833285422757058,20.613333333333333,1.3200000000000003,1
1718783645.1090302,20.833289778263996,21.361666666666668,1.54,1
1718783645.7975385,20.833293737815755,21.745833333333334,-5.070000000000001,1
1718783646.4996483,20.833297337408258,21.990833333333335,-3.830000000000002,1
1718783647.1401494,20.83330060976509,21.608333333333334,-8.56,1
1718783647.8276682,20.833303584634923,21.310833333333335,-7.079999999999999,1
1718783648.4817965,20.833306289062044,20.785833333333333,-10.610000000000001,1
1718783649.1067336,20.83330874763217,20.429166666666667,-8.690000000000001,1
1718783649.7456095,20.833310982695913,19.9475,1.1499999999999995,1
1718783650.465063,20.833313014572038,19.729166666666668,1.25,1
1718783651.1050994,20.833314861732166,20.503333333333334,1.3599999999999994,1
1718783651.7759337,20.83331654096864,21.266666666666666,1.7400000000000002,1
1718783652.4155598,20.833318067547236,21.656666666666666,-4.6099999999999985,1
1718783653.0717795,20.83331945534598,21.905,-9.830000000000002,1
1718783653.743353,20.83332071698119,21.54,-10.060000000000002,1
1718783654.3817494,20.833321863922297,20.704583333333332,-10.059999999999999,1
1718783655.0213733,20.833322906596027,20.073333333333334,-10.059999999999999,1
1718783655.661619,20.83332385448123,19.73,-9.57,1
1718783656.3015568,20.833324716195058,19.482916666666668,-5.289999999999999,1
1718783657.0037467,20.833325499571266,19.31833333333333,2.3499999999999996,1
1718783657.642941,20.83332621173145,19.627916666666668,1.459999999999999,1
1718783658.2839837,20.833326859149807,20.62,1.25,1
1718783658.9550118,20.83332744771195,21.324583333333333,0.8900000000000001,1
1718783659.5950844,20.833327982768434,21.738333333333333,-0.33000000000000007,1
1718783660.233074,20.83332846918342,21.98,-8.079999999999998,1
1718783660.9537885,20.833328911378874,22.05291666666667,-9.97,1
1718783661.593244,20.83332931337473,21.355833333333333,-9.95,1
1718783662.2809749,20.833329678825514,20.59,-9.3,1
1718783662.9194958,20.8333300110535,20.084583333333335,-9.680000000000001,1
1718783663.5432765,20.83333031307894,19.858333333333334,-8.68,1
1718783664.1826901,20.833330587647517,19.653333333333332,1.46,1
1718783664.838992,20.83333083725532,19.566666666666666,0.9199999999999999,1
1718783665.5422573,20.833331064171507,20.407916666666665,0.7900000000000005,1
1718783666.1816087,20.83333127045895,21.295,1.0499999999999998,1
1718783666.86898,20.833331457992983,21.722916666666666,2.2599999999999993,1
1718783667.5085232,20.83333162847847,21.983333333333334,-3.25,1
1718783668.164184,20.83333178346528,22.305,-11.55,1
1718783668.820142,20.83333192436237,22.054166666666667,-11.790000000000001,1
1718783669.5228686,20.833332052450643,21.007916666666667,-11.400000000000002,1
1718783670.163167,20.833332168894522,20.046666666666667,-9.780000000000001,1
1718783670.8345103,20.8333322747526,19.575,-10.059999999999999,1
1718783671.4740322,20.833332370987215,19.454583333333332,1.4899999999999998,1
1718783672.129489,20.83333245847322,19.348333333333333,1.4500000000000002,1
1718783672.8328063,20.833332538005948,20.273333333333333,1.3400000000000007,1
1718783673.4720316,20.83333261030845,21.21291666666667,1.4700000000000006,1
1718783674.1114376,20.833332676037983,21.705833333333334,1.4900000000000002,1
1718783674.783349,20.833332735792112,21.9925,-2.7399999999999993,1
1718783675.4382093,20.833332790114035,22.268333333333334,-11.259999999999998,1
1718783676.1261322,20.833332839497597,22.077916666666667,-11.540000000000003,1
1718783676.76528,20.83333288439176,21.025833333333335,-10.89,1
1718783677.4369733,20.833332925204644,20.17125,1.3699999999999997,1
1718783678.09198,20.83333296230725,19.756666666666668,1.0699999999999994,1
1718783678.747643,20.83333299603689,20.595,1.0,1
1718783679.4353478,20.833333026700203,21.34125,1.569999999999999,1
1718783680.0914662,20.83333305457595,21.698333333333334,-10.51,1
1718783680.7472303,20.833333079917526,21.929166666666667,-11.650000000000002,1
1718783681.3863566,20.83333310295532,21.074166666666667,-11.11,1
1718783682.0263598,17.04545433602,20.041666666666668,0.08999999999999986,1
1718783682.6978388,13.60192818426059,17.8875,1.2199999999999998,1
1718783683.3363419,10.471449864479327,16.038333333333334,1.2599999999999998,1
1718783683.9756548,7.625560482859995,14.32125,1.330000000000001,1
1718783684.6472602,5.038388317751512,12.113333333333333,1.6399999999999997,1
1718783685.2869709,2.6864136221983426,9.638333333333334,3.2799999999999994,1
1718783685.9269638,0.5482548080591004,7.104583333333333,-4.370000000000001,1
1718783686.6143699,-1.395525932067491,4.720833333333333,-10.96,1
1718783687.252809,-3.1625993321825687,1.3616666666666666,-9.78,1
1718783687.90931,-4.769029695923551,-2.18,-8.59,1
1718783688.5482194,-6.229420935688068,-5.42875,-6.11,1
1718783689.2197773,-7.5570493354740025,-8.027916666666666,2.77,1
1718783689.922727,-8.763984244370306,-9.999583333333334,3.079999999999999,1
1718783690.6108823,-9.861197797912403,-11.124583333333334,3.3,1
1718783691.2506967,-10.85866466476885,-12.1525,3.3099999999999996,1
1718783691.9544334,-11.765452725547439,-13.23875,2.920000000000001,1
1718783692.6257322,-12.589805508073429,-14.30125,-8.799999999999999,1
1718783693.2651057,-13.339217128551603,-15.3425,-10.41,1
1718783693.8888643,-14.020500419895397,-17.20625,-10.059999999999999,1
1718783694.5762804,-14.639848866571574,-19.15625,3.3099999999999996,1
1718783695.2307851,-15.202892909004458,-20.50958333333333,2.7300000000000004,1
1718783695.871259,-15.71475112939799,-20.266666666666666,2.87,1
1718783696.5747917,-16.180076784301207,-19.960416666666667,3.1100000000000003,1
1718783697.261681,-16.60310010694049,-20.018333333333334,-9.11,1
1718783697.9178486,-16.987666763885294,-20.227916666666665,-10.280000000000001,1
1718783698.5570185,-17.3372728156533,-21.382916666666667,-10.510000000000002,1
1718783699.1958466,-17.655096499078756,-22.5225,-9.870000000000001,1
1718783699.8357632,-17.94402712037463,-23.21,4.4399999999999995,1
1718783700.5074012,-18.206691321552693,-23.547083333333333,2.6899999999999995,1
1718783701.1620002,-18.4454769589873,-22.55375,2.4400000000000004,1
1718783701.8036559,-18.66255481120057,-21.659583333333334,2.349999999999999,1
1718783702.457724,-18.85989831321264,-21.234583333333333,-9.379999999999999,1
1718783703.113303,-19.039301496859977,-20.99625,-9.989999999999998,1
1718783703.8370264,-19.20239530017574,-21.76,0,1
1718783704.5047278,-19.350662394099157,-22.633333333333333,-9.24,1
1718783705.2080133,-19.485450661302263,-22.167916666666667,-7.250000000000002,1
1718783705.8468795,-19.60798544966872,-22.269166666666667,4.11,1
1718783706.5662553,-19.71938071182005,-22.46875,1.94,1
1718783707.20565,-19.820649131957623,-21.540416666666665,3.0700000000000003,1
1718783707.8625348,-19.912711332082683,-20.739583333333332,3.0700000000000003,1
1718783708.5016382,-19.99640424128729,-20.24,2.24,1
1718783709.1738741,-20.07248870420057,-19.89375,2.44,1
1718783709.8115304,-20.141656397758094,-19.655416666666667,-9.64,1
1718783710.4677522,-20.20453611917402,-19.5025,-10.499999999999998,1
1718783711.1555834,-20.261699502279413,-20.50875,-10.34,1
1718783711.7947235,-20.313666214193404,-21.539166666666667,-10.75,1
1718783712.4342093,-20.360908679569764,-22.104583333333334,-6.9300000000000015,1
1718783713.1372237,-20.40385637536645,-22.4525,2.5900000000000007,1
1718783713.7770534,-20.442899735181623,-22.388333333333332,2.0700000000000003,1
1718783714.4002292,-20.47839369864996,-21.495,2.0300000000000002,1
1718783715.0409148,-20.510660938166634,-20.694583333333334,2.04,2
1718783715.7264457,-20.539994792272694,-20.085833333333333,-8.760000000000002,2
1718783716.350777,-20.566661932369115,-19.524166666666666,-10.84,2
1718783717.0704367,-20.590904787002223,-19.527083333333334,-10.950000000000001,2
1718783717.7108243,-20.612943745759605,-19.659583333333334,-11.040000000000001,1
1718783718.3489,-20.632979162811758,-19.710416666666667,-2.830000000000002,1
1718783719.0050187,-20.651193178313722,-19.714166666666667,2.13,1
1718783719.708544,-20.667751374224597,-19.028333333333332,1.79,1
1718783720.3478258,-20.682804279598113,-17.847083333333334,1.79,1
1718783721.020238,-20.69648873902859,-17.16208333333333,2.6400000000000006,1
1718783721.6597652,-20.70892915669266,-16.87,-7.880000000000002,1
1718783722.3147397,-20.720238627296354,-16.645416666666666,-10.010000000000002,1
1718783722.9542131,-20.73051996420881,-17.4175,-10.05,1
1718783723.5938447,-20.739866634129218,-18.460833333333333,-9.59,1
1718783724.2315586,-20.74836360678414,-19.188333333333333,-0.5600000000000005,1
1718783724.9207537,-20.756088127379524,-19.62125,1.8599999999999999,1
1718783725.5768297,-20.763110418829868,-19.2325,1.88,1
1718783726.2153032,-20.769494320148365,-18.641666666666666,1.8400000000000003,1
1718783726.9028864,-20.775297866801544,-18.359583333333333,1.8400000000000007,2
1718783727.5418122,-20.780573818304433,-18.1775,-6.78,2
1718783728.2621121,-20.785370137852514,-18.034583333333334,-10.670000000000002,2
1718783728.9022949,-20.78973042835077,-18.303333333333335,-9.989999999999998,2
1718783729.5409884,-20.793694328803735,-18.762083333333333,-11.379999999999999,2
1718783730.1814783,-20.797297874670058,-19.151666666666667,-10.600000000000001,1
1718783730.8203945,-20.800573825457633,-19.557916666666667,1.9,1
1718783731.5554106,-20.80355196253724,-19.823333333333334,1.6999999999999997,1
1718783732.2277317,-20.80625935988234,-18.862083333333334,1.7299999999999995,1
1718783732.8664834,-20.808720630196063,-18.001666666666665,1.79,1
1718783733.5541558,-20.81095814866309,-17.687916666666666,2.019999999999999,1
1718783734.2256978,-20.81299225636038,-17.577916666666667,0.8399999999999999,1
1718783734.8812513,-20.814841445176103,-17.47,-9.479999999999999,1
1718783735.5202422,-20.816522525917673,-17.559583333333332,-9.959999999999997,1
1718783736.1765785,-20.81805078113728,-18.5725,-8.05,1
1718783736.8146882,-20.819440104064192,-19.700833333333332,1.8199999999999998,1
1718783737.4710116,-20.820703124906842,-20.210416666666667,1.8400000000000003,1
1718783738.1746175,-20.82185132567289,-19.625833333333333,1.9000000000000004,1
1718783738.8455184,-20.822895144551104,-19.095833333333335,1.7200000000000002,1
1718783739.5329258,-20.823844070804036,-18.9725,-1.5799999999999992,1
1718783740.2369194,-20.824706731033974,-18.985,-10.120000000000001,1
1718783740.8766038,-20.825490967606644,-19.341666666666665,-10.790000000000001,1
1718783741.532747,-20.826203909945434,-20.392083333333332,-10.759999999999998,1
1718783742.2565746,-20.826852039344335,-21.387083333333333,0,1
1718783742.9231915,-20.82744124788879,-22.06375,1.75,1
1718783743.562091,-20.82797689202011,-21.502916666666668,2.0,1
1718783744.2500026,-20.828463841230406,-20.70375,-1.7100000000000009,1
1718783744.904914,-20.828906522330673,-20.264166666666668,-10.46,1
1718783745.5454588,-20.829308959694547,-20.43,-11.219999999999999,1
1718783746.1853576,-20.82967481184353,-21.338333333333335,2.05,1
1718783746.8402221,-20.830007404706237,-22.110833333333332,2.1900000000000004,1
1718783747.4800081,-20.830309761854156,-21.38125,2.4799999999999995,1
1718783748.1189883,-20.83058463198863,-20.503333333333334,2.6399999999999997,1
1718783748.7569895,-20.83083451392905,-20.07375,-10.590000000000003,1
1718783749.4302497,-20.831061679329444,-19.898333333333333,-12.15,1
1718783750.0686383,-20.831268193329798,-20.854583333333334,-12.110000000000003,1
1718783750.7575917,-20.83145593333012,-21.903333333333332,-11.44,1
1718783751.3966384,-20.831626606057682,-22.561666666666667,-0.33000000000000007,1
1718783752.1001003,-20.831781763082745,-22.820833333333333,1.88,1
1718783752.8381283,-20.831922814923704,-22.033333333333335,0,1
1718783753.5389106,-20.832051043870035,-20.865833333333335,3.2999999999999994,1
1718783754.2108755,-20.832167615639428,-20.42125,2.700000000000001,1
1718783754.8501573,-20.832273589975237,-19.989166666666666,-9.450000000000001,1
1718783755.537455,-20.832369930280517,-19.6175,-10.5,1
1718783756.2632816,-20.83245751237623,-20.455833333333334,0,1
1718783756.992526,-20.83253713246324,-21.522916666666667,-9.830000000000002,1
1718783757.647743,-20.83260951436052,-21.100416666666668,2.749999999999999,1
1718783758.3522573,-20.83267531608532,-21.262916666666666,-11.010000000000002,1
1718783759.008025,-20.832735135835136,-20.710833333333333,-10.52,1
1718783759.662559,-20.832789517425887,-21.264166666666668,-8.989999999999998,1
1718783760.3824677,-20.83283895523565,-22.002916666666668,-9.13,1
1718783761.0218117,-20.83288389869908,-22.24375,1.8899999999999997,1
1718783761.6606526,-20.8329247563931,-22.25958333333333,1.7299999999999995,1
1718783762.3009586,-20.832961899751304,-21.325,1.8100000000000005,1
1718783762.9395323,-20.832995666440578,-20.480416666666667,1.7300000000000004,1
1718783763.6115875,-20.83302636343083,-19.990833333333335,2.0799999999999996,1
1718783764.250657,-20.833054269785602,-19.658333333333335,-9.96,1
1718783764.9070516,-20.833079639199035,-19.392083333333332,-10.91,1
1718783765.5623937,-20.83310270230215,-20.22625,-11.93,1
1718783766.1999757,-20.833123668759534,-21.2225,-11.340000000000002,1
1718783766.8256235,-20.833142729175332,-21.844583333333333,-4.569999999999999,1
1718783767.5121217,-20.83316005682606,-22.175,1.8999999999999995,1
1718783768.1673203,-20.83317580923581,-21.824583333333333,1.75,1
1718783768.8074288,-20.833190129608315,-20.881666666666668,1.79,1
1718783769.4471903,-20.83320314812877,-20.192916666666665,1.7300000000000004,1
1718783770.0869322,-20.833214983147368,-19.830416666666668,1.7600000000000007,1
1718783770.789885,-20.83322574225518,-19.553333333333335,1.65,1
1718783771.428422,-20.83323552326229,-19.292916666666667,-3.620000000000001,1
1718783772.0852833,-20.833244415086927,-19.15041666666667,-11.430000000000001,1
1718783772.7240138,-20.83325249856387,-19.560416666666665,2.4200000000000004,1
1718783773.4119954,-20.833259847179274,-20.610416666666666,1.67,1
1718783774.0517573,-20.833266527738736,-20.277083333333334,1.5900000000000007,1
1718783774.7787478,-20.83327260097461,-19.729166666666668,0,1
1718783775.4737687,-20.833278122098132,-19.510416666666668,0.129999999999999,2
1718783776.1135414,-20.833283141301333,-19.4925,-11.449999999999998,2
1718783776.7699463,-20.833287704213333,-19.46875,-12.39,2
1718783777.4247296,-20.83329185231515,-19.967083333333335,-10.129999999999999,2
1718783778.06477,-20.8332956233168,-20.458333333333332,-12.050000000000002,1
1718783778.7037923,-20.833299051500127,-20.58625,-1.0700000000000003,1
1718783779.358488,-20.833302168030418,-20.754166666666666,1.7399999999999993,1
1718783780.0793762,-20.83330500123977,-19.969583333333333,1.52,1
1718783780.717709,-20.833307576884643,-18.9075,1.5,1
1718783781.3734365,-20.833309918379975,-18.332916666666666,1.4900000000000002,2
1718783782.0136268,-20.8333120470121,-17.893333333333334,-6.829999999999999,2
1718783782.733008,-20.83331398213221,-17.530833333333334,-11.77,2
1718783783.4200597,-20.83331574133231,-17.5825,-13.0,2
1718783784.05817,-20.833317340605134,-17.925833333333333,-11.23,1
1718783784.7321193,-20.833318794489514,-18.300833333333333,-1.1400000000000006,1
1718783785.3867283,-20.83332011620259,-18.4475,2.21,1
1718783786.0743842,-20.83332131775993,-17.63458333333333,2.0500000000000007,1
1718783786.7144692,-20.833322410084783,-16.62375,1.8900000000000001,1
1718783787.3529797,-20.833323403107382,-16.129166666666666,1.6800000000000002,1
1718783787.9759355,-20.833324305855193,-15.9775,-7.83,1
1718783788.6325963,-20.833325126535026,-15.944166666666666,-11.95,1
1718783789.3350387,-20.833325872607595,-16.86375,-11.909999999999998,1
1718783789.9750094,-20.833326550855393,-18.222916666666666,-10.440000000000001,1
1718783790.6790597,-20.833327167444295,-19.19125,3.2600000000000002,1
1718783791.3346422,-20.83332772797966,-19.712083333333332,1.6800000000000002,1
1718783791.973585,-20.83332823755727,-18.92875,1.7600000000000002,1
1718783792.6614523,-20.83332870080964,-18.319166666666668,1.7600000000000007,1
1718783793.3319612,-20.833329121948154,-18.170416666666668,1.8000000000000003,2
1718783794.0206363,-20.833329504801355,-18.100416666666668,-8.880000000000003,2
1718783794.6920173,-20.833329852849715,-18.034166666666668,-11.790000000000001,2
1718783795.378954,-20.833330169257316,-18.5,-11.54,2
1718783796.0190716,-20.83333045690059,-19.1025,2.7299999999999995,1
1718783796.6907196,-20.833330718394475,-19.534583333333334,0.5599999999999996,1
1718783797.3139124,-20.833330956116193,-18.669583333333332,1.7999999999999998,1
1718783797.9844863,-20.83333117222684,-17.95125,1.7199999999999998,1
1718783798.6247458,-20.83333136869107,-17.643333333333334,1.8999999999999995,1
1718783799.3124707,-20.83333154729491,-17.500416666666666,1.3300000000000005,1
1718783799.9672735,-20.83333170966204,-17.395833333333332,-0.6600000000000001,1
1718783800.6066344,-20.83333185726852,-17.41208333333333,-10.52,1
1718783801.2304637,-20.833331991456227,-17.699166666666667,-11.610000000000001,1
1718783801.869951,-20.83333211344506,-18.905,-11.48,1
1718783802.5093956,-20.833332224343994,-20.098333333333333,-10.79,1
1718783803.19671,-20.8333323251612,-20.90041666666667,1.71,1
1718783803.868038,-20.833332416813217,-21.377083333333335,1.87,1
1718783804.5080266,-20.833332500133224,-20.640833333333333,2.000000000000001,1
1718783805.179374,-20.833332575878693,-19.924166666666668,1.7500000000000004,1
1718783805.8183494,-20.833332644738203,-19.576666666666668,2.37,1
1718783806.4574761,-20.833332707337764,-19.433333333333334,-12.130000000000003,1
1718783807.1622598,-20.83333276424645,-19.3175,-12.650000000000002,1
1718783807.8007917,-20.833332815981624,-20.530416666666667,-11.71,1
1718783808.4412336,-20.833332863013595,-21.698333333333334,-12.380000000000003,1
1718783809.0804543,-20.833332905769936,-22.280833333333334,3.3099999999999996,1
1718783809.752466,-20.833332944639334,-22.6275,1.54,1
1718783810.407628,-20.833332979975154,-21.522916666666667,1.6100000000000003,1
1718783811.0779657,-20.833333012098624,-20.669166666666666,1.9100000000000001,1
1718783811.7187378,-20.83333304130178,-20.25375,3.96,1
1718783812.4053226,-20.833333067850102,-19.935416666666665,-10.489999999999998,1
1718783813.155919,-20.833333091984944,-19.509166666666665,0,1
1718783813.812704,-20.833333113925704,-20.527916666666666,-10.46,1
1718783814.4688892,-17.045454345993065,-20.57208333333333,-3.6400000000000006,1
1718783815.1560295,-13.601928193327028,-19.374166666666667,2.12,1
1718783815.7959151,-10.471449872721545,-16.71291666666667,2.4000000000000004,1
1718783816.450848,-7.625560490352921,-13.430416666666666,1.8600000000000003,1
1718783817.0906942,-5.038388324563251,-10.393333333333333,1.42,1
1718783817.7775595,-2.6864136283908375,-7.557083333333333,1.8399999999999994,1
1718783818.4168267,-0.5482548136886423,-4.475,-9.080000000000002,1
1718783819.1203592,1.3955259269497158,-1.6070833333333334,-11.05,1
1718783819.7610385,3.1625993275300424,0.17166666666666666,-11.3,1
1718783820.4474266,4.769029691693989,1.57625,-11.490000000000002,1
1718783821.1037674,6.2294209318430145,3.3466666666666667,-6.529999999999999,1
1718783821.7429924,7.557049331978499,5.2,1.5,1
1718783822.381752,8.763984241192569,7.333333333333333,1.0200000000000005,1
1718783823.0862145,9.861197795023545,10.09,0.7800000000000002,1
1718783823.7247972,10.858664662142619,12.693333333333333,0.56,1
1718783824.3650706,11.765452723159955,14.501666666666667,0.7199999999999998,1
1718783825.0041385,12.589805505902987,16.064166666666665,0.11000000000000032,1
1718783825.643836,13.339217126578479,17.458333333333332,-0.23000000000000043,1
1718783826.3157444,14.020500418101644,18.656666666666666,-0.08000000000000007,1
1718783826.9549773,14.639848864940893,19.604166666666668,-1.7000000000000002,1
1718783827.6424882,15.202892907522012,20.36625,-7.609999999999998,1
1718783828.2978258,15.714751128050326,20.851666666666667,-9.110000000000001,1
1718783828.9370475,16.18007678307605,20.710833333333333,-10.22,1
1718783829.5752506,16.60310010582672,20.364583333333332,-10.760000000000002,1
1718783830.2315524,16.98766676287276,20.101666666666667,-8.689999999999998,1
1718783830.8882458,17.33727281473281,19.914166666666667,0.4800000000000004,1
1718783831.5267239,17.65509649824196,19.975,0.4999999999999991,1
1718783832.1821587,17.944027119613892,20.85333333333333,0.5699999999999998,1
1718783832.8062475,18.206691320861125,21.66,1.1999999999999993,1
1718783833.4451225,18.445476958358594,22.104166666666668,0.73,1
1718783834.1168325,18.662554810629032,22.424166666666668,0.6399999999999997,1
1718783834.8445666,18.85989831269305,22.6675,0,1
1718783835.5393796,19.039301496387623,22.826666666666668,1.8099999999999996,1
1718783836.1951663,19.202395299746325,22.854166666666668,0.49999999999999956,1
1718783836.8829143,19.350662393708784,22.972916666666666,0.6699999999999995,1
1718783837.5536885,19.48545066094738,22.9475,0.7000000000000002,1
1718783838.2417676,19.6079854493461,22.8575,0.4200000000000004,1
1718783838.881317,19.719380711526757,22.757916666666667,1.33,1
1718783839.5204933,19.820649131691003,22.617916666666666,-2.160000000000001,1
1718783840.1604111,19.912711331840303,22.53,-4.68,1
1718783840.799468,19.996404241066934,22.1225,-6.94,1
1718783841.4231107,20.072488704000243,21.500833333333333,-6.22,1
1718783842.0623803,20.141656397575982,20.798333333333332,-3.5900000000000007,1
1718783842.7353077,20.204536119008456,20.339583333333334,0.8899999999999997,1
1718783843.4395258,20.261699502128906,20.259166666666665,0.8300000000000001,1
1718783844.0781238,20.313666214056575,20.633333333333333,0.7700000000000005,1
1718783844.7329543,20.36090867944537,20.913333333333334,0.6299999999999999,1
1718783845.3731148,20.40385637525337,21.016666666666666,1.9799999999999995,1
1718783846.012254,20.442899735078825,21.0775,-4.880000000000001,1
1718783846.6669602,20.478393698556502,21.256666666666668,-6.63,1
1718783847.3231745,20.51066093808166,20.824583333333333,-6.580000000000002,1
1718783847.9628868,20.539994792195454,20.1725,-6.069999999999999,1
1718783848.633989,20.566661932298896,19.774583333333332,2.059999999999999,1
1718783849.290434,20.590904786938385,19.6175,0.56,1
1718783849.9776862,20.61294374570157,20.208333333333332,0.45999999999999996,1
1718783850.6173937,20.632979162759003,20.703333333333333,0.5499999999999998,2
1718783851.304986,20.65119317826575,21.0225,2.1900000000000013,2
1718783851.9434016,20.667751374180988,21.32625,-3.8100000000000005,2
1718783852.5840373,20.68280427955848,21.644583333333333,-5.42,2
1718783853.255436,20.696488738992556,21.678333333333335,-5.370000000000001,2
1718783853.8935506,20.708929156659895,21.607916666666668,-7.630000000000001,1
1718783854.5342066,20.720238627266564,21.5825,1.92,1
1718783855.2370257,20.73051996418173,21.408333333333335,2.25,1
1718783855.8773222,20.739866634104608,22.061666666666667,2.12,1
1718783856.5156212,20.748363606761764,22.726666666666667,1.9200000000000004,1
1718783857.2038078,20.75608812735918,23.058333333333334,-3.980000000000002,1
1718783857.8595357,20.763110418811376,23.191666666666666,-7.340000000000002,1
1718783858.498286,20.76949432013156,22.753333333333334,-7.08,1
1718783859.1539326,20.775297866786254,21.995,-6.490000000000001,1
1718783859.7937472,20.78057381829054,21.445,-6.480000000000001,1
1718783860.4329045,20.78537013783988,21.15,1.6800000000000002,1
1718783861.121099,20.789730428339293,20.953333333333333,1.4099999999999997,1
1718783861.7606878,20.793694328793293,21.4425,1.4500000000000002,1
1718783862.3998933,20.79729787466058,21.888333333333332,1.2999999999999998,1
1718783863.071462,20.800573825449003,22.09,0.07000000000000028,1
1718783863.726969,20.803551962529408,22.182916666666667,-9.930000000000001,1
1718783864.3830907,20.80625935987521,22.137916666666666,-10.170000000000002,1
1718783865.0215924,20.808720630189587,21.12,-10.069999999999997,1
1718783865.6773372,20.810958148657203,20.21,-9.64,1
1718783866.3009753,20.812992256355027,19.7,-3.1100000000000003,1
1718783866.9561143,20.814841445171236,19.42,0.8300000000000001,1
1718783867.626938,20.816522525913243,19.770833333333332,0.7600000000000002,1
1718783868.2977293,20.818050781133255,20.453333333333333,0.7600000000000007,1
1718783868.9221737,20.819440104060536,20.991666666666667,-0.08000000000000052,1
1718783869.54582,20.82070312490352,21.276666666666667,-4.709999999999999,1
1718783870.23355,20.82185132566986,21.405,-9.63,1
1718783870.8727918,20.822895144548358,21.09125,-8.63,1
1718783871.4949756,20.823844070801545,20.393333333333334,2.1899999999999995,1
1718783872.133957,20.824706731031704,19.979583333333334,1.08,1
1718783872.758031,20.82549096760459,20.678333333333335,0.9500000000000002,1
1718783873.3816426,20.826203909943555,21.300833333333333,-0.0600000000000005,1
1718783874.0049818,20.82685203934263,21.55,-4.110000000000001,1
1718783874.646085,20.82744124788723,21.596666666666668,-4.66,1
1718783875.3018234,20.827976892018704,21.303333333333335,1.0,1
1718783875.9879458,20.82846384122912,21.00583333333333,0.7799999999999998,1
1718783876.6595082,20.8289065223295,21.331666666666667,0.7399999999999998,1
1718783877.331428,20.829308959693492,21.6675,0.6700000000000004,1
1718783877.9705555,20.829674811842562,21.795833333333334,0.5599999999999996,2
1718783878.6106994,20.830007404705356,21.863333333333333,-2.8500000000000014,2
1718783879.2662344,20.83030976185335,21.932916666666667,-10.330000000000002,2
1718783879.9058573,20.8305846319879,21.828333333333333,-10.4,2
1718783880.6096263,20.830834513928398,21.37,-10.04,1
1718783881.249372,20.83106167932885,20.945,-9.85,1
1718783881.9207165,20.831268193329258,20.74,0.8899999999999997,1
1718783882.5751185,20.83145593332962,20.63083333333333,0.7800000000000002,1
1718783883.2135086,20.831626606057227,21.47125,0.7300000000000004,1
1718783883.8865645,20.831781763082326,22.240833333333335,0.6700000000000008,1
1718783884.5263844,20.831922814923335,22.6725,0.7000000000000002,1
1718783885.165174,20.8320510438697,22.899166666666666,1.0500000000000007,1
1718783885.8378036,20.83216761563912,23.078333333333333,0.6000000000000001,1
1718783886.4609165,20.832273589974964,23.234583333333333,0.3700000000000001,1
1718783887.1155782,20.832369930280255,23.268333333333334,0.5699999999999994,1
1718783887.7872753,20.832457512376,23.21625,-7.08,1
1718783888.4274936,20.832537132463028,23.121666666666666,-8.95,1
1718783889.0660858,20.832609514360325,22.34125,-8.720000000000002,1
1718783889.7213333,20.83267531608515,21.367916666666666,-7.66,1
1718783890.3612177,20.83273513583498,20.752916666666668,-5.0,1
1718783891.0005836,20.83278951742575,20.445,2.63,1
1718783891.6883602,20.832838955235516,20.45625,0.7599999999999998,1
1718783892.3282921,20.832883898698952,21.109166666666667,0.7599999999999998,1
1718783892.9832087,20.83292475639299,21.51,0.6600000000000001,1
1718783893.6235716,20.832961899751208,21.645833333333332,2.8199999999999994,1
1718783894.2625892,20.832995666440485,21.73,-6.5600000000000005,1
1718783894.9178333,20.83302636343075,21.9875,-6.98,1
1718783895.606059,20.83305426978552,21.413333333333334,-6.4300000000000015,1
1718783896.2457275,20.83307963919896,20.659166666666668,-5.98,1
1718783896.9641128,20.833102702302096,20.295,-5.290000000000001,1
1718783897.6043084,20.833123668759484,20.14,-2.6400000000000015,1
1718783898.275243,20.833142729175282,20.074583333333333,4.5600000000000005,1
1718783898.963583,20.833160056826017,20.283333333333335,0.6900000000000004,1
1718783899.6018884,20.83317580923576,21.128333333333334,-1.4700000000000006,1
1718783900.274781,20.833190129608276,21.456666666666667,-2.41,1
1718783900.9140377,20.833203148128742,21.33,-2.7200000000000006,1
1718783901.5849798,20.833214983147336,21.1525,-3.46,1
1718783902.2245793,20.833225742255152,21.042916666666667,-4.900000000000001,1
1718783902.8645391,20.833235523262264,20.920833333333334,0.6000000000000005,1
1718783903.519842,20.833244415086906,20.678333333333335,0.31999999999999984,1
1718783904.2070603,20.83325249856384,20.935833333333335,0.27000000000000046,1
1718783904.8471427,20.833259847179264,21.2675,0.27,2
1718783905.485645,20.83326652773872,21.498333333333335,0.6200000000000006,2
1718783906.1728797,20.833272600974595,21.667916666666667,0.4399999999999995,2
1718783906.8125992,20.833278122098104,21.863333333333333,0.3599999999999999,2
1718783907.4528894,20.833283141301315,22.004166666666666,0.28000000000000025,2
1718783908.1081407,20.833287704213316,22.1075,0.22000000000000064,1
1718783908.7477984,20.833291852315135,22.158333333333335,3.88,1
1718783909.404778,20.833295623316783,22.1825,2.01,1
1718783910.042215,20.833299051500106,22.49416666666667,-3.09,1
1718783910.7137873,20.8333021680304,22.588333333333335,-4.520000000000002,1
1718783911.3534343,20.83330500123976,22.088333333333335,-4.080000000000002,1
1718783912.0412695,20.83330757688463,21.484166666666667,0.9200000000000004,1
1718783912.6801114,20.833309918379964,21.107916666666668,0.8799999999999999,1
1718783913.3199742,20.83331204701208,21.301666666666666,0.8199999999999998,1
1718783914.0075445,20.833313982132204,21.5075,0.4500000000000002,1
1718783914.6635652,20.83331574133231,21.542916666666667,0.5500000000000003,1
1718783915.3502812,20.833317340605134,21.49125,3.05,1
1718783916.05399,20.833318794489507,21.475833333333334,-3.170000000000001,1
1718783916.710035,20.833320116202593,21.67791666666667,-3.380000000000001,1
1718783917.3644853,20.833321317759935,21.280833333333334,-2.370000000000001,1
1718783918.0045512,20.83332241008478,20.824166666666667,0.7800000000000002,1
1718783918.659784,20.833323403107375,20.6375,0.8300000000000001,1
1718783919.3625252,20.833324305855193,20.81625,1.0300000000000002,1
1718783920.002961,20.83332512653503,21.004166666666666,0.6200000000000006,1
1718783920.6583567,20.833325872607602,21.071666666666665,1.5599999999999996,1
1718783921.3450756,20.833326550855393,21.0725,-7.7700000000000005,1
1718783922.0012665,20.833327167444295,21.148333333333333,-6.97,1
1718783922.6415517,20.83332772797967,20.412916666666668,-6.699999999999999,1
1718783923.2807245,20.833328237557264,19.733333333333334,-6.15,1
1718783923.920543,20.83332870080964,19.4275,2.4800000000000004,1
1718783924.5755067,20.833329121948168,19.321666666666665,0.5199999999999996,1
1718783925.2781775,20.833329504801355,19.97125,0.81,1
1718783925.9186783,20.83332985284971,20.480833333333333,0.3400000000000003,1
1718783926.605965,20.833330169257316,20.70625,0.23000000000000087,1
1718783927.2454915,20.833330456900583,20.8175,-4.919999999999999,1
1718783927.9000797,20.833330718394475,20.9325,-6.520000000000002,1
1718783928.571801,20.83333095611619,20.59,-5.69,1
1718783929.2109585,20.83333117222684,20.075,-4.01,1
1718783929.9151547,20.83333136869107,19.845,1.9,1
1718783930.5704906,20.83333154729491,19.925833333333333,1.8600000000000003,1
1718783931.2099178,20.83333170966204,20.541666666666668,0.7300000000000004,1
1718783931.8486924,20.83333185726852,21.046666666666667,0.41999999999999993,1
1718783932.4891586,20.83333199145624,21.215833333333332,0.75,1
1718783933.1288593,20.833332113445067,21.29083333333333,-5.480000000000001,1
1718783933.7837384,20.833332224344,21.403333333333332,-5.44,1
1718783934.47209,20.833332325161198,20.98,-5.490000000000001,1
1718783935.1103723,20.83333241681321,20.490833333333335,-5.39,1
1718783935.751099,20.83333250013323,20.231666666666666,3.24,1
1718783936.4056442,20.833332575878693,20.126666666666665,0.6900000000000004,1
1718783937.1098394,20.83333264473821,20.799583333333334,0.5600000000000005,1
1718783937.7496755,20.83333270733776,21.2075,0.4400000000000004,1
1718783938.4357724,20.833332764246443,21.294166666666666,0.8899999999999997,1
1718783939.0748613,20.833332815981617,21.355833333333333,-9.34,1
1718783939.7953808,20.83333286301359,21.456666666666667,-9.060000000000002,1
1718783940.4346662,20.83333290576993,20.565,-8.230000000000002,1
1718783941.1225362,20.833332944639334,19.799583333333334,-7.370000000000001,1
1718783941.7621982,20.833332979975154,19.467916666666667,4.01,1
1718783942.4332159,20.833333012098617,19.40125,0.5200000000000005,1
1718783943.073102,20.833333041301774,20.314166666666665,0.39000000000000057,1
1718783943.7131803,20.83333306785011,20.883333333333333,0.3600000000000003,1
1718783944.3517642,20.833333091984944,21.079583333333332,0.33999999999999986,2
1718783945.0237963,20.833333113925704,21.239583333333332,0.39000000000000057,2
1718783945.6785634,17.045454345993058,21.403333333333332,0.3200000000000003,2
1718783946.3510375,13.601928193327028,20.741666666666667,0.3600000000000003,2
1718783946.9906826,10.471449872721545,19.534166666666668,0.39000000000000057,1
1718783947.6451561,7.6255604903529095,18.140833333333333,0.40000000000000036,1
1718783948.2852147,5.038388324563251,16.317916666666665,0.4400000000000004,1
1718783948.9875295,2.6864136283908375,13.988333333333333,0.4900000000000002,1
1718783949.6765132,0.5482548136886423,11.38,0.5700000000000003,1
1718783950.3157434,-1.395525926949728,8.616666666666667,0.7000000000000011,1
1718783950.9552023,-3.162599327530055,6.022916666666666,2.849999999999999,1
1718783951.5963814,-4.769029691693989,3.5841666666666665,-7.880000000000001,1
1718783952.2664363,-6.2294209318430145,0.9866666666666667,-7.19,1
1718783952.9061046,-7.557049331978499,-2.3870833333333334,-6.0,1
1718783953.5775187,-8.763984241192581,-5.5625,-3.8899999999999997,1
1718783954.2482297,-9.861197795023557,-8.045,1.4900000000000007,1
1718783954.8881767,-10.858664662142631,-10.09875,1.6800000000000006,1
1718783955.5595744,-11.765452723159967,-11.4925,2.7399999999999993,1
1718783956.1983984,-12.589805505903,-12.70875,3.8000000000000007,1
1718783956.8865354,-13.339217126578484,-13.808333333333334,4.77,1
1718783957.5263762,-14.020500418101655,-14.887083333333333,-9.45,1
1718783958.181717,-14.639848864940898,-15.818333333333333,-8.969999999999999,1
1718783958.8213892,-15.202892907522024,-17.78875,-9.57,1
1718783959.4675293,-15.714751128050326,-19.557916666666667,-8.940000000000001,1
1718783960.0996382,-16.180076783076057,-20.903333333333332,2.6800000000000006,1
1718783960.755444,-16.60310010582672,-21.78375,2.3,1
1718783961.3947408,-16.98766676287277,-21.476666666666667,2.2399999999999993,1
1718783962.0667324,-17.337272814732824,-21.1425,2.02,1
1718783962.7062368,-17.655096498241964,-21.089583333333334,2.0,1
1718783963.3779874,-17.944027119613907,-21.105416666666667,-9.96,1
1718783964.1117916,-18.206691320861125,-21.117083333333333,-10.010000000000002,1
1718783964.7525365,-18.4454769583586,-22.192083333333333,-10.2,1
1718783965.3928998,-18.662554810629032,-23.14,-8.969999999999999,1
1718783966.0470812,-18.85989831269306,-23.626666666666665,2.01,1
1718783966.7513626,-19.039301496387626,-23.761666666666667,1.6600000000000001,1
1718783967.3914793,-19.202395299746332,-22.81875,1.71,1
1718783968.0465386,-19.350662393708784,-21.99125,1.62,1
1718783968.6853383,-19.48545066094738,-21.5225,2.44,1
1718783969.357333,-19.6079854493461,-21.184166666666666,-9.950000000000001,1
1718783970.0125313,-19.71938071152676,-20.78375,-9.360000000000001,1
1718783970.652656,-19.820649131690995,-21.52375,-10.11,1
1718783971.3554308,-19.9127113318403,-22.289583333333333,-9.7,1
1718783971.995405,-19.99640424106694,-22.710833333333333,2.18,1
1718783972.683735,-20.072488704000243,-22.840416666666666,1.6800000000000006,1
1718783973.3372352,-20.141656397575982,-21.889583333333334,1.7700000000000005,1
1718783974.0091934,-20.20453611900847,-21.024166666666666,1.6800000000000006,1
1718783974.6333876,-20.26169950212891,-20.535416666666666,1.6500000000000004,1
1718783975.3044345,-20.313666214056585,-20.2175,-6.68,1
1718783975.9603255,-20.360908679445384,-19.94375,-9.91,1
1718783976.599559,-20.403856375253376,-20.4675,-9.42,1
1718783977.271012,-20.442899735078825,-21.276666666666667,-8.670000000000002,1
1718783977.8950825,-20.47839369855651,-21.79125,2.95,1
1718783978.5660174,-20.510660938081674,-21.957916666666666,1.6799999999999997,1
1718783979.2065918,-20.53999479219546,-21.069583333333334,1.6800000000000006,1
1718783979.8939366,-20.566661932298903,-20.339583333333334,1.6900000000000004,1
1718783980.5332334,-20.590904786938395,-19.977083333333333,1.4700000000000002,2
1718783981.1888428,-20.61294374570157,-19.692916666666665,-8.759999999999998,2
1718783981.8447402,-20.632979162759007,-19.435833333333335,-9.9,2
1718783982.4836698,-20.651193178265768,-19.652083333333334,-9.29,2
1718783983.122369,-20.667751374180995,-19.951666666666668,-9.64,1
1718783983.8102453,-20.682804279558482,-20.167083333333334,3.01,1
1718783984.4820776,-20.696488738992556,-20.323333333333334,1.6600000000000001,1
1718783985.1380682,-20.708929156659906,-19.320833333333333,1.6600000000000001,1
1718783985.7927248,-20.72023862726658,-18.487916666666667,1.6100000000000003,1
1718783986.4323077,-20.730519964181738,-18.16375,1.5700000000000003,1
1718783987.0725398,-20.73986663410461,-18.024583333333332,-6.17,1
1718783987.7765071,-20.748363606761764,-17.919583333333332,-8.88,1
1718783988.4156075,-20.75608812735918,-18.60875,-9.71,1
1718783989.118864,-20.763110418811376,-19.565833333333334,-9.280000000000001,1
1718783989.7576823,-20.769494320131557,-20.3075,-3.210000000000001,1
1718783990.4140017,-20.775297866786264,-20.7275,1.6400000000000006,1
1718783991.084221,-20.78057381829054,-20.54375,1.7200000000000002,1
1718783991.7238963,-20.785370137839884,-19.877083333333335,1.6500000000000004,1
1718783992.379922,-20.789730428339293,-19.439166666666665,1.6500000000000004,1
1718783993.0197432,-20.793694328793293,-19.255,0.6299999999999999,1
1718783993.6922572,-20.79729787466057,-19.155,-9.82,1
1718783994.3622928,-20.800573825449003,-19.173333333333332,-10.190000000000001,1
1718783995.0019326,-20.8035519625294,-20.14375,-9.79,1
1718783995.6420507,-20.80625935987521,-21.12375,-7.5600000000000005,1
1718783996.281826,-20.808720630189583,-21.65,1.7299999999999995,1
1718783997.0009775,-20.810958148657196,-21.754583333333333,1.7700000000000005,1
1718783997.6477747,-20.812992256355027,-21.020833333333332,1.5600000000000005,1
1718783998.3281467,-20.814841445171236,-20.360416666666666,1.7400000000000002,1
1718783998.9678695,-20.81652252591325,-20.05666666666667,-1.5900000000000007,1
1718783999.622127,-20.818050781133255,-19.886666666666667,-11.099999999999998,1
1718784000.2463183,-20.819440104060536,-20.02125,-10.75,1
1718784000.901959,-20.820703124903513,-21.04,-10.780000000000001,1
1718784001.5409498,-20.82185132566986,-21.88458333333333,-10.470000000000002,1
1718784002.180721,-20.822895144548358,-22.33125,2.3399999999999994,1
1718784002.8207078,-20.823844070801538,-22.562083333333334,1.5500000000000003,1
1718784003.4605024,-20.824706731031704,-21.65375,1.540000000000001,1
1718784004.0989597,-20.825490967604576,-20.80291666666667,1.4700000000000002,1
1718784004.8023214,-20.826203909943555,-20.359166666666667,1.3600000000000003,1
1718784005.4428039,-20.82685203934263,-20.08,-11.0,1
1718784006.1451166,-20.827441247887236,-19.880416666666665,-11.91,1
1718784006.7854218,-20.8279768920187,-20.802083333333332,-11.840000000000003,1
1718784007.4249218,-20.82846384122912,-21.792916666666667,-11.669999999999998,1
1718784008.0803306,-20.8289065223295,-22.359166666666667,-11.280000000000001,1
1718784008.7200978,-20.82930895969349,-22.65041666666667,-1.9500000000000002,1
1718784009.4068878,-20.829674811842565,-22.8075,1.6599999999999993,1
1718784010.047315,-20.830007404705363,-22.121666666666666,1.5600000000000005,1
1718784010.7501402,-20.83030976185336,-21.090833333333332,1.4699999999999998,1
1718784011.4055839,-20.8305846319879,-20.33625,1.4300000000000006,1
1718784012.0448573,-20.830834513928398,-19.930833333333332,-1.410000000000001,1
1718784012.7168634,-20.831061679328844,-19.644166666666667,-11.580000000000002,1
1718784013.3719897,-20.83126819332925,-19.645,-12.120000000000001,1
1718784014.0431392,-20.83145593332962,-20.5725,-4.21,1
1718784014.6987567,-20.831626606057235,-21.52166666666667,1.63,1
1718784015.3706908,-20.831781763082333,-21.359166666666667,1.6900000000000004,1
1718784016.0417671,-20.831922814923335,-20.38625,1.4300000000000002,1
1718784016.6977503,-20.8320510438697,-19.78875,1.3400000000000007,1
1718784017.3369198,-20.83216761563912,-19.58416666666667,2.0,1
1718784018.0406754,-20.832273589974957,-19.4575,1.6500000000000004,1
1718784018.7122295,-20.83236993028026,-19.24416666666667,1.3700000000000006,1
1718784019.3519366,-20.832457512376,-19.12375,-10.91,2
1718784020.007268,-20.832537132463028,-19.132916666666667,-11.75,2
1718784020.7251577,-20.832609514360325,-19.69125,-11.71,2
1718784021.350102,-20.832675316085144,-20.325,-11.540000000000003,2
1718784022.037226,-20.83273513583498,-20.825833333333332,-11.509999999999998,2
1718784022.6766906,-20.83278951742574,-21.233333333333334,-11.43,1
1718784023.332752,-20.832838955235523,-21.541666666666668,-11.130000000000003,1
1718784023.9719152,-20.83288389869896,-21.782083333333333,-10.670000000000002,1
1718784024.612391,-20.83292475639299,-21.916666666666668,1.6399999999999997,1
1718784025.3302283,-20.832961899751208,-21.921666666666667,1.5499999999999998,1
1718784025.9702258,-20.832995666440492,-20.844583333333333,1.3800000000000003,1
1718784026.6080372,-20.83302636343075,-19.815833333333334,-0.1399999999999988,1
1718784027.2816973,-20.833054269785528,-19.270416666666666,-11.639999999999999,1
1718784027.9368546,-20.833079639198967,-19.095,-11.74,1
1718784028.6080832,-20.83310270230209,-19.975416666666668,-11.770000000000003,1
1718784029.2477229,-20.833123668759477,-20.84375,-1.0700000000000003,1
1718784029.9037127,-20.833142729175282,-21.264166666666668,1.46,1
1718784030.5589857,-20.833160056826014,-20.550416666666667,1.4300000000000006,1
1718784031.1984081,-20.83317580923577,-19.69,1.33,1
1718784031.838006,-20.833190129608276,-19.219583333333333,1.2999999999999998,2
1718784032.5415416,-20.833203148128735,-18.845416666666665,-9.900000000000002,2
1718784033.2454343,-20.833214983147336,-18.53375,-12.259999999999998,2
1718784033.9321334,-20.833225742255152,-18.781666666666666,-12.090000000000003,2
1718784034.5714185,-20.83323552326226,-19.14375,-11.8,1
1718784035.2117605,-20.833244415086902,-19.350416666666668,-1.8900000000000023,1
1718784035.8661754,-20.83325249856385,-19.456666666666667,1.4299999999999997,1
1718784036.522391,-20.833259847179256,-18.695,1.4500000000000002,1
1718784037.2248182,-20.83326652773872,-17.69708333333333,1.3900000000000006,1
1718784037.8818567,-20.833272600974595,-17.08625,1.3400000000000003,2
1718784038.5689628,-20.833278122098115,-16.63875,-8.83,2
1718784039.3197832,-20.83328314130132,-16.290416666666665,0,2
1718784039.9760482,-20.83328770421332,-16.4675,-12.580000000000002,2
1718784040.6784663,-20.833291852315135,-16.335833333333333,-12.490000000000002,1
1718784041.3187056,-20.83329562331679,-17.35125,-11.629999999999999,1
1718784041.9898558,-20.833299051500113,-18.39625,2.21,1
1718784042.6300483,-20.833302168030404,-18.997083333333332,1.56,1
1718784043.2522986,-20.83330500123976,-18.229166666666668,1.65,1
1718784043.924442,-20.833307576884636,-17.545833333333334,2.7800000000000007,1
1718784044.564029,-20.83330991837997,-17.327083333333334,-11.73,1
1718784045.218873,-20.833312047012097,-17.25,-12.160000000000002,1
1718784045.8757644,-20.833313982132204,-18.50625,-12.13,1
1718784046.5143793,-20.83331574133231,-19.745,-11.979999999999997,1
1718784047.1862276,-20.83331734060513,-20.513333333333332,-11.990000000000002,1
1718784047.825879,-20.833318794489514,-21.075833333333332,-9.09,1
1718784048.5128026,-20.83332011620259,-21.525833333333335,2.2,1
1718784049.1683624,-20.83332131775993,-21.63875,2.22,1
1718784049.808043,-20.833322410084783,-20.677083333333332,1.5099999999999998,1
1718784050.5275073,-20.833323403107375,-19.785416666666666,1.71,1
1718784051.166937,-20.833324305855193,-19.340833333333332,1.7800000000000011,1
1718784051.8386855,-20.833325126535026,-19.11541666666667,1.9000000000000004,1
1718784052.4782696,-20.833325872607595,-18.91,-10.08,1
1718784053.1664517,-20.833326550855393,-18.784166666666668,-7.36,1
1718784053.806047,-20.833327167444295,-19.767916666666668,1.5699999999999994,1
1718784054.4448671,-20.83332772797966,-20.467916666666667,1.5200000000000005,1
1718784055.084769,-20.83332823755727,-20.015833333333333,1.52,1
1718784055.723665,-20.83332870080964,-19.524166666666666,1.37,1
1718784056.3798254,-20.833329121948154,-19.387083333333333,0.7799999999999994,1
1718784057.0355413,-20.833329504801355,-19.387083333333333,-11.86,1
1718784057.7067618,-20.833329852849715,-19.488333333333333,-11.100000000000001,1
1718784058.3460221,-20.833330169257316,-20.67875,-10.110000000000001,1
1718784058.9850643,-20.83333045690059,-21.707083333333333,-9.629999999999999,1
1718784059.6409063,-20.833330718394475,-22.179166666666667,1.5699999999999998,1
1718784060.296151,-20.833330956116193,-22.41375,1.4000000000000004,1
1718784060.9364634,-20.83333117222684,-21.64375,1.3500000000000005,1
1718784061.5755317,-20.83333136869107,-20.905833333333334,1.8200000000000007,1
1718784062.2152958,-20.83333154729491,-20.51625,1.48,2
1718784062.8706913,-20.83333170966204,-20.190833333333334,-11.100000000000001,2
1718784063.5426614,-20.83333185726852,-19.86875,-11.770000000000003,2
1718784064.1979272,-20.833331991456227,-20.13458333333333,-12.9,2
1718784064.8369734,-20.83333211344506,-20.479583333333334,-11.279999999999998,1
1718784065.492647,-20.833332224343994,-20.732916666666668,-0.3200000000000003,1
1718784066.1472616,-20.8333323251612,-20.749166666666667,1.62,1
1718784066.8358028,-20.833332416813217,-19.774166666666666,1.5099999999999998,1
1718784067.4740703,-20.833332500133224,-18.664166666666667,1.4299999999999997,1
1718784068.0979638,-20.833332575878693,-18.074583333333333,1.3600000000000003,1
1718784068.720562,-20.833332644738203,-17.782083333333333,1.62,1
1718784069.3602629,-20.83333270733776,-17.57375,-10.39,1
1718784070.0338817,-20.83333276424645,-17.448333333333334,-12.31,1
1718784070.6726875,-20.833332815981624,-18.496666666666666,-11.3,1
1718784071.3600686,-20.833332863013595,-19.6825,-5.22,1
1718784072.0166812,-20.833332905769936,-20.395,1.5,1
1718784072.6550138,-20.833332944639334,-20.274583333333332,1.4899999999999993,1
1718784073.3585112,-20.833332979975154,-19.550416666666667,1.3400000000000007,1
1718784073.9982157,-20.833333012098624,-19.0175,1.2800000000000002,2
1718784074.6375394,-20.83333304130178,-18.684583333333332,1.6000000000000005,2
1718784075.2777007,-20.833333067850102,-18.400833333333335,1.3100000000000005,2
1718784075.9650276,-20.833333091984944,-18.158333333333335,1.25,2
1718784076.6206386,-20.833333113925704,-17.942916666666665,1.2800000000000002,2
1718784077.2764316,-17.045454345993065,-17.723333333333333,1.3100000000000005,1
1718784077.9314857,-13.601928193327028,-15.863333333333333,-8.6,1
1718784078.5708292,-10.471449872721545,-13.507083333333334,-11.629999999999999,1
1718784079.2259781,-7.625560490352921,-11.957083333333333,-11.54,1
1718784079.8645668,-5.038388324563251,-10.62625,-5.45,1
1718784080.4875884,-2.6864136283908375,-8.833333333333334,-0.6400000000000001,1
1718784081.15928,-0.5482548136886423,-6.065,0.129999999999999,1
1718784081.783502,1.3955259269497158,-2.6891666666666665,1.1399999999999997,1


==> Exercise_Data/data/liyaqi-2/HumanF.csv <==
1718286122.6031575,0
1718286125.7735953,2
1718286128.8441546,-2
1718286131.884996,-2
1718286134.9308157,2
1718286137.9478257,-1
1718286140.9473922,-1
1718286144.0094178,2
1718286147.029001,2
1718286150.0530553,2
1718286153.060807,2
1718286156.074273,2
1718286159.122419,-2
1718286162.1447465,0
1718286165.1682165,-2
1718286168.185457,2
1718286171.2033427,2
1718286174.223107,1
1718286177.2384603,-1
1718286180.2545583,2
1718286183.2604024,2
1718286186.2863865,2
1718286189.31585,-1
1718286192.288039,2
1718286195.3413665,-2
1718286198.3684933,-2
1718286201.399094,-2
1718286204.4102798,-2
1718286207.4337454,-2
1718286210.4648373,-1
1718286213.478994,-1
1718286216.499642,2
1718286219.5098746,-2
1718286222.5371873,-2
1718286225.5557578,-1
1718286228.579369,-1
1718286231.5912578,2
1718286234.6208687,2
1718286237.6411786,-2
1718286240.6550062,-1
1718286243.6765559,2
1718286246.6928775,2
1718286249.720362,2
1718286252.7454877,2
1718286255.7753527,2
1718286258.7988582,-1
1718286261.825621,-1
1718286264.8473165,-1
1718286267.862157,-1
1718286270.8814566,-1
1718286273.8822815,-2
1718286276.9503534,-1
1718286279.9707646,-2
1718286282.9853957,-1
1718286286.0020308,-2
1718286288.9779196,1
1718286292.0574515,-1
1718286295.0814643,2
1718286298.1078732,-1
1718286301.1263444,-2
1718286304.1646247,-2
1718286307.1679282,-2
1718286310.2059722,2
1718286313.2225327,-1
1718286316.2454593,2
1718286319.2528052,2
1718286322.2692575,-2
1718286325.307535,-2
1718286328.3293014,1
1718286331.3401387,-2
1718286334.377309,2
1718286337.385712,-1
1718286340.4137533,1
1718286343.432129,1
1718286346.4644277,-1
1718286349.4689915,-1
1718286352.4925938,-1
1718286355.4989147,2
1718286358.5309649,-2
1718286361.5635822,-1
1718286364.5875585,-2
1718286367.6009216,-2
1718286370.6075017,-2
1718286373.6376686,-2
1718286376.6657012,-1
1718286379.6851172,-2
1718286382.7142777,-1
1718286385.7319922,-2
1718286388.7610452,-2
1718286391.7838333,0
1718286394.8074322,-2
1718286397.8250854,2
1718286400.8482635,2
1718286403.8589172,2
1718286406.8842933,1
1718286409.901682,1
1718286412.9104743,-2
1718286415.9413142,2
1718286418.9554856,0
1718286421.976267,2
1718286424.996421,-1
1718286428.0232267,-2
1718286434.045753,2
1718286437.0755217,2
1718286440.0848947,2
1718286443.1015475,2
1718286446.1251354,2
1718286449.1115844,2
1718286452.1649828,2
1718286455.1690388,2
1718286458.1905777,1
1718286461.2198832,2
1718286464.2423658,2
1718286467.2635813,2
1718286470.292449,2
1718286473.2705474,2
1718286476.33094,2
1718286479.351077,2
1718286482.3687751,2
1718286485.391999,2
1718286488.420678,2
1718286491.4511828,2
1718286494.4632246,-2
1718286497.498044,2
1718286500.514913,2
1718286503.5377052,2
1718286506.563202,1
1718286509.5938344,2
1718286512.576349,1
1718286515.6416016,-2
1718286518.6626508,2
1718286521.670287,-2
1718286524.6953523,-2
1718286527.713342,-2
1718286530.7439754,2
1718286533.7721314,2
1718286536.7858574,-2
1718286539.8023233,-2
1718286542.8167558,0
1718286545.8320384,0
1718286548.8647118,-2
1718286551.8817747,-1
1718286554.9104064,-2
1718286557.9297447,-1
1718286560.9496903,-1
1718286563.9625533,-2
1718286566.9826226,-2
1718286570.0087209,2
1718286572.9872873,-1
1718286576.0355532,-2
1718286579.0482416,-2
1718286582.0690832,-1
1718286585.0838954,-2
1718286588.114743,-1
1718286591.1316247,-2
1718286594.1732302,1
1718286597.1879585,-2
1718286600.2134807,1
1718286603.202982,-2
1718286606.269553,-2
1718286609.2860434,-1
1718286612.310212,2
1718286615.3216767,-1
1718286618.3162706,-2
1718286621.3781352,-2
1718286624.3862658,-2
1718286627.4219337,-2
1718286630.4586887,-2
1718286633.4651108,-1
1718286636.4953654,2
1718286639.5019703,-1
1718286642.519365,2
1718286645.546451,2
1718286648.5682402,1
1718286651.5923512,-2
1718286654.618151,2
1718286657.6240318,2
1718286660.6552022,1
1718286663.659476,-1
1718286666.695916,2
1718286669.7330804,-1
1718286672.7273614,-2


==> Exercise_Data/data/liyaqi-2/data.csv <==
1718286120.0093956,-18.93939393939394,-20.79625,-1.370000000000001,1
1718286120.7766273,-15.323691460055095,-19.789583333333333,-0.28000000000000025,1
1718286121.399728,-12.036689206110696,-18.372916666666665,1.9600000000000009,1
1718286122.0721116,-9.04850533888851,-16.01875,1.2100000000000009,1
1718286122.7114782,-6.33197455050471,-11.895,0.9100000000000001,1
1718286123.3501313,-3.862401106519428,-8.461666666666666,0.6400000000000006,1
1718286124.0071084,-1.6173343392600872,-5.818333333333333,0.6899999999999995,1
1718286124.6473892,0.4236354491574942,-3.07875,0.3299999999999992,1
1718286125.286203,2.279062529537114,-0.3754166666666667,-0.3600000000000003,1
1718286125.9255702,3.965814420791321,2.037916666666667,-0.9100000000000001,1
1718286126.5974934,5.499225231022416,3.879583333333333,-3.219999999999999,1
1718286127.2362068,6.893235058505233,5.416666666666667,1.1999999999999975,1
1718286127.8766212,8.160516719853234,5.8725,12.72,1
1718286128.5799913,9.312590957442335,9.155,10.369999999999997,1
1718286129.219344,10.359931173432427,18.969583333333333,-5.58,1
1718286129.8895931,11.312058642514325,25.5475,-13.530000000000001,1
1718286130.5145493,12.177629068952422,20.21,-12.119999999999997,1
1718286131.152967,12.964511274805227,10.4325,-1.8800000000000026,1
1718286131.7938776,13.679858734671422,5.201666666666667,10.32,1
1718286132.449872,14.330174607277053,8.296666666666667,-3.26,1
1718286133.089115,14.921370855100346,18.69333333333333,-5.030000000000002,1
1718286133.745653,15.458821989485163,19.16583333333333,-7.380000000000001,1
1718286134.449068,15.947413929834996,15.12,-9.7,1
1718286135.0886922,16.391588421062114,11.594166666666666,-11.64,1
1718286135.727887,16.79538341308677,9.013333333333334,-13.030000000000001,1
1718286136.3678787,17.16246976947282,6.238333333333333,0.7099999999999991,1
1718286137.054421,17.496184638914688,3.69625,13.629999999999999,1
1718286137.6948204,17.799561792952748,9.121666666666666,10.68,1
1718286138.334176,18.07535920571462,22.485,-7.300000000000001,1
1718286139.0056522,18.326084126407224,31.028333333333332,-13.43,1
1718286139.6445532,18.554015872491412,25.528333333333332,-10.120000000000001,1
1718286140.2852733,18.76122655074978,16.258333333333333,-1.5600000000000005,1
1718286140.940399,18.949599894621013,12.832916666666666,0.8700000000000001,2
1718286141.6124916,19.1208483890494,16.751666666666665,-2.920000000000001,2
1718286142.2521915,19.27652883852975,20.82,-3.750000000000001,2
1718286142.8916414,19.418056519875535,22.86,-4.140000000000001,2
1718286143.5450983,19.546718048371694,24.238333333333333,-8.49,2
1718286144.2331946,19.663683074277312,25.340833333333332,-5.76,1
1718286144.8739085,19.77001491600968,23.99125,-2.3999999999999995,1
1718286145.5615888,19.866680226675452,23.975,3.639999999999999,1
1718286146.217429,19.954557781826175,26.5175,-3.0500000000000007,1
1718286146.8889065,20.034446468326834,31.824166666666667,-5.33,1
1718286147.5271325,20.107072546963778,32.2575,-8.940000000000001,2
1718286148.1985273,20.17309625481556,31.093333333333334,-8.5,2
1718286148.838132,20.233117807408078,29.317916666666665,-8.15,2
1718286149.478624,20.287682855219465,27.904583333333335,-7.589999999999998,2
1718286150.1190012,20.337287444138905,26.77625,-3.3200000000000003,1
1718286150.8064778,20.38238252497477,26.074166666666667,0.6599999999999984,1
1718286151.4600172,20.423378053007365,27.878333333333334,-1.7700000000000014,1
1718286152.101214,20.460646714855173,31.408333333333335,-6.76,1
1718286152.756597,20.49452731653501,32.52166666666667,-9.11,1
1718286153.4283862,20.525327863516676,29.562916666666666,-5.520000000000001,1
1718286154.0839245,20.553328360772745,25.68625,-1.63,1
1718286154.739614,20.578783358278244,24.992916666666666,3.54,1
1718286155.4096797,20.60192426510143,27.447916666666668,-2.8099999999999987,1
1718286156.0672553,20.622961453122517,31.684166666666666,-6.84,1
1718286156.7227452,20.642086169505323,31.2425,-8.439999999999998,1
1718286157.3624783,20.659472275307866,26.977916666666665,-2.9700000000000024,1
1718286158.017628,20.675277826037455,23.123333333333335,7.12,1
1718286158.6897504,20.6896465085189,23.7525,3.42,1
1718286159.3275976,20.702708947138394,30.593333333333334,-6.899999999999999,1
1718286159.984193,20.714583891337934,33.748333333333335,-10.6,1
1718286160.7180722,20.7253792951557,28.5725,0,1
1718286161.3908365,20.7351932986264,20.32,3.289999999999999,1
1718286162.03115,20.74411511996339,21.586666666666666,0.9699999999999989,1
1718286162.6860192,20.75222586663338,26.910833333333333,-4.919999999999999,1
1718286163.3733394,20.759599272697013,28.55625,-5.98,1
1718286164.0770502,20.766302369118492,24.902916666666666,-2.160000000000001,1
1718286164.7335122,20.772396093138024,20.961666666666666,1.88,1
1718286165.372587,20.777935842246684,21.151666666666667,1.3899999999999988,2
1718286166.0127337,20.78297197780002,22.746666666666666,-1.8999999999999986,2
1718286166.7310731,20.78755028284851,23.707916666666666,-6.060000000000001,2
1718286167.370792,20.79171237834712,23.449166666666667,-9.06,2
1718286168.0262833,20.79549610152769,22.031666666666666,-9.040000000000001,2
1718286168.6670072,20.798935849873658,20.013333333333332,-8.47,1
1718286169.3222227,20.802062893824537,18.60625,1.8400000000000007,1
1718286169.9780433,20.804905661052615,18.066666666666666,5.789999999999999,1
1718286170.6657095,20.807489994896315,23.5525,-4.800000000000001,1
1718286171.3199682,20.80983938929967,30.720833333333335,-10.719999999999999,1
1718286171.9609146,20.811975202393636,29.5025,-8.84,1
1718286172.6163743,20.8139168506609,23.3975,-1.1399999999999997,1
1718286173.2702966,20.815681985449288,20.22,4.970000000000001,1
1718286173.942151,20.81728665343875,23.566666666666666,-1.62,1
1718286174.5832186,20.818745442520072,29.945,-4.7200000000000015,1
1718286175.2535517,20.82007161441219,30.518333333333334,-6.390000000000001,1
1718286175.893454,20.821277225223202,27.38625,-2.9400000000000004,1
1718286176.6130826,20.822373235051394,24.413333333333334,2.8499999999999996,1
1718286177.2532918,20.82336960762248,24.685833333333335,2.25,2
1718286177.9241493,20.824275400868913,28.247916666666665,-4.350000000000001,2
1718286178.5632472,20.825098849274777,31.31625,-13.269999999999998,2
1718286179.2188077,20.825847438734638,31.721666666666668,-11.809999999999999,2
1718286179.858675,20.82652797460726,29.482916666666668,-8.920000000000002,2
1718286180.546016,20.827146643582356,27.825833333333332,-6.73,1
1718286181.1870646,20.827709069923344,28.539166666666667,-6.2299999999999995,1
1718286181.8263962,20.82822036659699,30.402916666666666,-2.969999999999999,1
1718286182.4977534,20.82868518175483,31.695833333333333,-6.260000000000002,1
1718286183.1686294,20.82910774098924,33.98291666666667,-8.34,1
1718286183.824332,20.8294918857478,33.998333333333335,-7.94,1
1718286184.4964957,20.829841108255568,32.06583333333333,-5.25,1
1718286185.150858,20.830158583262648,30.444166666666668,-3.4700000000000006,1
1718286185.7918396,20.830447196905432,30.951666666666668,-3.75,1
1718286186.4309392,20.830709572944336,32.32791666666667,-3.8500000000000005,1
1718286187.1028125,20.83094809661606,32.81916666666667,-4.299999999999999,1
1718286187.7425344,20.83116493631763,32.54666666666667,-4.000000000000001,1
1718286188.381871,20.831362063319055,31.899583333333332,-3.080000000000001,1
1718286189.0221765,20.831541269683985,31.388333333333332,-0.6600000000000001,1
1718286189.6764975,20.831704184561204,31.359583333333333,-0.33000000000000096,1
1718286190.3333127,20.83185228899502,32.40416666666667,-8.219999999999999,1
1718286190.987808,20.831986929389412,33.274166666666666,-12.03,1
1718286191.6431785,20.832109329747958,29.346666666666668,-10.28,1
1718286192.2839816,20.832220602801172,22.683333333333334,-1.2200000000000006,1
1718286192.971193,20.832321760122287,19.019166666666667,5.369999999999999,2
1718286193.6912313,20.832413721323295,18.683333333333334,5.709999999999999,2
1718286194.330197,20.83249732241511,20.284166666666668,2.910000000000001,2
1718286194.9700484,20.83257332340768,21.446666666666665,0.7999999999999989,2
1718286195.6567574,20.8326424152191,21.496666666666666,3.0200000000000014,1
1718286196.3131075,20.832705225956754,20.386666666666667,2.8100000000000014,1
1718286196.9527128,20.832762326627357,20.638333333333332,-9.370000000000001,1
1718286197.6073985,20.832814236327906,21.140833333333333,-12.269999999999998,1
1718286198.2637134,20.83286142696476,14.545833333333333,1.54,1
1718286198.9515846,20.832904327543705,6.780833333333334,12.33,2
1718286199.6054327,20.832943328070034,4.069583333333333,12.18,2
1718286200.245895,20.83297878309398,5.316666666666666,11.02,2
1718286200.8864,20.83301101493392,6.4275,9.83,2
1718286201.5255923,20.833040316606592,6.836666666666667,8.64,2
1718286202.2136073,20.833066954490846,6.987916666666667,9.22,2
1718286202.8531375,20.83309117074925,7.025,8.54,2
1718286203.4908602,20.83311318552962,7.36125,7.7299999999999995,2
1718286204.1639185,20.833133198966316,7.675,4.9,2
1718286204.8515286,20.83315139299968,7.828333333333333,2.290000000000001,1
1718286205.4912927,20.833167933030005,6.590833333333333,5.409999999999998,1
1718286206.1459692,20.833182969421227,4.511666666666667,8.620000000000001,1
1718286206.8181882,20.833196638867786,5.041666666666667,9.080000000000002,1
1718286207.456117,20.833209065637373,8.080833333333333,7.000000000000001,2
1718286208.1613433,20.833220362700644,10.89,2.380000000000001,2
1718286208.8174474,20.833230632758156,12.9,0.8599999999999994,2
1718286209.456663,20.833239969174087,13.372916666666667,1.1799999999999997,2
1718286210.12774,20.833248456824926,13.433333333333334,6.109999999999999,2
1718286210.7680204,20.83325617287114,13.828333333333333,4.840000000000001,2
1718286211.4055882,20.833263187458627,15.585,-4.3100000000000005,2
1718286212.0950902,20.833269564356318,16.830833333333334,-7.34,2
1718286212.7347438,20.833275361536046,15.428333333333333,-2.330000000000001,2
1718286213.405683,20.83328063169943,13.398333333333333,1.549999999999999,2
1718286214.1257112,20.833285422757058,13.133333333333333,0.23999999999999932,1
1718286214.7975008,20.833289778263996,15.83,-1.2799999999999994,1
1718286215.4508922,20.833293737815755,17.390833333333333,-3.8000000000000025,1
1718286216.1399927,20.833297337408258,17.005,-6.580000000000002,1
1718286216.7799883,20.83330060976509,15.1675,-4.99,2
1718286217.4353642,20.833303584634923,13.114583333333334,3.6900000000000013,2
1718286218.0910423,20.833306289062044,11.883333333333333,9.78,2
1718286218.7305136,20.83330874763217,13.3275,8.24,2
1718286219.4005501,20.833310982695913,16.4375,1.9100000000000001,2
1718286220.05691,20.833313014572038,18.698333333333334,0.16999999999999993,1
1718286220.6974714,20.833314861732166,16.69125,-0.28000000000000025,1
1718286221.3684242,20.83331654096864,13.603333333333333,-2.26,1
1718286222.0406487,20.833318067547236,11.601666666666667,0.03000000000000025,1
1718286222.6792948,20.83331945534598,9.564583333333333,-5.500000000000002,2
1718286223.318492,20.83332071698119,8.369583333333333,-4.3,2
1718286223.9914296,20.833321863922297,6.13625,-2.670000000000001,2
1718286224.6306124,20.833322906596027,4.281666666666666,-0.7200000000000006,2
1718286225.2709773,20.83332385448123,3.48,-1.240000000000002,2
1718286225.9580786,20.833324716195058,3.48,-4.690000000000001,1
1718286226.6137707,20.833325499571266,3.466666666666667,3.25,1
1718286227.2840161,20.83332621173145,2.0033333333333334,-5.99,1
1718286227.9707725,20.833326859149807,5.015,-2.3900000000000006,1
1718286228.594697,20.83332744771195,4.07,-4.609999999999998,2
1718286229.235938,20.833327982768434,3.865,-8.99,2
1718286229.9386861,20.83332846918342,3.685,-11.030000000000001,2
1718286230.578142,20.833328911378874,2.3641666666666667,-10.0,2
1718286231.2493339,20.83332931337473,0.895,-9.100000000000001,2
1718286231.8890204,20.833329678825514,0.16791666666666666,-8.700000000000001,1
1718286232.5289032,20.8333300110535,0.6633333333333333,5.789999999999999,1
1718286233.2172742,20.83333031307894,1.8416666666666666,12.510000000000002,1
1718286233.8565898,20.833330587647517,11.948333333333334,-5.620000000000001,1
1718286234.5284364,20.83333083725532,24.21125,-13.73,1
1718286235.1664696,20.833331064171507,22.94333333333333,-11.93,2
1718286235.8548563,20.83333127045895,18.22,-4.950000000000001,2
1718286236.5101476,20.833331457992983,15.44,-0.5700000000000003,2
1718286237.1506956,20.83333162847847,15.504583333333333,5.249999999999999,2
1718286237.8042927,20.83333178346528,16.819166666666668,3.5199999999999996,1
1718286238.4460306,20.83333192436237,20.882916666666667,-7.9,1
1718286239.1644754,20.833332052450643,23.029583333333335,-11.789999999999997,1
1718286239.7887387,20.833332168894522,17.383333333333333,-1.9399999999999995,1
1718286240.4440947,20.8333322747526,10.544166666666667,9.280000000000001,1
1718286241.098765,20.833332370987215,11.63625,7.169999999999998,1
1718286241.7548752,20.83333245847322,20.905833333333334,-5.050000000000001,1
1718286242.4112554,20.833332538005948,26.8575,-13.01,1
1718286243.0509648,20.83333261030845,22.46125,-5.59,1
1718286243.7369864,20.833332676037983,13.473333333333333,3.0199999999999996,1
1718286244.3927972,20.833332735792112,11.536666666666667,4.62,1
1718286245.032581,20.833332790114035,17.178333333333335,-1.5600000000000005,1
1718286245.7206395,20.833332839497597,22.405,-4.760000000000002,1
1718286246.3610578,20.83333288439176,21.74416666666667,-6.400000000000001,1
1718286246.9994082,20.833332925204644,18.495,-2.879999999999999,1
1718286247.6547604,20.83333296230725,15.9075,-0.370000000000001,1
1718286248.3105125,20.83333299603689,16.46625,3.08,1
1718286248.9511106,20.833333026700203,18.832916666666666,2.3400000000000007,1
1718286249.5901637,20.83333305457595,22.16625,-4.410000000000001,1
1718286250.2453358,20.833333079917526,24.243333333333332,-7.460000000000001,2
1718286250.8698287,20.83333310295532,24.113333333333333,-5.960000000000001,2
1718286251.5246608,17.04545433602,23.049166666666668,-0.5900000000000007,2
1718286252.1646726,13.60192818426059,21.831666666666667,-4.41,2
1718286252.803945,10.471449864479327,21.756666666666668,-5.43,2
1718286253.4920788,7.625560482859995,20.286666666666665,-6.060000000000001,2
1718286254.131087,5.038388317751512,17.999166666666667,-7.11,2
1718286254.771556,2.6864136221983426,15.5425,-5.1,2
1718286255.4094915,0.5482548080591004,12.8125,-4.0699999999999985,2
1718286256.0571206,-1.395525932067491,10.589583333333334,-3.5999999999999996,1
1718286256.6900346,-3.1625993321825687,8.725,-3.58,1
1718286257.3297527,-4.769029695923551,6.909166666666667,3.76,1
1718286258.0012925,-6.229420935688068,4.954166666666667,6.06,1
1718286258.6884065,-7.5570493354740025,6.641666666666667,12.17,1
1718286259.3269296,-8.763984244370306,9.755,11.29,1
1718286259.9669876,-9.861197797912403,13.99,-6.119999999999999,1
1718286260.6551478,-10.85866466476885,16.07125,-11.19,1
1718286261.2948523,-11.765452725547439,6.2875,6.399999999999999,1
1718286261.9660063,-12.589805508073429,-5.505,11.61,1
1718286262.6539702,-13.339217128551603,-4.132083333333333,10.33,1
1718286263.2927523,-14.020500419895397,2.735,1.7899999999999991,1
1718286264.0282836,-14.639848866571574,4.769583333333333,-2.75,1
1718286264.6679332,-15.202892909004458,-1.2266666666666666,2.2200000000000006,1
1718286265.3083107,-15.71475112939799,-8.604583333333334,8.280000000000001,1
1718286265.96429,-16.180076784301207,-10.822083333333333,9.17,1
1718286266.603655,-16.60310010694049,-8.386666666666667,6.9300000000000015,1
1718286267.3217402,-16.987666763885294,-6.486666666666666,4.719999999999999,1
1718286267.962122,-17.3372728156533,-7.506666666666667,9.95,1
1718286268.6501713,-17.655096499078756,-9.940833333333334,9.57,1
1718286269.2898827,-17.94402712037463,-9.147916666666667,-0.6199999999999992,1
1718286269.9611406,-18.206691321552693,-8.312916666666666,-0.4900000000000002,1
1718286270.6325412,-18.4454769589873,-13.686666666666667,4.07,1
1718286271.270644,-18.66255481120057,-19.585,7.950000000000001,1
1718286271.944037,-18.85989831321264,-20.448333333333334,6.999999999999998,1
1718286272.5835843,-19.039301496859977,-18.13625,7.5,1
1718286273.2234342,-19.20239530017574,-17.235,7.84,1
1718286273.8782904,-19.350662394099157,-17.230416666666667,8.459999999999999,1
1718286274.5182662,-19.485450661302263,-16.97458333333333,9.34,1
1718286275.156684,-19.60798544966872,-16.30625,6.000000000000001,1
1718286275.8296263,-19.71938071182005,-15.439583333333333,-0.4300000000000006,1
1718286276.500302,-19.820649131957623,-16.97458333333333,-0.6200000000000001,1
1718286277.1395977,-19.912711332082683,-21.94375,7.24,1
1718286277.8441763,-19.99640424128729,-25.897083333333335,7.880000000000001,1
1718286278.4834733,-20.07248870420057,-24.01875,7.299999999999999,1
1718286279.1210494,-20.141656397758094,-21.289583333333333,7.52,1
1718286279.7628179,-20.20453611917402,-20.4175,6.159999999999999,1
1718286280.4506516,-20.261699502279413,-20.135416666666668,3.55,2
1718286281.1056988,-20.313666214193404,-20.130416666666665,-0.15000000000000124,2
1718286281.761069,-20.360908679569764,-20.837083333333332,0.41999999999999993,2
1718286282.4000113,-20.40385637536645,-22.44875,4.300000000000001,2
1718286283.0723207,-20.442899735181623,-23.653333333333332,4.609999999999999,1
1718286283.7114322,-20.47839369864996,-23.611666666666668,3.9199999999999995,1
1718286284.351535,-20.510660938166634,-23.23375,2.719999999999999,1
1718286285.0226817,-20.539994792272694,-23.435833333333335,5.199999999999999,1
1718286285.6789658,-20.566661932369115,-24.34,2.3099999999999996,1
1718286286.333573,-20.590904787002223,-23.751666666666665,1.5299999999999994,1
1718286287.0057304,-20.612943745759605,-24.312916666666666,0.6899999999999986,1
1718286287.660951,-20.632979162811758,-25.60625,0.02999999999999936,1
1718286288.31687,-20.651193178313722,-26.95,0.5999999999999996,1
1718286288.9734037,-20.667751374224597,-28.000833333333333,6.360000000000001,1
1718286289.6280031,-20.682804279598113,-28.3125,6.51,1
1718286290.2678142,-20.69648873902859,-25.301666666666666,7.09,1
1718286290.9550383,-20.70892915669266,-22.28708333333333,8.63,1
1718286291.5937314,-20.720238627296354,-19.81125,9.2,1
1718286292.2336535,-20.73051996420881,-17.42125,8.499999999999998,2
1718286292.8740318,-20.739866634129218,-15.0825,1.8999999999999986,2
1718286293.5293865,-20.74836360678414,-13.315416666666666,-3.6300000000000017,2
1718286294.2183967,-20.756088127379524,-13.630416666666667,-2.74,2
1718286294.856469,-20.763110418829868,-15.542916666666667,-1.3399999999999999,2
1718286295.527417,-20.769494320148365,-16.917083333333334,2.2300000000000004,1
1718286296.183718,-20.775297866801544,-16.932916666666667,6.460000000000001,1
1718286296.822683,-20.780573818304433,-14.8825,9.42,1
1718286297.4632986,-20.785370137852514,-11.035,7.02,1
1718286298.1028013,-20.78973042835077,-6.801666666666667,-0.4400000000000004,1
1718286298.7583814,-20.793694328803735,-5.245,-1.8999999999999995,1
1718286299.4127533,-20.797297874670058,-8.9225,-3.2200000000000006,1
1718286300.0529416,-20.800573825457633,-13.340833333333334,0.22999999999999954,1
1718286300.6927173,-20.80355196253724,-16.720833333333335,7.1899999999999995,1
1718286301.3486297,-20.80625935988234,-17.3125,7.820000000000002,1
1718286302.003332,-20.808720630196063,-13.777916666666666,5.430000000000001,1
1718286302.643834,-20.81095814866309,-10.745,-5.1,1
1718286303.3293304,-20.81299225636038,-10.8425,-6.120000000000001,1
1718286303.9705908,-20.814841445176103,-17.034166666666668,1.46,1
1718286304.6415868,-20.816522525917673,-22.94875,8.379999999999999,1
1718286305.2816203,-20.81805078113728,-22.40041666666667,8.31,1
1718286305.9374154,-20.819440104064192,-17.379583333333333,0.22000000000000064,1
1718286306.592746,-20.820703124906842,-13.672083333333333,-4.009999999999998,1
1718286307.2312737,-20.82185132567289,-16.57,-2.500000000000001,1
1718286307.8715384,-20.822895144551104,-22.000833333333333,1.7999999999999998,1
1718286308.5273602,-20.823844070804036,-24.66125,7.92,1
1718286309.1984584,-20.824706731033974,-23.233333333333334,5.44,1
1718286309.8389478,-20.825490967606644,-18.686666666666667,-0.7700000000000005,1
1718286310.525396,-20.826203909945434,-16.8575,-3.6499999999999986,1
1718286311.1645675,-20.826852039344335,-20.149583333333332,3.9099999999999984,1
1718286311.8373184,-20.82744124788879,-24.270416666666666,10.43,1
1718286312.4765067,-20.82797689202011,-22.57125,10.290000000000001,1
1718286313.1482904,-20.828463841230406,-16.604583333333334,6.51,1
1718286313.8038251,-20.828906522330673,-12.274166666666666,0.7700000000000005,2
1718286314.443846,-20.829308959694547,-10.030833333333334,-5.430000000000001,2
1718286315.114339,-20.82967481184353,-9.793333333333333,-5.5699999999999985,2
1718286315.7535288,-20.830007404706237,-11.237083333333333,-4.759999999999999,2
1718286316.4105864,-20.830309761854156,-12.584166666666667,-3.92,1
1718286317.0663807,-20.83058463198863,-13.090833333333334,-2.669999999999999,1
1718286317.7535982,-20.83083451392905,-13.06625,3.790000000000002,1
1718286318.4909892,-20.831061679329444,-12.429166666666667,0,1
1718286319.19222,-20.831268193329798,-8.2,0.11000000000000032,1
1718286319.8328965,-20.83145593333012,-7.109166666666667,-0.0600000000000005,2
1718286320.4718156,-20.831626606057682,-6.930833333333333,4.839999999999999,2
1718286321.1434662,-20.831781763082745,-6.6154166666666665,7.41,2
1718286321.7996714,-20.831922814923704,-5.115833333333334,6.07,2
1718286322.4393046,-20.832051043870035,-3.1983333333333333,4.959999999999999,1
1718286323.1417053,-20.832167615639428,-2.93875,-0.5500000000000007,1
1718286323.7654114,-20.832273589975237,-4.357083333333334,-4.590000000000002,1
1718286324.4372554,-20.832369930280517,-8.445416666666667,-3.9000000000000012,1
1718286325.0775888,-20.83245751237623,-14.92875,3.4799999999999986,1
1718286325.7491255,-20.83253713246324,-19.083333333333332,9.27,1
1718286326.3883946,-20.83260951436052,-17.59125,7.870000000000001,1
1718286327.0766826,-20.83267531608532,-13.097083333333334,-3.3100000000000005,1
1718286327.7314894,-20.832735135835136,-10.781666666666666,-5.900000000000002,1
1718286328.4030118,-20.832789517425887,-16.264583333333334,1.0899999999999999,1
1718286329.0431273,-20.83283895523565,-23.365,7.820000000000001,1
1718286329.6975355,-20.83288389869908,-23.795416666666668,10.46,1
1718286330.3380873,-20.8329247563931,-18.86,8.16,1
1718286330.97691,-20.832961899751304,-13.902916666666666,1.0299999999999994,1
1718286331.6160269,-20.832995666440578,-12.422916666666667,-1.5200000000000014,2
1718286332.255791,-20.83302636343083,-13.36375,-3.1099999999999994,2
1718286332.9125974,-20.833054269785602,-14.782083333333333,-4.9399999999999995,2
1718286333.5362198,-20.833079639199035,-16.38125,-4.6899999999999995,2
1718286334.1754124,-20.83310270230215,-18.332083333333333,-5.749999999999999,2
1718286334.815018,-20.833123668759534,-20.04375,-6.199999999999999,1
1718286335.5013814,-20.833142729175332,-21.97458333333333,6.359999999999999,1
1718286336.1579983,-20.83316005682606,-23.67375,10.17,1
1718286336.8607204,-20.83317580923581,-18.195833333333333,7.249999999999999,1
1718286337.5000055,-20.833190129608315,-9.747083333333334,-0.7800000000000011,1
1718286338.2040446,-20.83320314812877,-6.56875,-6.370000000000002,1
1718286338.844118,-20.833214983147368,-10.333333333333334,-5.86,1
1718286339.4828234,-20.83322574225518,-16.604166666666668,-1.6700000000000008,1
1718286340.2372813,-20.83323552326229,-20.375833333333333,0,1
1718286340.906605,-20.833244415086927,-20.257916666666667,7.3100000000000005,1
1718286341.5466983,-20.83325249856387,-18.945,7.6499999999999995,1
1718286342.2015913,-20.833259847179274,-14.704583333333334,3.339999999999999,1
1718286342.8889852,-20.833266527738736,-11.047916666666667,-1.2100000000000009,1
1718286343.5124528,-20.83327260097461,-11.375,-2.1100000000000003,1
1718286344.1530266,-20.833278122098132,-14.780833333333334,2.59,1
1718286344.8241844,-20.833283141301333,-17.775833333333335,10.5,1
1718286345.4956262,-20.833287704213333,-17.002916666666668,10.049999999999999,1
1718286346.1837687,-20.83329185231515,-11.4575,5.359999999999999,1
1718286346.9380777,-20.8332956233168,-7.454583333333333,0,1
1718286347.6046598,-20.833299051500127,-8.813333333333333,-4.2200000000000015,1
1718286348.262578,-20.833302168030418,-13.2575,-0.34999999999999964,1
1718286348.9018655,-20.83330500123977,-19.098333333333333,7.040000000000001,1
1718286349.620512,-20.833307576884643,-20.97625,8.830000000000002,1
1718286350.2606528,-20.833309918379975,-17.426666666666666,6.120000000000001,1
1718286350.9166546,-20.8333120470121,-13.850416666666666,-2.360000000000001,1
1718286351.5709758,-20.83331398213221,-13.56375,-3.570000000000002,1
1718286352.2580442,-20.83331574133231,-18.617916666666666,2.329999999999999,1
1718286352.947058,-20.833317340605134,-24.167083333333334,7.799999999999999,1
1718286353.5861022,-20.833318794489514,-23.877083333333335,7.76,1
1718286354.226717,-20.83332011620259,-19.6,3.6800000000000006,1
1718286354.881331,-20.83332131775993,-16.635833333333334,-4.32,1
1718286355.5199976,-20.833322410084783,-17.727083333333333,-3.2600000000000016,2
1718286356.224948,-20.833323403107382,-23.34,0.6699999999999999,2
1718286356.8644907,-20.833324305855193,-28.407916666666665,10.280000000000001,2
1718286357.5191617,-20.833325126535026,-30.901666666666667,10.56,2
1718286358.16019,-20.833325872607595,-30.419166666666666,10.49,2
1718286358.799492,-20.833326550855393,-29.775,10.879999999999999,1
1718286359.4697866,-20.833327167444295,-29.663333333333334,11.2,1
1718286360.125863,-20.83332772797966,-29.335416666666667,11.26,1
1718286360.7636974,-20.83332823755727,-28.515,9.260000000000002,1
1718286361.403465,-20.83332870080964,-27.727916666666665,9.96,1
1718286362.044669,-20.833329121948154,-28.03875,10.8,2
1718286362.7168736,-20.833329504801355,-28.15041666666667,9.75,2
1718286363.355226,-20.833329852849715,-27.84125,7.1899999999999995,2
1718286364.0111203,-20.833330169257316,-27.768333333333334,7.370000000000001,2
1718286364.651565,-20.83333045690059,-28.350416666666668,7.439999999999998,2
1718286365.2908854,-20.833330718394475,-28.776666666666667,9.05,2
1718286365.9624927,-20.833330956116193,-28.963333333333335,8.59,2
1718286366.6018057,-20.83333117222684,-28.633333333333333,10.45,2
1718286367.288264,-20.83333136869107,-28.317083333333333,11.709999999999997,2
1718286367.913337,-20.83333154729491,-27.4975,14.620000000000001,1
1718286368.5840547,-20.83333170966204,-25.985416666666666,17.669999999999998,1
1718286369.2232943,-20.83333185726852,-22.714166666666667,15.230000000000004,1
1718286369.8629956,-20.833331991456227,-18.649583333333332,7.110000000000001,1
1718286370.551798,-20.83333211344506,-17.000416666666666,-1.0500000000000007,1
1718286371.189629,-20.833332224343994,-20.63625,4.75,2
1718286371.8295548,-20.8333323251612,-26.189166666666665,8.950000000000001,2
1718286372.4691405,-20.833332416813217,-29.265,7.74,2
1718286373.1897726,-20.833332500133224,-30.479166666666668,7.949999999999999,2
1718286373.8282926,-20.833332575878693,-31.98625,8.09,1
1718286374.4998326,-20.833332644738203,-33.16875,8.129999999999999,1
1718286375.139305,-20.833332707337764,-33.64833333333333,8.179999999999998,1
1718286375.795984,-20.83333276424645,-33.6625,5.27,1
1718286376.4672916,-20.833332815981624,-33.514583333333334,4.389999999999999,1
1718286377.106745,-20.833332863013595,-34.626666666666665,4.809999999999999,2
1718286377.746744,-20.833332905769936,-35.916666666666664,5.25,2
1718286378.3859098,-20.833332944639334,-36.681666666666665,5.720000000000001,2
1718286379.0249438,-20.833332979975154,-36.9975,9.42,2
1718286379.6811013,-20.833333012098624,-36.99166666666667,11.74,1
1718286380.3520796,-20.83333304130178,-35.839166666666664,12.35,1
1718286380.992503,-20.833333067850102,-32.971666666666664,11.739999999999998,1
1718286381.6960087,-20.833333091984944,-30.23875,11.87,1
1718286382.4334753,-20.833333113925704,-28.38,0,1
1718286383.1020179,-17.045454345993065,-26.80666666666667,10.72,1
1718286383.758945,-13.601928193327028,-29.817083333333333,10.79,1
1718286384.3970308,-10.471449872721545,-26.3975,10.04,1
1718286385.0375576,-7.625560490352921,-20.740833333333335,8.23,1
1718286385.677285,-5.038388324563251,-16.53125,6.690000000000001,1
1718286386.36397,-2.6864136283908375,-14.173333333333334,6.0,1
1718286387.0038962,-0.5482548136886423,-12.239583333333334,6.38,1
1718286387.6751213,1.3955259269497158,-10.107916666666666,7.700000000000001,1
1718286388.3151221,3.1625993275300424,-7.468333333333334,3.78,1
1718286388.954385,4.769029691693989,-4.235,1.7599999999999998,1
1718286389.6098087,6.2294209318430145,-3.115,3.17,1
1718286390.2982929,7.557049331978499,-3.243333333333333,6.279999999999999,1
1718286390.953471,8.763984241192569,-1.8358333333333334,3.6299999999999994,1
1718286391.5763118,9.861197795023545,1.8045833333333334,0.41999999999999904,1
1718286392.2160845,10.858664662142619,3.859583333333333,-0.6300000000000008,2
1718286392.8562064,11.765452723159955,4.645,-0.6000000000000005,2
1718286393.5278118,12.589805505902987,5.288333333333333,1.4799999999999995,2
1718286394.166963,13.339217126578479,6.245833333333334,6.3100000000000005,2
1718286394.8064353,14.020500418101644,7.8966666666666665,6.290000000000001,1
1718286395.4299607,14.639848864940893,10.645,4.960000000000001,1
1718286396.0703096,15.202892907522012,13.131666666666666,-3.630000000000001,1
1718286396.7419388,15.714751128050326,14.260833333333334,-7.53,1
1718286397.3816428,16.18007678307605,10.528333333333334,-2.09,1
1718286398.004306,16.60310010582672,5.278333333333333,5.98,1
1718286398.6595473,16.98766676287276,4.7995833333333335,9.0,1
1718286399.2985566,17.33727281473281,10.155833333333334,5.51,1
1718286399.9554703,17.65509649824196,16.655833333333334,-6.620000000000001,1
1718286400.6102793,17.944027119613892,18.950833333333332,-7.6499999999999995,1
1718286401.2818508,18.206691320861125,13.138333333333334,-0.2900000000000009,1
1718286401.936795,18.445476958358594,7.704583333333333,8.909999999999998,1
1718286402.5616403,18.662554810629032,9.370833333333334,8.729999999999999,1
1718286403.2007604,18.85989831269305,16.919583333333332,-3.369999999999999,1
1718286403.904835,19.039301496387623,22.351666666666667,-9.290000000000001,1
1718286404.544813,19.202395299746325,18.624166666666667,-0.8700000000000001,1
1718286405.2309027,19.350662393708784,11.793333333333333,9.040000000000001,1
1718286405.8715003,19.48545066094738,12.179166666666667,8.46,1
1718286406.5261989,19.6079854493461,19.983333333333334,-2.54,1
1718286407.181404,19.719380711526757,25.54125,-7.520000000000001,1
1718286407.8222456,19.820649131691003,22.064166666666665,-2.2200000000000006,1
1718286408.4612982,19.912711331840303,15.749583333333334,6.800000000000001,1
1718286409.1339438,19.996404241066934,14.89125,6.120000000000001,1
1718286409.772704,20.072488704000243,20.472916666666666,-3.630000000000001,1
1718286410.4286776,20.141656397575982,24.732916666666668,-6.6,1
1718286411.067808,20.204536119008456,21.336666666666666,-2.630000000000001,1
1718286411.7396975,20.261699502128906,16.079166666666666,7.030000000000001,1
1718286412.3946507,20.313666214056575,15.034166666666666,6.2700000000000005,1
1718286413.0350363,20.36090867944537,20.7075,-4.640000000000001,1
1718286413.689575,20.40385637525337,25.083333333333332,-6.780000000000001,1
1718286414.3300114,20.442899735078825,21.18,-4.47,1
1718286414.9848437,20.478393698556502,15.77,-0.2400000000000011,1
1718286415.847422,20.51066093808166,13.473333333333333,-0.11000000000000032,1
1718286416.4877374,20.539994792195454,15.486666666666666,-0.54,2
1718286417.1266303,20.566661932298896,17.43625,-2.4700000000000006,2
1718286417.7823954,20.590904786938385,18.721666666666668,-3.8900000000000023,2
1718286418.4075956,20.61294374570157,19.35,-3.6400000000000006,2
1718286419.0622828,20.632979162759003,19.56125,-1.2700000000000005,1
1718286419.7029555,20.65119317826575,20.012916666666666,-0.8100000000000014,1
1718286420.3893368,20.667751374180988,21.7725,-1.7100000000000009,1
1718286421.0288594,20.68280427955848,23.6525,-3.34,1
1718286421.732419,20.696488738992556,24.27,-3.9700000000000006,1
1718286422.3891385,20.708929156659895,23.575833333333332,-3.5100000000000016,1
1718286423.076118,20.720238627266564,22.63083333333333,-2.8200000000000003,1
1718286423.7311974,20.73051996418173,22.31833333333333,-0.7300000000000004,1
1718286424.3536074,20.739866634104608,22.591666666666665,0.0,1
1718286425.0096707,20.748363606761764,23.825,-3.900000000000002,2
1718286425.6965213,20.75608812735918,25.242916666666666,-7.359999999999999,2
1718286426.3518076,20.763110418811376,25.34625,-7.52,2
1718286426.9761827,20.76949432013156,24.366666666666667,-6.990000000000001,2
1718286431.1004982,20.775297866786254,18.213333333333335,-0.4999999999999991,1
1718286431.788196,20.78057381829054,18.108333333333334,0.06999999999999851,1
1718286432.4282897,20.78537013783988,23.899166666666666,-3.83,1
1718286433.0993104,20.789730428339293,28.324166666666667,-8.55,1
1718286433.7555459,20.793694328793293,28.30666666666667,-8.47,1
1718286435.017808,20.79729787466058,22.06833333333333,-3.360000000000001,1
1718286435.673418,20.800573825449003,19.678333333333335,2.0999999999999988,1
1718286436.3301537,20.803551962529408,22.694166666666668,-5.25,1
1718286436.9687176,20.80625935987521,28.0975,-9.16,1
1718286437.6407266,20.808720630189587,27.7075,-8.899999999999999,1
1718286438.280558,20.810958148657203,23.412916666666668,-1.4699999999999998,1
1718286438.9355109,20.812992256355027,20.835,1.8200000000000003,1
1718286439.5754066,20.814841445171236,23.835,-4.820000000000002,1
1718286440.391406,20.816522525913243,29.50958333333333,-9.36,2
1718286442.5171676,20.818050781133255,36.282916666666665,-14.170000000000002,2
1718286443.156541,20.819440104060536,36.065,-13.580000000000002,1
1718286443.797889,20.82070312490352,33.748333333333335,-10.309999999999999,1
1718286444.5005531,20.82185132566986,33.01916666666666,-9.57,1
1718286445.139355,20.822895144548358,34.642916666666665,-10.78,1
1718286445.8281162,20.823844070801545,36.041666666666664,-12.099999999999998,1
1718286446.4673588,20.824706731031704,35.670833333333334,-11.66,1
1718286447.170126,20.82549096760459,34.14625,-10.32,1
1718286447.7944934,20.826203909943555,32.92625,-9.96,1
1718286448.4655266,20.82685203934263,32.75833333333333,-9.91,1
1718286449.1060667,20.82744124788723,32.678333333333335,-9.84,1
1718286449.7766366,20.827976892018704,32.181666666666665,-9.760000000000002,1
1718286450.4172587,20.82846384122912,31.49625,-9.580000000000002,1
1718286451.1040597,20.8289065223295,30.814166666666665,-9.34,1
1718286451.7432208,20.829308959693492,30.138333333333332,-9.33,1
1718286452.3835318,20.829674811842562,29.57,-9.13,1
1718286453.0555308,20.830007404705356,28.945833333333333,-8.39,1
1718286453.694062,20.83030976185335,28.33416666666667,-4.760000000000002,1
1718286454.3978496,20.8305846319879,28.189166666666665,-5.750000000000001,1
1718286455.038332,20.830834513928398,29.924583333333334,-8.85,1
1718286455.6931276,20.83106167932885,30.721666666666668,-11.04,1
1718286456.3323486,20.831268193329258,28.891666666666666,-9.89,1
1718286456.9890034,20.83145593332962,25.9125,-8.870000000000001,1
1718286457.6287024,20.831626606057227,24.308333333333334,-7.640000000000001,1
1718286458.2997785,20.831781763082326,23.99,-7.870000000000001,1
1718286458.9557946,20.831922814923335,24.24,-8.64,1
1718286459.5777087,20.8320510438697,24.114166666666666,-8.770000000000001,1
1718286460.2022548,20.83216761563912,23.35625,-8.329999999999998,1
1718286460.8418226,20.832273589974964,22.5875,-5.32,1
1718286461.5299754,20.832369930280255,22.343333333333334,-2.490000000000002,1
1718286462.1685753,20.832457512376,23.799166666666668,-4.99,1
1718286462.7931569,20.832537132463028,26.483333333333334,-12.16,1
1718286463.431521,20.832609514360325,27.095833333333335,-12.010000000000002,1
1718286464.0726428,20.83267531608515,23.00958333333333,-8.799999999999999,1
1718286464.7761052,20.83273513583498,19.4675,-1.8999999999999995,1
1718286465.430868,20.83278951742575,19.304583333333333,-4.440000000000001,1
1718286466.0544043,20.832838955235516,23.234166666666667,-7.42,1
1718286466.7429588,20.832883898698952,25.165,-9.7,1
1718286467.3811848,20.83292475639299,23.8,-8.419999999999998,1
1718286468.0219257,20.832961899751208,21.3575,-7.9,1
1718286468.69991,20.832995666440485,20.513333333333332,-6.65,1
1718286469.332077,20.83302636343075,20.63125,-6.529999999999999,1
1718286469.972192,20.83305426978552,21.22125,-6.88,1
1718286470.6600711,20.83307963919896,21.651666666666667,-6.960000000000001,2
1718286471.2994251,20.833102702302096,21.898333333333333,-8.02,2
1718286471.9546573,20.833123668759484,22.049166666666668,-9.719999999999999,2
1718286472.6261592,20.833142729175282,21.887916666666666,-10.83,2
1718286473.2655468,20.833160056826017,21.263333333333332,-11.110000000000001,2
1718286473.9382014,20.83317580923576,20.419583333333332,-11.34,2
1718286474.5779018,20.833190129608276,19.56,-10.48,2
1718286475.2472863,20.833203148128742,18.834583333333335,-9.86,2
1718286475.8887603,20.833214983147336,18.41583333333333,-7.18,2
1718286476.559719,20.833225742255152,18.288333333333334,-2.01,1
1718286477.2148893,20.833235523262264,19.633333333333333,-5.49,1
1718286477.8555827,20.833244415086906,23.868333333333332,-9.239999999999998,1
1718286478.5103374,20.83325249856384,25.38458333333333,-8.860000000000001,1
1718286479.1651762,20.833259847179264,23.468333333333334,-7.2700000000000005,1
1718286479.8066728,20.83326652773872,21.958333333333332,-3.3000000000000007,2
1718286480.4624,20.833272600974595,21.437916666666666,-1.620000000000001,2
1718286481.133627,20.833278122098104,22.063333333333333,-2.1800000000000015,2
1718286481.7728858,20.833283141301315,23.039583333333333,-3.9700000000000006,2
1718286482.4602678,20.833287704213316,23.605,-5.760000000000002,2
1718286483.0991318,20.833291852315135,23.56,-6.2299999999999995,2
1718286483.7242978,20.833295623316783,23.039166666666667,-7.1899999999999995,2
1718286484.3797066,20.833299051500106,22.395833333333332,-6.710000000000001,2
1718286485.0817769,20.8333021680304,21.6,-3.4000000000000004,2
1718286485.7382028,20.83330500123976,20.966666666666665,-1.6500000000000004,2
1718286486.361323,20.83330757688463,21.345,-1.87,2
1718286487.001475,20.833309918379964,22.210833333333333,-2.580000000000001,2
1718286487.6726856,20.83331204701208,22.844583333333333,-2.9499999999999993,2
1718286488.2965558,20.833313982132204,23.1675,-2.92,2
1718286488.935435,20.83331574133231,23.3075,-2.360000000000001,2
1718286489.6560307,20.833317340605134,23.45,-1.3600000000000003,2
1718286490.2958784,20.833318794489507,23.750833333333333,-1.2999999999999998,2
1718286490.93573,20.833320116202593,24.22833333333333,-2.370000000000002,2
1718286491.605731,20.833321317759935,24.626666666666665,-4.270000000000001,2
1718286492.2613928,20.83332241008478,24.639166666666668,-4.590000000000001,2
1718286492.9499006,20.833323403107375,24.118333333333332,-6.720000000000001,2
1718286493.588398,20.833324305855193,23.4025,-0.669999999999999,2
1718286494.2763455,20.83332512653503,22.3675,-0.4200000000000008,2
1718286494.9484425,20.833325872607602,22.988333333333333,-0.040000000000000036,2
1718286495.6190827,20.833326550855393,23.786666666666665,-9.750000000000002,2
1718286496.2755432,20.833327167444295,24.311666666666667,-12.21,2
1718286496.9312556,20.83332772797967,22.09958333333333,-12.099999999999998,2
1718286497.554098,20.833328237557264,19.33791666666667,-12.25,1
1718286498.1934683,20.83332870080964,17.594583333333333,-10.76,1
1718286498.8973083,20.833329121948168,16.558333333333334,-0.5100000000000007,1
1718286499.5523524,20.833329504801355,16.544583333333332,0.8899999999999997,1
1718286500.176313,20.83332985284971,22.05625,-6.810000000000001,1
1718286500.8481739,20.833330169257316,27.99,-12.4,2
1718286501.4872868,20.833330456900583,30.939583333333335,-13.079999999999998,2
1718286502.143104,20.833330718394475,31.583333333333332,-12.879999999999997,2
1718286502.7824354,20.83333095611619,31.984583333333333,-13.03,2
1718286503.4215453,20.83333117222684,32.47,-13.11,2
1718286504.0628276,20.83333136869107,32.780833333333334,-12.079999999999998,2
1718286504.7019958,20.83333154729491,32.913333333333334,-6.560000000000001,2
1718286505.3736024,20.83333170966204,33.26416666666667,-0.6399999999999997,2
1718286506.0137897,20.83333185726852,35.030833333333334,-4.540000000000001,2
1718286506.7008128,20.83333199145624,37.84916666666667,-3.610000000000001,1
1718286507.3388026,20.833332113445067,37.718333333333334,-3.45,1
1718286507.9958217,20.833332224344,36.985,-3.070000000000002,1
1718286508.635281,20.833332325161198,36.6075,-3.04,1
1718286509.2909327,20.83333241681321,36.35625,-6.720000000000001,1
1718286509.9625843,20.83333250013323,35.625,-10.979999999999997,1
1718286510.6016915,20.833332575878693,32.568333333333335,-5.230000000000002,1
1718286511.2249963,20.83333264473821,27.6825,3.1599999999999993,1
1718286511.929473,20.83333270733776,26.774166666666666,0.23999999999999844,1
1718286512.5693834,20.833332764246443,31.528333333333332,-4.35,1
1718286513.2880938,20.833332815981617,33.492916666666666,-10.149999999999999,1
1718286513.9284987,20.83333286301359,30.515833333333333,-6.600000000000001,1
1718286514.5672538,20.83333290576993,24.93625,-1.6999999999999993,1
1718286515.2382667,20.833332944639334,22.655833333333334,2.499999999999999,1
1718286515.8788877,20.833332979975154,24.539166666666667,-1.950000000000001,1
1718286516.5498693,20.833333012098617,28.118333333333332,-4.840000000000002,1
1718286517.2060366,20.833333041301774,28.0725,-4.960000000000001,1
1718286517.8777325,20.83333306785011,25.22833333333333,-2.530000000000002,1
1718286518.5495749,20.833333091984944,23.094583333333333,-7.0699999999999985,1
1718286519.187814,20.833333113925704,23.229583333333334,-4.42,1
1718286519.8283205,17.045454345993058,21.21291666666667,-1.9899999999999993,1
1718286520.5020797,13.601928193327028,18.458333333333332,5.620000000000001,1
1718286521.1557536,10.471449872721545,17.076666666666668,6.979999999999999,1
1718286521.7792623,7.6255604903529095,19.61916666666667,-1.6799999999999997,1
1718286522.451003,5.038388324563251,21.96,-5.560000000000002,1
1718286523.0892093,2.6864136283908375,17.361666666666668,-2.5600000000000005,1
1718286523.7457387,0.5482548136886423,9.751666666666667,10.13,1
1718286524.400779,-1.395525926949728,5.625,10.59,1
1718286525.0407634,-3.162599327530055,9.693333333333333,7.520000000000001,1
1718286525.7285047,-4.769029691693989,13.33625,-4.780000000000001,1
1718286526.3523517,-6.2294209318430145,12.114166666666666,2.9300000000000015,1
1718286526.9917238,-7.557049331978499,3.48,9.57,1
1718286527.6464093,-8.763984241192581,-0.36041666666666666,9.4,1
1718286528.2708197,-9.861197795023557,1.9133333333333333,6.42,2
1718286528.9105518,-10.858664662142631,3.7675,1.2799999999999994,2
1718286529.5663245,-11.765452723159967,3.767916666666667,-1.5599999999999996,2
1718286530.220484,-12.589805505903,1.9575,-1.9500000000000002,2
1718286530.844205,-13.339217126578484,-0.5554166666666667,-0.370000000000001,1
1718286531.4994726,-14.020500418101655,-2.865,1.83,1
1718286532.1563632,-14.639848864940898,-4.181666666666667,1.8899999999999997,1
1718286532.7949197,-15.202892907522024,-4.266666666666667,0.2499999999999991,1
1718286533.4344623,-15.714751128050326,-4.665,-2.9400000000000004,1
1718286534.107247,-16.180076783076057,-6.42,-2.929999999999999,1
1718286534.7471414,-16.60310010582672,-10.37875,3.119999999999999,1
1718286535.4172044,-16.98766676287277,-13.409583333333334,7.680000000000001,1
1718286536.0736768,-17.337272814732824,-12.244583333333333,6.379999999999999,1
1718286536.6967597,-17.655096498241964,-8.527916666666666,1.7199999999999989,1
1718286537.4002295,-17.944027119613907,-7.022916666666666,-1.0699999999999994,1
1718286538.056604,-18.206691320861125,-9.704583333333334,2.0,1
1718286538.6960526,-18.4454769583586,-13.564166666666667,5.92,1
1718286539.3820999,-18.662554810629032,-14.515833333333333,7.4300000000000015,1
1718286540.0221303,-18.85989831269306,-12.413333333333334,5.26,2
1718286540.6626635,-19.039301496387626,-10.404166666666667,5.090000000000001,2
1718286541.3026834,-19.202395299746332,-9.597916666666666,-1.1600000000000001,2
1718286542.0563986,-19.350662393708784,-9.162083333333333,0,2
1718286542.7578175,-19.48545066094738,-10.610416666666667,-0.6800000000000006,2
1718286543.3965292,-19.6079854493461,-11.760416666666666,0.4299999999999988,1
1718286544.0368555,-19.71938071152676,-12.675,3.240000000000001,1
1718286544.7238636,-19.820649131690995,-12.956666666666667,6.890000000000001,1
1718286545.4589388,-19.9127113318403,-11.73375,0,1
1718286546.1322746,-19.99640424106694,-8.567916666666667,-0.020000000000000462,1
1718286546.7715333,-20.072488704000243,-10.296666666666667,-0.1900000000000004,1
1718286547.4107761,-20.141656397575982,-13.140833333333333,3.620000000000001,1
1718286548.0512779,-20.20453611900847,-14.9375,7.94,1
1718286548.7230074,-20.26169950212891,-14.09125,5.41,1
1718286549.3627129,-20.313666214056585,-10.790416666666667,2.0299999999999994,1
1718286550.018294,-20.360908679445384,-9.975416666666666,0.7099999999999991,1
1718286550.6578875,-20.403856375253376,-12.31375,2.619999999999999,1
1718286551.2964501,-20.442899735078825,-15.134166666666667,2.5,1
1718286551.9523215,-20.47839369855651,-15.967083333333333,1.3499999999999996,1
1718286552.592559,-20.510660938081674,-16.394583333333333,-0.5199999999999996,1
1718286553.2472913,-20.53999479219546,-17.767916666666668,0.7199999999999998,1
1718286553.9187725,-20.566661932298903,-20.20625,6.779999999999999,1
1718286554.5747788,-20.590904786938395,-21.455833333333334,9.09,1
1718286555.228679,-20.61294374570157,-18.854583333333334,7.940000000000001,1
1718286555.8540242,-20.632979162759007,-14.92,5.390000000000001,1
1718286556.5094516,-20.651193178265768,-13.19375,-0.1200000000000001,1
1718286557.14949,-20.667751374180995,-14.076666666666666,-1.5099999999999998,1
1718286557.867906,-20.682804279558482,-17.97625,6.23,1
1718286558.5243566,-20.696488738992556,-21.919583333333332,9.129999999999999,1
1718286559.1623607,-20.708929156659906,-20.1475,8.56,1
1718286559.8194437,-20.72023862726658,-16.192083333333333,7.240000000000002,1
1718286560.4583786,-20.730519964181738,-14.066666666666666,4.220000000000001,1
1718286561.1627917,-20.73986663410461,-14.067916666666667,1.9099999999999984,1
1718286561.786457,-20.748363606761764,-15.965833333333334,3.3,1
1718286562.4260037,-20.75608812735918,-18.578333333333333,9.69,1
1718286563.1133409,-20.763110418811376,-19.66208333333333,9.95,1
1718286563.753542,-20.769494320131557,-16.575,8.32,1
1718286564.408164,-20.775297866786264,-13.880833333333333,1.5599999999999996,1
1718286565.0641434,-20.78057381829054,-13.623333333333333,1.8999999999999995,1
1718286565.7359593,-20.785370137839884,-17.545833333333334,3.3099999999999996,1
1718286566.4228535,-20.789730428339293,-20.958333333333332,6.960000000000001,1
1718286567.0785997,-20.793694328793293,-21.959583333333335,6.84,1
1718286567.7345083,-20.79729787466057,-20.432916666666667,5.1000000000000005,1
1718286568.405852,-20.800573825449003,-19.297083333333333,4.64,1
1718286569.0455806,-20.8035519625294,-19.885833333333334,3.1400000000000006,1
1718286569.6852603,-20.80625935987521,-20.924166666666668,-0.5000000000000009,1
1718286570.3712254,-20.808720630189583,-22.225,5.609999999999999,2
1718286571.0112371,-20.810958148657196,-24.52541666666667,9.67,2
1718286571.7157774,-20.812992256355027,-24.805,9.68,2
1718286572.339928,-20.814841445171236,-23.589583333333334,9.36,2
1718286572.9793572,-20.81652252591325,-22.638333333333332,8.43,1
1718286573.6343558,-20.818050781133255,-22.039583333333333,7.109999999999999,1
1718286574.2901075,-20.819440104060536,-22.017916666666668,8.850000000000001,1
1718286574.9772878,-20.820703124903513,-22.68,2.8499999999999996,1
1718286575.647894,-20.82185132566986,-22.3625,0.1899999999999995,1
1718286576.2877884,-20.822895144548358,-24.830833333333334,4.68,1
1718286576.9276893,-20.823844070801538,-28.95916666666667,9.67,1
1718286577.5996687,-20.824706731031704,-29.397916666666667,9.489999999999998,1
1718286578.2396717,-20.825490967604576,-25.809583333333332,8.469999999999999,1
1718286578.8793776,-20.826203909943555,-22.989583333333332,1.379999999999999,1
1718286579.5652306,-20.82685203934263,-22.268333333333334,4.639999999999999,1
1718286580.1893508,-20.827441247887236,-25.6325,5.3,1
1718286580.8459249,-20.8279768920187,-26.783333333333335,7.260000000000001,1
1718286581.4851274,-20.82846384122912,-25.96125,6.760000000000002,1
1718286582.172474,-20.8289065223295,-24.3,1.6099999999999994,2
1718286582.8284314,-20.82930895969349,-23.327916666666667,-0.1200000000000001,2
1718286583.466969,-20.829674811842565,-23.996666666666666,1.2899999999999991,2
1718286584.10736,-20.830007404705363,-25.034166666666668,1.12,2
1718286584.7462294,-20.83030976185336,-25.456666666666667,0.6799999999999997,2
1718286585.4184692,-20.8305846319879,-25.735833333333332,-0.5499999999999998,1
1718286586.0576046,-20.830834513928398,-26.265833333333333,1.13,1
1718286586.7151568,-20.831061679328844,-27.183333333333334,2.6499999999999986,1
1718286587.3520317,-20.83126819332925,-26.936666666666667,1.6599999999999993,1
1718286587.9773767,-20.83145593332962,-25.60875,-1.2200000000000006,1
1718286588.6490774,-20.831626606057235,-25.019166666666667,-1.5099999999999998,1
1718286589.2872422,-20.831781763082333,-26.247916666666665,-0.1800000000000006,1
1718286589.9588974,-20.831922814923335,-27.457916666666666,1.5199999999999996,1
1718286590.6154294,-20.8320510438697,-27.19708333333333,4.03,1
1718286591.2703528,-20.83216761563912,-25.66208333333333,2.99,2
1718286591.9096782,-20.832273589974957,-23.504583333333333,-1.9600000000000009,2
1718286592.5981033,-20.83236993028026,-22.074583333333333,-5.66,2
1718286593.2367272,-20.832457512376,-22.185833333333335,-5.500000000000002,2
1718286593.8927286,-20.832537132463028,-23.282916666666665,-2.380000000000001,2
1718286594.5481064,-20.832609514360325,-24.070416666666667,-0.20000000000000018,1
1718286595.2677486,-20.832675316085144,-22.592916666666667,0.5099999999999998,1
1718286595.907307,-20.83273513583498,-19.747916666666665,8.02,1
1718286596.5638318,-20.83278951742574,-17.507083333333334,6.960000000000001,1
1718286597.2190099,-20.832838955235523,-11.879166666666666,-2.9000000000000004,2
1718286597.9229212,-20.83288389869896,-7.67,-5.449999999999999,2
1718286598.5779443,-20.83292475639299,-7.0183333333333335,-7.739999999999998,2
1718286599.2329645,-20.832961899751208,-7.5375,-8.760000000000002,2
1718286599.8894825,-20.832995666440492,-8.412916666666666,-8.170000000000002,2
1718286600.5762835,-20.83302636343075,-9.589583333333334,-7.0600000000000005,1
1718286601.215793,-20.833054269785528,-10.4425,-6.35,1
1718286601.8724716,-20.833079639198967,-10.575833333333334,-2.6300000000000017,1
1718286602.5589898,-20.83310270230209,-10.383333333333333,4.1899999999999995,1
1718286603.198981,-20.833123668759477,-8.329166666666667,1.4899999999999993,1
1718286603.8707955,-20.833142729175282,-3.3991666666666664,-8.5,1
1718286604.5740328,-20.833160056826014,-0.9970833333333333,-10.14,1
1718286605.2131407,-20.83317580923577,-6.364166666666667,-6.6499999999999995,1
1718286605.884715,-20.833190129608276,-12.254166666666666,7.0699999999999985,1
1718286606.5239522,-20.833203148128735,-13.902916666666666,10.02,1
1718286607.1789067,-20.833214983147336,-7.194166666666667,3.910000000000001,1
1718286607.8354707,-20.833225742255152,0.305,-9.770000000000001,1
1718286608.5397012,-20.83323552326226,1.0216666666666667,-10.649999999999999,1
1718286609.1793497,-20.833244415086902,-8.39375,2.5199999999999996,1
1718286609.8514025,-20.83325249856385,-16.263333333333332,7.35,1
1718286610.4906244,-20.833259847179256,-13.359583333333333,4.99,1
1718286611.1453884,-20.83326652773872,-7.14625,-1.33,1
1718286611.8018887,-20.833272600974595,-5.201666666666667,-3.980000000000002,1
1718286612.4403996,-20.833278122098115,-8.858333333333333,-0.47000000000000064,1
1718286613.0791304,-20.83328314130132,-13.570833333333333,5.24,1
1718286613.7360122,-20.83328770421332,-14.659166666666666,7.030000000000001,1
1718286614.3762515,-20.833291852315135,-11.7975,4.429999999999999,1
1718286615.015284,-20.83329562331679,-8.774166666666666,0.1899999999999995,1
1718286615.6869931,-20.833299051500113,-8.725,-0.7100000000000009,1
1718286616.3267195,-20.833302168030404,-11.985833333333334,3.5700000000000003,1
1718286617.0136995,-20.83330500123976,-14.966666666666667,8.07,1
1718286617.6698225,-20.833307576884636,-14.515416666666667,8.28,1
1718286618.3092706,-20.83330991837997,-11.302916666666667,4.309999999999999,1
1718286618.965121,-20.833312047012097,-9.143333333333333,-1.58,1
1718286619.6194386,-20.833313982132204,-10.47,-3.3099999999999987,1
1718286620.2583559,-20.83331574133231,-15.692083333333333,-0.7000000000000002,1
1718286620.9469707,-20.83331734060513,-20.53875,9.41,1
1718286621.619635,-20.833318794489514,-22.277083333333334,10.04,1
1718286622.2742372,-20.83332011620259,-17.547916666666666,7.1800000000000015,1
1718286622.9131062,-20.83332131775993,-13.095416666666667,2.58,1
1718286623.5695317,-20.833322410084783,-12.577083333333333,-0.4200000000000008,1
1718286624.193833,-20.833323403107375,-15.42,0.16999999999999904,1
1718286624.8337162,-20.833324305855193,-19.32,6.4799999999999995,1
1718286625.5205588,-20.833325126535026,-21.5275,8.26,1
1718286626.1605568,-20.833325872607595,-19.36,7.34,1
1718286626.7991266,-20.833326550855393,-16.41625,2.1800000000000006,1
1718286627.4859977,-20.833327167444295,-15.449583333333333,-2.5299999999999994,1
1718286628.1114788,-20.83332772797966,-18.002916666666668,-1.6900000000000004,1
1718286628.7509725,-20.83332823755727,-22.805416666666666,5.740000000000002,1
1718286629.406805,-20.83332870080964,-25.788333333333334,8.07,1
1718286630.0453703,-20.833329121948154,-23.429583333333333,6.34,1
1718286630.7337866,-20.833329504801355,-19.68375,1.2899999999999991,1
1718286631.3878968,-20.833329852849715,-18.367916666666666,-1.790000000000001,1
1718286632.0443118,-20.833330169257316,-20.874583333333334,-0.39000000000000057,1
1718286632.6679904,-20.83333045690059,-24.727916666666665,4.369999999999999,1
1718286633.3719518,-20.833330718394475,-26.363333333333333,6.05,1
1718286634.0105338,-20.833330956116193,-24.18166666666667,5.149999999999999,2
1718286634.6511264,-20.83333117222684,-21.878333333333334,2.719999999999999,2
1718286635.3049395,-20.83333136869107,-20.368333333333332,-2.780000000000001,2
1718286635.961922,-20.83333154729491,-19.8025,-4.359999999999999,2
1718286636.6335814,-20.83333170966204,-20.80125,-4.290000000000001,1
1718286637.2735064,-20.83333185726852,-22.47375,-2.990000000000001,1
1718286637.9613664,-20.833331991456227,-23.505416666666665,-1.6000000000000014,1
1718286638.6006687,-20.83333211344506,-23.332916666666666,-1.8800000000000008,1
1718286639.2544246,-20.833332224343994,-22.3425,3.1799999999999997,1
1718286639.8797283,-20.8333323251612,-21.725416666666668,9.899999999999999,2
1718286640.535402,-20.833332416813217,-19.7675,6.539999999999999,2
1718286641.1744025,-20.833332500133224,-16.214166666666667,-5.73,2
1718286641.8296294,-20.833332575878693,-14.057083333333333,-6.880000000000001,2
1718286642.5163596,-20.833332644738203,-15.726666666666667,-5.760000000000002,1
1718286643.155657,-20.83333270733776,-17.749166666666667,-4.379999999999999,1
1718286643.7971354,-20.83333276424645,-18.065416666666668,-4.58,1
1718286644.4848988,-20.833332815981624,-17.280833333333334,-8.23,1
1718286645.203149,-20.833332863013595,-17.02625,0.9100000000000001,1
1718286645.859158,-20.833332905769936,-19.11625,8.330000000000002,2
1718286646.4992406,-20.833332944639334,-18.63375,8.33,2
1718286647.1858554,-20.833332979975154,-15.9,5.29,2
1718286647.8106055,-20.833333012098624,-13.393333333333333,0.6800000000000006,2
1718286648.465973,-20.83333304130178,-12.4325,0.20000000000000107,2
1718286649.1216345,-20.833333067850102,-12.938333333333333,5.299999999999999,1
1718286649.793605,-20.833333091984944,-13.65875,8.46,1
1718286650.4169362,-20.833333113925704,-11.505416666666667,8.290000000000001,1
1718286651.0876358,-17.045454345993065,-7.3533333333333335,2.3500000000000005,1
1718286651.7428024,-13.601928193327028,-3.32,-6.469999999999999,1
1718286652.3992543,-10.471449872721545,-3.1570833333333335,-7.15,1
1718286653.0387888,-7.625560490352921,-7.906666666666666,-5.83,1
1718286653.7267494,-5.038388324563251,-11.667916666666667,-1.9299999999999997,1
1718286654.4460697,-2.6864136283908375,-12.1675,-3.789999999999999,1
1718286655.084876,-0.5482548136886423,-9.280416666666667,-4.8100000000000005,1
1718286655.7249253,1.3955259269497158,-7.598333333333334,0.6899999999999995,1
1718286656.3641567,3.1625993275300424,-6.9558333333333335,3.91,1
1718286657.0676737,4.769029691693989,-2.691666666666667,-3.76,1
1718286657.7065942,6.2294209318430145,3.7416666666666667,-7.5,1
1718286658.3958519,7.557049331978499,4.476666666666667,-2.3599999999999994,1
1718286659.0510657,8.763984241192569,2.0683333333333334,4.14,1
1718286659.6905088,9.861197795023545,3.72625,4.62,1
1718286660.3460119,10.858664662142619,10.563333333333333,-3.6800000000000015,1
1718286661.0176048,11.765452723159955,16.37,-8.76,1
1718286661.6415188,12.589805505902987,15.3825,-7.589999999999998,1
1718286662.2811406,13.339217126578479,11.09,-3.780000000000001,1
1718286662.9687955,14.020500418101644,9.23125,0.34999999999999964,1
1718286663.6063433,14.639848864940893,11.156666666666666,2.59,1
1718286664.2795305,15.202892907522012,15.122916666666667,-1.67,2
1718286664.9193163,15.714751128050326,19.565,-5.41,2
1718286665.5906632,16.18007678307605,21.92625,-5.470000000000001,2
1718286666.24497,16.60310010582672,22.891666666666666,-6.540000000000003,2
1718286666.869493,16.98766676287276,23.74,-6.920000000000002,2
1718286667.5399828,17.33727281473281,24.333333333333332,-5.9300000000000015,2
1718286668.1804144,17.65509649824196,24.75,-5.7299999999999995,2
1718286668.8529298,17.944027119613892,25.343333333333334,-4.360000000000001,2
1718286669.4905825,18.206691320861125,25.946666666666665,0.49000000000000066,2
1718286670.1617439,18.445476958358594,26.81,0.5000000000000004,2
1718286670.785085,18.662554810629032,28.856666666666666,0.5100000000000002,2
1718286671.409239,18.85989831269305,30.576666666666668,0.5,2
1718286672.0809202,19.039301496387623,31.873333333333335,0.5,2
1718286672.7203643,19.202395299746325,33.05166666666667,0.5,2
1718286673.36006,19.350662393708784,33.931666666666665,0.5,2
1718286673.9977143,19.48545066094738,34.55625,0.5099999999999998,2
1718286674.621725,19.6079854493461,34.975,0.5099999999999998,2
1718286675.292741,19.719380711526757,35.21,0.5099999999999998,2
1718286675.948879,19.820649131691003,35.3,0.5099999999999998,2


==> Exercise_Data/data/liyaqi-4/HumanF.csv <==
1718283243.6613557,-1
1718283246.8312411,2
1718283249.913141,-2
1718283252.916319,-2
1718283255.9883263,2
1718283259.0117924,-2
1718283262.0549815,2
1718283265.0591214,-1
1718283268.0986035,2
1718283271.1103785,-1
1718283274.1354332,2
1718283277.168257,2
1718283280.1822214,2
1718283283.2110648,2
1718283286.2224944,-1
1718283289.2441134,2
1718283292.2674112,-2
1718283295.27851,2
1718283298.3026001,-2
1718283301.3262043,2
1718283304.3589802,-2
1718283307.367614,2
1718283310.4012032,-1
1718283313.4097362,-2
1718283316.4429436,2
1718283319.4569607,1
1718283322.483204,-1
1718283325.4972553,2
1718283328.5140839,-1
1718283331.5429516,2
1718283334.567726,-1
1718283337.5800843,2
1718283340.6058304,-1
1718283343.6272697,2
1718283346.653156,-1
1718283349.6667235,2
1718283352.6836421,-2
1718283355.7030127,2
1718283358.7390003,2
1718283361.7577488,2
1718283364.7611885,-1
1718283367.7639012,2
1718283370.8116374,-2
1718283373.8443973,2
1718283376.8706388,-1
1718283379.8945594,2
1718283382.910228,-2
1718283385.928801,2
1718283388.9487793,-1
1718283391.9553883,2
1718283394.9837644,-1
1718283398.0047703,2
1718283401.0266938,-1
1718283404.0572708,2
1718283407.0765483,-2
1718283410.101683,2
1718283413.1294563,-1
1718283416.1419013,-1
1718283419.1777105,2
1718283422.1960056,-1
1718283425.227115,2
1718283428.2567513,-1
1718283431.2761164,-2
1718283434.3092759,2
1718283437.3268685,-1
1718283440.351175,2
1718283443.358469,-1
1718283446.3963044,2
1718283449.4090934,-1
1718283452.4218867,-2
1718283455.4430475,2
1718283458.4633045,-2
1718283461.4803498,2
1718283464.5000732,-1
1718283467.5088286,2
1718283470.5281174,-2
1718283473.5618193,2
1718283476.5861704,-2
1718283479.6096053,2
1718283482.6399448,-2
1718283485.6604412,-2
1718283488.668582,-1
1718283491.6860616,2
1718283494.7163713,-1
1718283497.73631,2
1718283500.7759411,-1
1718283503.7916374,2
1718283506.8233914,-1
1718283509.8317657,2
1718283512.855516,-2
1718283515.8673778,-1
1718283518.8825548,2
1718283521.900441,-1
1718283524.915661,2
1718283527.9256806,-2
1718283530.9514678,2
1718283533.9735506,2
1718283536.9900136,-1
1718283540.008501,2
1718283543.0303931,-1
1718283546.0411272,2
1718283549.0692365,-2
1718283552.0552464,2
1718283555.106058,-1
1718283558.1339366,2
1718283561.1594532,-1
1718283564.1806996,2
1718283567.203864,-1
1718283570.2374072,2
1718283573.2318282,-2
1718283576.25659,2
1718283579.2834983,-2
1718283582.298231,2
1718283585.3134036,-2
1718283588.3331008,2
1718283591.3573387,-2
1718283594.3746245,2
1718283597.3834653,-1
1718283600.4085484,2
1718283603.4083934,-2
1718283606.438826,2
1718283609.4537127,1
1718283612.4680552,-1
1718283615.4959507,2
1718283618.508769,-1
1718283621.527917,2
1718283624.5542147,-2
1718283627.5571868,2
1718283630.5777636,-2
1718283633.6008499,2
1718283636.618955,2
1718283639.6461346,-2
1718283642.6756873,2
1718283645.7014885,2
1718283648.7166474,-1
1718283651.7453961,2
1718283654.7545402,-2
1718283657.7786589,2
1718283660.8071175,-1
1718283663.8292875,2
1718283666.8518522,-2
1718283669.8674386,2
1718283672.9011083,-2
1718283675.920485,2
1718283678.949951,-1
1718283681.95947,-1
1718283684.9804678,2
1718283688.0029843,1
1718283691.0295143,-1
1718283694.0407755,-1
1718283697.0640965,-1
1718283700.0873349,2
1718283703.115049,-1
1718283706.1428277,2
1718283709.1523743,-1
1718283712.1771739,-2
1718283715.204833,2
1718283718.2165022,-2
1718283721.20911,2
1718283724.2612205,-1
1718283727.2718003,2
1718283730.290386,-1
1718283733.3080845,2
1718283736.3329918,-1
1718283739.3550198,-1
1718283742.3839018,2
1718283745.3879583,-2
1718283748.418243,2
1718283751.427649,-2
1718283754.4460278,2
1718283757.4761887,-1
1718283760.4857738,2
1718283763.5077574,-1
1718283766.5201929,2
1718283769.5534592,-1
1718283772.5171363,2
1718283775.5696845,2
1718283778.5880568,2
1718283781.6023314,2
1718283784.6310048,2
1718283787.6570728,-1
1718283790.6815717,2
1718283793.7149613,-2
1718283796.72529,2
1718283799.737015,-2
1718283802.7489107,2
1718283805.7839947,2
1718283808.8193128,2
1718283811.823158,2
1718283814.8576617,-1
1718283817.8713715,2
1718283820.9006956,-1
1718283823.9167209,-1


==> Exercise_Data/data/liyaqi-4/data.csv <==
1718283242.9122658,-18.93939393939394,-20.816666666666666,2.8199999999999994,1
1718283243.6632879,-15.323691460055095,-19.700416666666666,2.1600000000000006,1
1718283244.3337374,-12.036689206110696,-17.376666666666665,2.809999999999999,1
1718283244.9897075,-9.04850533888851,-14.699166666666667,-8.590000000000002,1
1718283248.1865945,-6.33197455050471,-1.2766666666666666,-3.7699999999999996,1
1718283248.9086442,-3.862401106519428,0.2525,6.18,1
1718283249.5633507,-1.6173343392600872,-2.4483333333333333,10.73,1
1718283250.250417,0.4236354491574942,-1.3333333333333333,8.280000000000001,1
1718283250.9071708,2.279062529537114,1.9508333333333334,7.48,1
1718283251.5613422,3.965814420791321,4.336666666666667,7.920000000000001,1
1718283252.2017112,5.499225231022416,5.87,1.459999999999999,1
1718283252.904935,6.893235058505233,7.379583333333334,4.09,1
1718283253.5456135,8.160516719853234,8.609583333333333,-12.55,1
1718283254.2013323,9.312590957442335,9.833333333333334,-17.509999999999998,1
1718283254.8725364,10.359931173432427,9.635833333333334,-14.439999999999998,1
1718283255.52727,11.312058642514325,9.028333333333334,-16.88,1
1718283256.1659968,12.177629068952422,9.25,-5.970000000000001,1
1718283256.8235884,12.964511274805227,9.76625,-25.130000000000003,1
1718283257.5104387,13.679858734671422,11.13,-10.950000000000003,1
1718283258.149806,14.330174607277053,10.8825,13.58,1
1718283258.7899203,14.921370855100346,11.778333333333334,14.170000000000002,1
1718283259.444387,15.458821989485163,15.213333333333333,7.410000000000002,1
1718283260.085085,15.947413929834996,18.599166666666665,-3.7200000000000006,1
1718283260.7734838,16.391588421062114,20.017916666666668,-15.44,1
1718283261.4114861,16.79538341308677,19.841666666666665,-15.66,1
1718283262.0835855,17.16246976947282,18.843333333333334,-15.969999999999997,1
1718283262.7235992,17.496184638914688,18.187916666666666,-16.61,1
1718283263.3613155,17.799561792952748,17.9425,6.699999999999999,1
1718283264.0667899,18.07535920571462,17.79625,12.95,1
1718283264.7061408,18.326084126407224,19.975833333333334,10.4,1
1718283265.3298492,18.554015872491412,22.365,7.389999999999999,1
1718283265.984384,18.76122655074978,23.685,0.9800000000000004,1
1718283266.6571362,18.949599894621013,24.131666666666668,-13.83,1
1718283267.2785168,19.1208483890494,23.859166666666667,-17.29,1
1718283267.903139,19.27652883852975,22.3875,-17.38,1
1718283268.5594792,19.418056519875535,20.782916666666665,-15.07,1
1718283269.1993504,19.546718048371694,19.64,7.48,1
1718283269.9185104,19.663683074277312,19.186666666666667,13.08,1
1718283270.5587275,19.77001491600968,20.905,10.84,1
1718283271.2449043,19.866680226675452,22.91125,8.770000000000001,1
1718283271.8687007,19.954557781826175,24.00958333333333,-1.7700000000000005,1
1718283272.5254543,20.034446468326834,24.294583333333332,-9.11,1
1718283273.1969686,20.107072546963778,23.51,-14.489999999999998,1
1718283273.8363233,20.17309625481556,22.122916666666665,-14.64,1
1718283274.4755468,20.233117807408078,20.6575,-14.049999999999999,1
1718283275.1149342,20.287682855219465,19.6,3.169999999999999,1
1718283275.7540622,20.337287444138905,18.971666666666668,10.16,1
1718283276.425965,20.38238252497477,20.053333333333335,6.75,1
1718283277.0659215,20.423378053007365,21.77,-2.99,1
1718283277.7214239,20.460646714855173,22.52166666666667,-3.99,1
1718283278.3604858,20.49452731653501,21.941666666666666,-10.850000000000001,1
1718283279.0009186,20.525327863516676,21.313333333333333,-11.869999999999997,1
1718283279.6865668,20.553328360772745,20.389583333333334,-0.5500000000000007,1
1718283280.3605137,20.578783358278244,19.5575,8.080000000000002,1
1718283280.998949,20.60192426510143,20.064166666666665,7.840000000000001,1
1718283281.6550906,20.622961453122517,21.411666666666665,6.199999999999999,1
1718283282.3431172,20.642086169505323,22.386666666666667,-2.5300000000000002,1
1718283282.9820805,20.659472275307866,22.735833333333332,-2.29,1
1718283283.621163,20.675277826037455,22.155833333333334,-8.55,1
1718283284.2614133,20.6896465085189,21.613333333333333,-6.270000000000001,1
1718283284.932243,20.702708947138394,20.833333333333332,8.119999999999997,1
1718283285.588449,20.714583891337934,20.35333333333333,7.670000000000001,1
1718283286.226124,20.7253792951557,21.373333333333335,6.930000000000001,1
1718283286.9309044,20.7351932986264,22.33,1.2299999999999995,1
1718283287.5712495,20.74411511996339,22.708333333333332,-9.78,1
1718283288.242462,20.75222586663338,22.286666666666665,-14.49,1
1718283288.8828375,20.759599272697013,20.898333333333333,-12.870000000000001,1
1718283289.5209773,20.766302369118492,19.41125,-1.5500000000000007,1
1718283290.224835,20.772396093138024,18.635,4.529999999999999,1
1718283290.8644292,20.777935842246684,19.190833333333334,5.2700000000000005,1
1718283291.5189004,20.78297197780002,20.260833333333334,5.640000000000001,1
1718283292.1923106,20.78755028284851,21.082916666666666,5.48,1
1718283292.832188,20.79171237834712,21.619583333333335,4.7,1
1718283293.5038054,20.79549610152769,21.99416666666667,-9.69,1
1718283294.1582444,20.798935849873658,22.19333333333333,-12.96,1
1718283294.8142169,20.802062893824537,21.018333333333334,-13.919999999999998,1
1718283295.452995,20.804905661052615,19.5775,-14.28,1
1718283296.1572106,20.807489994896315,18.602916666666665,1.0199999999999996,1
1718283296.8131576,20.80983938929967,17.991666666666667,5.920000000000001,1
1718283297.4527264,20.811975202393636,18.881666666666668,5.42,1
1718283298.0925093,20.8139168506609,20.351666666666667,4.469999999999999,1
1718283298.7309775,20.815681985449288,21.219583333333333,1.58,1
1718283299.3693242,20.81728665343875,21.621666666666666,-9.059999999999999,1
1718283300.0907543,20.818745442520072,21.672916666666666,-13.28,1
1718283300.7307642,20.82007161441219,20.688333333333333,-11.0,1
1718283301.4022896,20.821277225223202,19.539166666666667,-9.43,1
1718283302.0419652,20.822373235051394,19.005,2.37,1
1718283302.72832,20.82336960762248,18.965,6.36,1
1718283303.382814,20.824275400868913,20.006666666666668,5.74,1
1718283304.0249827,20.825098849274777,21.285833333333333,6.1499999999999995,1
1718283304.7119894,20.825847438734638,22.05125,5.89,1
1718283305.3511255,20.82652797460726,22.541666666666668,-7.280000000000002,1
1718283306.039269,20.827146643582356,22.87625,-11.15,1
1718283306.6779878,20.827709069923344,21.913333333333334,-10.18,1
1718283307.3646045,20.82822036659699,20.6475,-10.65,1
1718283308.0058577,20.82868518175483,19.8725,1.6399999999999997,1
1718283308.7079082,20.82910774098924,19.4875,5.59,1
1718283309.3959444,20.8294918857478,20.315,5.59,1
1718283310.035481,20.829841108255568,21.440833333333334,5.130000000000001,1
1718283310.708009,20.830158583262648,22.0725,-4.25,1
1718283311.3938699,20.830447196905432,22.34625,-10.560000000000002,1
1718283312.050532,20.830709572944336,21.725,-10.350000000000001,1
1718283312.6906612,20.83094809661606,20.546666666666667,-10.2,1
1718283313.3453348,20.83116493631763,19.739166666666666,0.1200000000000001,1
1718283314.0016365,20.831362063319055,19.343333333333334,0.7000000000000002,1
1718283314.6733735,20.831541269683985,19.926666666666666,-10.5,1
1718283315.326906,20.831704184561204,20.5925,-12.839999999999996,1
1718283315.9684134,20.83185228899502,19.938333333333333,-12.48,1
1718283316.6398828,20.831986929389412,18.986666666666668,-11.559999999999999,1
1718283317.2638671,20.832109329747958,18.459583333333335,-0.9500000000000002,1
1718283317.9193113,20.832220602801172,18.359583333333333,3.4199999999999995,1
1718283318.574462,20.832321760122287,19.232916666666668,2.1500000000000004,1
1718283319.212483,20.832413721323295,20.523333333333333,1.21,1
1718283319.8688498,20.83249732241511,21.258333333333333,-7.42,1
1718283320.5250602,20.83257332340768,21.565833333333334,-6.14,1
1718283321.1801019,20.8326424152191,21.09,-1.1700000000000017,1
1718283321.8520417,20.832705225956754,20.766666666666666,5.05,1
1718283322.4762053,20.832762326627357,21.133333333333333,4.54,1
1718283323.0993123,20.832814236327906,22.036666666666665,-2.5700000000000003,1
1718283323.7544525,20.83286142696476,22.656666666666666,-7.800000000000001,1
1718283324.42589,20.832904327543705,22.345,-9.709999999999999,1
1718283325.065648,20.832943328070034,21.399583333333332,-10.26,1
1718283325.6885195,20.83297878309398,20.622916666666665,-9.5,1
1718283326.360738,20.83301101493392,20.088333333333335,0.8000000000000007,1
1718283327.0971975,20.833040316606592,19.810833333333335,1.979999999999999,1
1718283327.7999845,20.833066954490846,20.538333333333334,2.6699999999999995,1
1718283328.4557018,20.83309117074925,21.392916666666668,2.2399999999999998,1
1718283329.0959296,20.83311318552962,21.8625,-1.1900000000000004,1
1718283329.7352998,20.833133198966316,22.061666666666667,-8.59,1
1718283330.4070532,20.83315139299968,21.90125,-10.990000000000002,1
1718283331.0463185,20.833167933030005,21.05,-10.010000000000002,1
1718283331.702662,20.833182969421227,20.14625,-1.6999999999999993,1
1718283332.3576972,20.833196638867786,19.687916666666666,1.1399999999999988,1
1718283333.0447493,20.833209065637373,20.19,3.0599999999999996,1
1718283333.684961,20.833220362700644,20.935833333333335,3.04,1
1718283334.324577,20.833230632758156,21.535,3.0699999999999994,1
1718283334.9641042,20.833239969174087,21.907916666666665,3.58,1
1718283335.6344776,20.833248456824926,22.185,-5.270000000000002,1
1718283336.29013,20.83325617287114,22.435,-9.71,1
1718283336.9464133,20.833263187458627,21.809583333333332,-10.83,1
1718283337.5850115,20.833269564356318,20.756666666666668,-7.49,1
1718283338.241941,20.833275361536046,19.95,-0.6400000000000006,1
1718283338.8971338,20.83328063169943,19.7275,0.25,1
1718283339.5840278,20.833285422757058,20.220833333333335,2.4000000000000004,1
1718283340.2243974,20.833289778263996,20.791666666666668,3.13,1
1718283340.8475049,20.833293737815755,21.252916666666668,2.979999999999999,1
1718283341.5037248,20.833297337408258,21.641666666666666,-1.790000000000001,1
1718283342.2234025,20.83330060976509,21.924583333333334,-6.15,1
1718283342.8625655,20.833303584634923,21.684583333333332,-6.06,1
1718283343.5007777,20.833306289062044,21.055,-6.000000000000002,1
1718283344.1249478,20.83330874763217,20.58125,-2.6400000000000015,1
1718283344.8287337,20.833310982695913,20.333333333333332,2.37,1
1718283345.4689634,20.833313014572038,20.451666666666668,2.6299999999999994,1
1718283346.1560051,20.833314861732166,21.003333333333334,2.7399999999999998,1
1718283346.795305,20.83331654096864,21.503333333333334,3.0999999999999996,1
1718283347.4508784,20.833318067547236,21.756666666666668,1.1899999999999995,1
1718283348.1072083,20.83331945534598,21.95125,-5.810000000000002,1
1718283348.7783012,20.83332071698119,21.9375,-8.31,1
1718283349.4176571,20.833321863922297,21.231666666666666,-9.41,1
1718283350.0579433,20.833322906596027,20.395,-3.1800000000000006,1
1718283350.7614973,20.83332385448123,19.76125,2.0599999999999996,1
1718283351.3839176,20.833324716195058,19.887916666666666,0.5899999999999999,1
1718283352.0249748,20.833325499571266,20.547916666666666,2.49,1
1718283352.6950533,20.83332621173145,20.908333333333335,2.6200000000000006,1
1718283353.3351119,20.833326859149807,21.20916666666667,3.1399999999999992,1
1718283353.9912198,20.83332744771195,21.501666666666665,-4.01,1
1718283354.646795,20.833327982768434,21.746666666666666,-6.260000000000001,1
1718283355.3323708,20.83332846918342,21.288333333333334,-7.36,1
1718283356.0218751,20.833328911378874,20.565,-7.029999999999999,1
1718283356.6611605,20.83332931337473,19.98,-7.129999999999999,1
1718283357.3330307,20.833329678825514,19.691666666666666,-9.16,1
1718283357.9727101,20.8333300110535,19.4725,-2.24,1
1718283358.6601608,20.83333031307894,19.141666666666666,-0.5699999999999994,1
1718283359.299023,20.833330587647517,19.495,5.4,1
1718283359.9550893,20.83333083725532,20.116666666666667,4.090000000000001,1
1718283360.5951898,20.833331064171507,21.0525,-2.79,1
1718283361.282863,20.83333127045895,21.643333333333334,-5.65,1
1718283361.9545372,20.833331457992983,21.378333333333334,0.17999999999999972,1
1718283362.6091475,20.83333162847847,20.825,4.3999999999999995,1
1718283363.2803497,20.83333178346528,21.05291666666667,3.4499999999999997,1
1718283363.9029303,20.83333192436237,21.778333333333332,3.2099999999999995,1
1718283364.528723,20.833332052450643,22.18166666666667,3.11,1
1718283365.1840122,20.833332168894522,22.30666666666667,2.4999999999999996,1
1718283365.822937,20.8333322747526,22.371666666666666,-3.2300000000000004,1
1718283366.4792366,20.833332370987215,22.38125,-10.7,1
1718283367.1167376,20.83333245847322,21.8275,-11.870000000000001,1
1718283367.7578886,20.833332538005948,20.66583333333333,-6.94,1
1718283368.3970776,20.83333261030845,19.5925,0.19000000000000128,1
1718283369.085529,20.833332676037983,19.385833333333334,3.69,1
1718283369.7247176,20.833332735792112,20.0375,2.999999999999999,1
1718283370.3963356,20.833332790114035,20.816666666666666,3.05,1
1718283371.0355213,20.833332839497597,21.248333333333335,2.479999999999999,1
1718283371.6749032,20.83333288439176,21.475,1.8799999999999994,1
1718283372.3310378,20.833332925204644,21.631666666666668,2.8899999999999997,1
1718283372.9705613,20.83333296230725,21.724166666666665,2.37,1
1718283373.6095045,20.83333299603689,21.86,-3.5900000000000007,1
1718283374.265138,20.833333026700203,21.920833333333334,-2.2,1
1718283374.9378707,20.83333305457595,21.416666666666668,-8.900000000000002,1
1718283375.5754516,20.833333079917526,20.9625,3.28,1
1718283376.279807,20.83333310295532,20.233333333333334,1.9599999999999995,1
1718283376.9354782,17.04545433602,20.604166666666668,1.9999999999999996,2
1718283377.5760343,13.60192818426059,19.371666666666666,2.13,2
1718283378.231299,10.471449864479327,17.582916666666666,-7.619999999999999,2
1718283378.918854,7.625560482859995,15.691666666666666,-9.8,2
1718283379.5566847,5.038388317751512,13.059583333333334,-2.2199999999999998,2
1718283380.2292392,2.6864136221983426,10.4625,2.9500000000000006,1
1718283380.8694642,0.5482548080591004,8.4525,-0.8400000000000007,1
1718283381.5411563,-1.395525932067491,6.9366666666666665,-1.5500000000000012,1
1718283382.180904,-3.1625993321825687,4.556666666666667,3.8800000000000003,1
1718283382.820429,-4.769029695923551,1.99125,3.9199999999999995,1
1718283383.4739485,-6.229420935688068,0.16833333333333333,3.7600000000000002,1
1718283384.0994153,-7.5570493354740025,-1.6904166666666667,0.08999999999999808,1
1718283384.7393937,-8.763984244370306,-3.651666666666667,-1.4800000000000004,1
1718283385.3629844,-9.861197797912403,-5.905,-2.620000000000001,1
1718283386.0024095,-10.85866466476885,-8.196666666666667,-6.319999999999999,1
1718283386.6732004,-11.765452725547439,-10.454583333333334,-4.700000000000001,1
1718283387.3125272,-12.589805508073429,-12.716666666666667,6.16,1
1718283387.968987,-13.339217128551603,-14.469583333333333,5.210000000000001,1
1718283388.6073425,-14.020500419895397,-15.022916666666667,4.83,1
1718283389.2483253,-14.639848866571574,-15.529583333333333,4.95,1
1718283389.90326,-15.202892909004458,-16.28708333333333,5.92,1
1718283390.5422025,-15.71475112939799,-17.089583333333334,-0.5200000000000014,1
1718283391.2293098,-16.180076784301207,-17.682916666666667,-0.3199999999999994,1
1718283391.8694937,-16.60310010694049,-18.770416666666666,-0.8000000000000007,1
1718283392.5411913,-16.987666763885294,-19.738333333333333,5.42,1
1718283393.1973662,-17.3372728156533,-20.442916666666665,5.470000000000001,1
1718283393.8852067,-17.655096499078756,-20.43625,5.260000000000001,1
1718283394.540579,-17.94402712037463,-20.3475,4.76,1
1718283395.2270107,-18.206691321552693,-20.416666666666668,4.410000000000001,1
1718283395.8517008,-18.4454769589873,-20.59125,5.220000000000001,1
1718283396.523489,-18.66255481120057,-20.725,1.0299999999999994,1
1718283397.163517,-18.85989831321264,-20.764166666666668,-4.5,1
1718283397.8181252,-19.039301496859977,-21.139583333333334,-8.64,1
1718283398.4582558,-19.20239530017574,-22.069583333333334,-5.860000000000001,1
1718283399.1999393,-19.350662394099157,-23.144166666666667,0,1
1718283399.897197,-19.485450661302263,-23.658333333333335,4.880000000000001,1
1718283400.5369642,-19.60798544966872,-23.2575,4.5,1
1718283401.192478,-19.71938071182005,-22.461666666666666,4.58,1
1718283401.9241915,-19.820649131957623,-21.873333333333335,0,1
1718283402.5985694,-19.912711332082683,-21.47,2.54,1
1718283403.2692924,-19.99640424128729,-21.567916666666665,-3.8000000000000003,1
1718283403.9256768,-20.07248870420057,-21.488333333333333,-8.92,1
1718283404.5493627,-20.141656397758094,-21.8325,-10.650000000000002,1
1718283405.2210207,-20.20453611917402,-22.636666666666667,6.87,1
1718283405.8762639,-20.261699502279413,-23.395833333333332,5.33,1
1718283406.581024,-20.313666214193404,-22.295416666666668,5.05,1
1718283407.2184439,-20.360908679569764,-21.07208333333333,4.5600000000000005,1
1718283407.860266,-20.40385637536645,-20.577083333333334,0.7100000000000009,1
1718283408.5157073,-20.442899735181623,-20.394166666666667,-6.02,1
1718283409.2033875,-20.47839369864996,-20.51375,-9.28,1
1718283409.8428867,-20.510660938166634,-21.255416666666665,-7.880000000000001,1
1718283410.6039042,-20.539994792272694,-22.126666666666665,0,1
1718283411.2806652,-20.566661932369115,-22.623333333333335,6.1000000000000005,1
1718283412.00117,-20.590904787002223,-22.070833333333333,7.11,1
1718283412.6249967,-20.612943745759605,-20.879583333333333,6.33,1
1718283413.2966845,-20.632979162811758,-20.047916666666666,5.56,1
1718283413.9353108,-20.651193178313722,-19.622916666666665,6.6400000000000015,1
1718283414.6558635,-20.667751374224597,-19.40125,-2.460000000000001,1
1718283415.3098612,-20.682804279598113,-19.113333333333333,-8.480000000000002,1
1718283415.9660323,-20.69648873902859,-19.68875,-2.3100000000000023,1
1718283416.6053836,-20.70892915669266,-20.8775,8.059999999999999,1
1718283417.293729,-20.720238627296354,-21.172916666666666,6.8,1
1718283417.9330006,-20.73051996420881,-20.164166666666667,7.23,1
1718283418.6358836,-20.739866634129218,-19.504166666666666,-5.350000000000001,1
1718283419.2758033,-20.74836360678414,-19.28625,-9.499999999999998,1
1718283419.9158275,-20.756088127379524,-20.27375,0.4399999999999995,1
1718283420.619052,-20.763110418829868,-21.5325,7.24,1
1718283421.2582333,-20.769494320148365,-21.46375,5.529999999999999,1
1718283421.8978336,-20.775297866801544,-20.53708333333333,5.33,1
1718283422.5379345,-20.780573818304433,-20.039583333333333,5.16,1
1718283423.256452,-20.785370137852514,-19.935833333333335,7.32,1
1718283423.8812783,-20.78973042835077,-19.864583333333332,-1.5300000000000011,1
1718283424.536178,-20.793694328803735,-19.586666666666666,-7.740000000000002,1
1718283425.1763048,-20.797297874670058,-20.138333333333332,-9.790000000000001,1
1718283425.8478007,-20.800573825457633,-21.33791666666667,3.9600000000000004,1
1718283426.519077,-20.80355196253724,-22.38875,5.86,1
1718283427.1573875,-20.80625935988234,-21.785833333333333,5.070000000000001,1
1718283427.798989,-20.808720630196063,-20.89666666666667,5.24,1
1718283428.47072,-20.81095814866309,-20.519166666666667,5.09,1
1718283429.110123,-20.81299225636038,-20.35375,7.090000000000001,1
1718283429.7324712,-20.814841445176103,-20.18875,-2.51,1
1718283430.388043,-20.816522525917673,-19.882083333333334,-3.0500000000000007,1
1718283431.059947,-20.81805078113728,-20.4525,4.1899999999999995,1
1718283431.7162623,-20.819440104064192,-21.16125,-4.130000000000001,1
1718283432.3871012,-20.820703124906842,-20.944583333333334,3.1099999999999994,1
1718283433.0911,-20.82185132567289,-21.25958333333333,-4.959999999999999,1
1718283433.7782922,-20.822895144551104,-21.175833333333333,-7.18,1
1718283434.4173627,-20.823844070804036,-21.668333333333333,-8.549999999999997,1
1718283435.1049712,-20.824706731033974,-22.39666666666667,6.719999999999999,1
1718283435.7456408,-20.825490967606644,-22.98625,6.630000000000001,1
1718283436.4160726,-20.826203909945434,-22.02541666666667,6.880000000000001,1
1718283437.0564928,-20.826852039344335,-20.86,6.89,1
1718283437.7281797,-20.82744124788879,-20.252083333333335,6.220000000000001,1
1718283438.4157465,-20.82797689202011,-19.93,9.66,1
1718283439.0557008,-20.828463841230406,-19.665,-3.5600000000000005,1
1718283439.7100425,-20.828906522330673,-19.172916666666666,-5.7700000000000005,1
1718283440.3813272,-20.829308959694547,-19.9075,5.299999999999999,1
1718283441.0371764,-20.82967481184353,-21.0125,6.8100000000000005,1
1718283441.7256784,-20.830007404706237,-20.705416666666668,6.81,1
1718283442.3637986,-20.830309761854156,-19.934166666666666,8.959999999999999,1
1718283443.020063,-20.83058463198863,-19.595,7.220000000000001,1
1718283443.6591876,-20.83083451392905,-19.323333333333334,6.930000000000001,1
1718283444.3482788,-20.831061679329444,-19.22375,7.99,1
1718283444.9874463,-20.831268193329798,-19.220833333333335,-1.21,1
1718283445.6583796,-20.83145593333012,-19.185416666666665,-7.709999999999999,1
1718283446.2985973,-20.831626606057682,-19.97375,-9.41,1
1718283446.9539537,-20.831781763082745,-21.37375,4.52,1
1718283447.592504,-20.831922814923704,-22.464166666666667,4.76,1
1718283448.264298,-20.832051043870035,-21.930833333333332,7.71,1
1718283448.9044058,-20.832167615639428,-21.236666666666668,7.9300000000000015,1
1718283449.576612,-20.832273589975237,-20.716666666666665,7.340000000000001,1
1718283450.2148466,-20.832369930280517,-20.346666666666668,8.040000000000001,1
1718283450.8546467,-20.83245751237623,-20.11375,-0.9699999999999998,1
1718283451.5103037,-20.83253713246324,-19.889583333333334,-4.410000000000001,1
1718283452.14986,-20.83260951436052,-20.49375,-0.39999999999999947,1
1718283452.8215072,-20.83267531608532,-21.417083333333334,0.7100000000000004,1
1718283453.5082612,-20.832735135835136,-21.692916666666665,-2.2200000000000015,1
1718283454.1657567,-20.832789517425887,-21.624583333333334,-9.59,1
1718283454.8205607,-20.83283895523565,-21.932083333333335,-10.459999999999999,1
1718283455.4595284,-20.83288389869908,-22.921666666666667,-4.660000000000002,1
1718283456.1631427,-20.8329247563931,-23.733333333333334,7.199999999999999,1
1718283456.8027122,-20.832961899751304,-23.63083333333333,8.27,1
1718283457.4905763,-20.832995666440578,-22.379583333333333,7.66,1
1718283458.1298025,-20.83302636343083,-21.069583333333334,8.500000000000002,1
1718283458.785305,-20.833054269785602,-20.405,8.33,1
1718283459.4248435,-20.833079639199035,-19.936666666666667,7.040000000000001,1
1718283460.0653121,-20.83310270230215,-19.50625,-0.7900000000000009,1
1718283460.7209344,-20.833123668759534,-19.285416666666666,-8.23,1
1718283461.3439064,-20.833142729175332,-19.860416666666666,-9.860000000000001,1
1718283461.9832392,-20.83316005682606,-21.082916666666666,-0.2900000000000009,1
1718283462.6561275,-20.83317580923581,-22.150833333333335,9.61,1
1718283463.2943213,-20.833190129608315,-21.95,9.06,1
1718283463.9342337,-20.83320314812877,-20.72833333333333,8.99,1
1718283464.5899854,-20.833214983147368,-19.87125,8.65,1
1718283465.2606926,-20.83322574225518,-19.457916666666666,7.430000000000001,1
1718283465.8858905,-20.83323552326229,-19.207916666666666,8.12,1
1718283466.5414872,-20.833244415086927,-19.10625,-6.1800000000000015,1
1718283467.2758605,-20.83325249856387,-19.035416666666666,-10.41,1
1718283467.8995397,-20.833259847179274,-20.329583333333332,-10.48,1
1718283468.58791,-20.833266527738736,-21.830833333333334,9.319999999999999,1
1718283469.2434018,-20.83327260097461,-22.897083333333335,7.3,1
1718283469.882166,-20.833278122098132,-21.765416666666667,6.93,1
1718283470.5221188,-20.833283141301333,-20.695833333333333,8.99,1
1718283471.2742827,-20.833287704213333,-20.329166666666666,0,1
1718283471.945002,-20.83329185231515,-19.942916666666665,4.829999999999999,1
1718283472.5851219,-20.8332956233168,-20.3075,-2.4300000000000006,1
1718283473.3062217,-20.833299051500127,-20.375833333333333,0,1
1718283473.9759161,-20.833302168030418,-20.941666666666666,-9.36,1
1718283474.6162302,-20.83330500123977,-21.29,10.78,1
1718283475.3020234,-20.833307576884643,-22.129166666666666,7.31,1
1718283475.943545,-20.833309918379975,-21.192083333333333,7.38,1
1718283476.6303785,-20.8333120470121,-20.332916666666666,5.409999999999999,1
1718283477.302382,-20.83331398213221,-20.014583333333334,5.01,1
1718283477.942539,-20.83331574133231,-20.032083333333333,4.869999999999998,1
1718283478.672302,-20.833317340605134,-20.049166666666668,0,1
1718283479.3329525,-20.833318794489514,-20.034583333333334,-6.890000000000001,1
1718283479.9714954,-20.83332011620259,-20.49375,-8.91,1
1718283480.6119518,-20.83332131775993,-21.57,7.800000000000001,1
1718283481.266609,-20.833322410084783,-22.536666666666665,7.749999999999999,1
1718283481.9232516,-20.833323403107382,-21.675833333333333,7.359999999999999,1
1718283482.5786552,-20.833324305855193,-20.69875,6.949999999999999,1
1718283483.2172267,-20.833325126535026,-20.258333333333333,6.13,1
1718283483.856996,-20.833325872607595,-20.104583333333334,5.47,1
1718283484.5292647,-20.833326550855393,-20.01875,3.4899999999999998,1
1718283485.184899,-20.833327167444295,-19.985416666666666,1.4999999999999987,1
1718283485.8243833,-20.83332772797966,-20.132083333333334,2.9699999999999998,2
1718283486.49614,-20.83332823755727,-20.354166666666668,-9.180000000000001,2
1718283487.1509585,-20.83332870080964,-20.558333333333334,-10.21,2
1718283487.791243,-20.833329121948154,-21.207916666666666,-8.85,2
1718283488.430116,-20.833329504801355,-21.881666666666668,10.06,2
1718283489.133504,-20.833329852849715,-22.282916666666665,10.340000000000002,1
1718283489.7741716,-20.833330169257316,-20.8225,4.44,1
1718283490.461767,-20.83333045690059,-19.488333333333333,-8.95,1
1718283491.116111,-20.833330718394475,-19.32875,-10.82,1
1718283491.7398336,-20.833330956116193,-20.586666666666666,-8.34,1
1718283492.4120712,-20.83333117222684,-21.78375,9.29,1
1718283493.0675614,-20.83333136869107,-22.232083333333332,11.39,1
1718283493.7228923,-20.83333154729491,-20.87125,11.58,1
1718283494.3633692,-20.83333170966204,-19.360833333333332,11.620000000000001,1
1718283495.0007844,-20.83333185726852,-18.54875,11.48,1
1718283495.693135,-20.833331991456227,-18.107083333333332,7.74,1
1718283496.3457248,-20.83333211344506,-17.7275,-7.28,1
1718283496.9842746,-20.833332224343994,-17.83791666666667,-8.95,1
1718283497.6408844,-20.8333323251612,-19.312083333333334,-8.350000000000001,1
1718283498.2798808,-20.833332416813217,-20.950416666666666,-1.9400000000000013,1
1718283498.9836013,-20.833332500133224,-21.82625,10.58,1
1718283499.6065717,-20.833332575878693,-21.786666666666665,11.250000000000002,1
1718283500.2950594,-20.833332644738203,-20.578333333333333,11.57,1
1718283500.9336119,-20.833332707337764,-19.532916666666665,11.17,1
1718283501.653616,-20.83333276424645,-18.995416666666667,10.260000000000002,1
1718283502.2928104,-20.833332815981624,-18.685416666666665,1.2699999999999987,1
1718283502.9967082,-20.833332863013595,-18.549166666666668,-7.55,1
1718283503.6192229,-20.833332905769936,-19.331666666666667,-5.330000000000002,1
1718283504.243428,-20.833332944639334,-20.785416666666666,-2.080000000000001,1
1718283504.9160137,-20.833332979975154,-21.705833333333334,9.940000000000001,1
1718283505.5707364,-20.833333012098624,-21.92375,10.63,1
1718283506.2100427,-20.83333304130178,-20.98875,11.87,1
1718283506.897703,-20.833333067850102,-20.07208333333333,11.42,1
1718283507.5202546,-20.833333091984944,-19.506666666666668,10.020000000000001,1
1718283508.1456282,-20.833333113925704,-19.20125,9.070000000000002,1
1718283508.7839007,-17.045454345993065,-18.997083333333332,7.579999999999999,1
1718283509.5044568,-13.601928193327028,-17.185,-2.37,1
1718283510.1436894,-10.471449872721545,-14.712916666666667,4.02,1
1718283510.7997274,-7.625560490352921,-13.325833333333334,4.0,1
1718283511.4387188,-5.038388324563251,-11.125416666666666,6.050000000000001,1
1718283512.1272542,-2.6864136283908375,-8.559166666666666,11.62,1
1718283512.7671185,-0.5482548136886423,-5.39375,12.6,1
1718283513.4055717,1.3955259269497158,-2.158333333333333,10.569999999999999,1
1718283514.045071,3.1625993275300424,0.9233333333333333,9.370000000000001,1
1718283514.748548,4.769029691693989,3.5008333333333335,9.27,1
1718283515.4030902,6.2294209318430145,6.054166666666666,9.07,1
1718283516.0757613,7.557049331978499,8.246666666666666,8.209999999999999,1
1718283516.700353,8.763984241192569,10.207916666666666,6.9,1
1718283517.3877559,9.861197795023545,11.923333333333334,5.989999999999999,1
1718283518.0267258,10.858664662142619,13.366666666666667,5.74,1
1718283518.6980448,11.765452723159955,14.4975,-3.86,1
1718283519.336452,12.589805505902987,15.584166666666667,-11.17,1
1718283520.009109,13.339217126578479,15.688333333333333,-0.370000000000001,1
1718283520.6644528,14.020500418101644,15.074166666666667,9.62,1
1718283521.3206756,14.639848864940893,15.752916666666666,8.64,1
1718283521.9768896,15.202892907522012,17.746666666666666,9.65,1
1718283522.6150723,15.714751128050326,19.178333333333335,0.5,1
1718283523.301671,16.18007678307605,20.0175,-12.059999999999999,1
1718283523.9262896,16.60310010582672,19.9025,-14.86,1
1718283524.5668075,16.98766676287276,18.69125,-14.599999999999998,1
1718283525.2534068,17.33727281473281,17.488333333333333,-4.299999999999999,1
1718283525.9082048,17.65509649824196,16.839166666666667,7.33,1
1718283526.5651286,17.944027119613892,17.5,8.17,1
1718283527.2200046,18.206691320861125,19.223333333333333,9.430000000000001,1
1718283527.8601856,18.445476958358594,20.625,9.120000000000001,1
1718283528.4998138,18.662554810629032,21.578333333333333,-2.12,1
1718283529.1869588,18.85989831269305,22.215,-11.1,1
1718283529.8106613,19.039301496387623,21.7325,-13.22,1
1718283530.481937,19.202395299746325,20.418333333333333,-12.09,1
1718283531.140231,19.350662393708784,19.187916666666666,-6.120000000000001,1
1718283531.7931147,19.48545066094738,18.59,6.800000000000001,1
1718283532.432632,19.6079854493461,18.831666666666667,7.22,1
1718283533.1044376,19.719380711526757,20.227916666666665,6.4,1
1718283533.744465,19.820649131691003,21.45625,-2.8400000000000007,1
1718283534.381845,19.912711331840303,22.0075,-3.2600000000000007,1
1718283535.037609,19.996404241066934,21.558333333333334,-5.050000000000001,1
1718283535.6619222,20.072488704000243,21.067916666666665,-13.969999999999997,1
1718283536.3012602,20.141656397575982,20.679583333333333,6.4300000000000015,1
1718283536.9890091,20.204536119008456,19.743333333333332,2.500000000000001,1
1718283537.6272125,20.261699502128906,20.601666666666667,-10.03,1
1718283538.2836866,20.313666214056575,21.335,-13.25,1
1718283538.9070787,20.36090867944537,20.432916666666667,-12.32,1
1718283539.5450118,20.40385637525337,19.196666666666665,-10.35,1
1718283540.2179513,20.442899735078825,18.598333333333333,-4.0200000000000005,1
1718283540.8740354,20.478393698556502,18.516666666666666,2.83,1
1718283541.5451,20.51066093808166,19.035,6.6,1
1718283542.1851864,20.539994792195454,20.175,6.569999999999999,1
1718283542.87216,20.566661932298896,21.3375,5.989999999999999,1
1718283543.510883,20.590904786938385,22.2025,7.239999999999999,1
1718283544.1357553,20.61294374570157,22.683333333333334,-7.190000000000001,1
1718283544.8064969,20.632979162759003,23.098333333333333,-10.630000000000003,1
1718283545.4467494,20.65119317826575,22.129166666666666,-10.639999999999999,1
1718283546.1014054,20.667751374180988,20.86125,-8.829999999999998,1
1718283546.7250898,20.68280427955848,20.071666666666665,-0.6200000000000001,1
1718283547.4273112,20.696488738992556,19.786666666666665,5.86,1
1718283548.05223,20.708929156659895,20.288333333333334,2.5699999999999994,1
1718283548.755651,20.720238627266564,21.281666666666666,3.119999999999999,1
1718283549.3953397,20.73051996418173,21.779583333333335,4.709999999999999,1
1718283550.0666888,20.739866634104608,21.985833333333332,-4.220000000000001,1
1718283550.7231567,20.748363606761764,22.294583333333332,-11.080000000000002,1
1718283551.425664,20.75608812735918,21.775833333333335,-11.64,1
1718283552.0502524,20.763110418811376,20.47,-9.83,1
1718283552.689024,20.76949432013156,19.548333333333332,-10.659999999999998,1
1718283553.3135514,20.775297866786254,19.172916666666666,-9.23,1
1718283553.9849033,20.78057381829054,18.8825,1.5900000000000003,1
1718283554.671018,20.78537013783988,18.74416666666667,0.9399999999999991,1
1718283555.2938643,20.789730428339293,19.608333333333334,4.759999999999999,1
1718283555.9666662,20.793694328793293,20.433333333333334,3.8899999999999992,1
1718283556.606883,20.79729787466058,21.283333333333335,3.47,1
1718283557.2950563,20.800573825449003,21.823333333333334,-10.150000000000002,1
1718283557.9496436,20.803551962529408,22.164166666666667,-10.56,1
1718283558.6875496,20.80625935987521,21.2275,0,1
1718283559.435839,20.808720630189587,20.061666666666667,3.7299999999999995,1
1718283560.077495,20.810958148657203,20.481666666666666,3.6999999999999997,1
1718283560.6998897,20.812992256355027,21.458333333333332,3.8299999999999996,1
1718283561.3883336,20.814841445171236,22.0225,3.859999999999999,1
1718283562.027512,20.816522525913243,22.283333333333335,-0.5700000000000003,1
1718283562.6826115,20.818050781133255,22.464583333333334,-11.56,1
1718283563.320739,20.819440104060536,22.21125,-11.71,1
1718283563.9616523,20.82070312490352,20.98,-10.599999999999998,1
1718283564.6178348,20.82185132566986,19.888333333333332,-9.740000000000002,1
1718283565.2567923,20.822895144548358,19.3475,3.6499999999999995,1
1718283565.9610257,20.823844070801545,19.13458333333333,2.62,1
1718283566.5849729,20.824706731031704,20.071666666666665,2.1200000000000006,1
1718283567.2230597,20.82549096760459,20.907916666666665,-0.5899999999999999,1
1718283567.9117446,20.826203909943555,21.275,4.289999999999999,1
1718283568.5664947,20.82685203934263,21.283333333333335,-12.25,1
1718283569.2380862,20.82744124788723,21.652916666666666,-12.13,1
1718283569.892724,20.827976892018704,20.713333333333335,-10.670000000000002,1
1718283570.5174506,20.82846384122912,19.585833333333333,-8.399999999999999,1
1718283571.220321,20.8289065223295,19.11916666666667,0.09999999999999964,1
1718283571.8604772,20.829308959693492,19.16,1.71,1
1718283572.5010703,20.829674811842562,19.91125,3.3199999999999994,1
1718283573.1702716,20.830007404705356,20.678333333333335,3.46,1
1718283573.796309,20.83030976185335,21.365,-3.4400000000000013,1
1718283574.515314,20.8305846319879,21.829166666666666,-12.909999999999998,1
1718283575.153619,20.830834513928398,21.502916666666668,-13.869999999999997,1
1718283575.8105361,20.83106167932885,20.330833333333334,-13.780000000000001,1
1718283576.4488873,20.831268193329258,19.331666666666667,-12.479999999999999,1
1718283577.0895739,20.83145593332962,18.78,-0.3199999999999994,1
1718283577.7932758,20.831626606057227,18.602916666666665,0.33999999999999986,1
1718283578.4320881,20.831781763082326,19.592916666666667,3.7399999999999993,1
1718283579.1036077,20.831922814923335,20.5325,2.5599999999999996,1
1718283579.7440112,20.8320510438697,21.39666666666667,1.3599999999999994,1
1718283580.446962,20.83216761563912,21.916666666666668,-2.880000000000001,1
1718283581.1022246,20.832273589974964,22.172916666666666,-10.8,1
1718283581.774887,20.832369930280255,21.954583333333332,-11.950000000000001,1
1718283582.4136598,20.832457512376,20.98,-13.719999999999997,1
1718283583.0534894,20.832537132463028,20.096666666666668,-12.590000000000002,1
1718283583.708795,20.832609514360325,19.455833333333334,-1.2300000000000004,1
1718283584.412156,20.83267531608515,19.069583333333334,3.729999999999999,1
1718283585.0519948,20.83273513583498,19.89125,2.9899999999999993,1
1718283585.7239149,20.83278951742575,21.0875,2.7199999999999998,1
1718283586.3628223,20.832838955235516,21.860833333333332,-1.1800000000000006,1
1718283587.0510004,20.832883898698952,22.22458333333333,-8.749999999999998,1
1718283587.6903298,20.83292475639299,22.131666666666668,-10.67,1
1718283588.377735,20.832961899751208,21.352916666666665,-11.37,1
1718283589.016999,20.832995666440485,20.516666666666666,-2.8499999999999996,1
1718283589.7214339,20.83302636343075,19.97625,3.0199999999999996,1
1718283590.3606656,20.83305426978552,20.410833333333333,1.7100000000000002,1
1718283590.9996886,20.83307963919896,21.341666666666665,2.689999999999999,1
1718283591.6703823,20.833102702302096,21.856666666666666,2.3499999999999996,1
1718283592.3107853,20.833123668759484,22.191666666666666,0.019999999999999574,1
1718283593.0154414,20.833142729175282,22.423333333333332,-8.100000000000001,1
1718283593.6542926,20.833160056826017,22.3625,-10.91,1
1718283594.2941499,20.83317580923576,21.586666666666666,-10.83,1
1718283594.9815428,20.833190129608276,20.589166666666667,-3.8000000000000007,1
1718283595.6687367,20.833203148128742,19.892916666666668,2.61,1
1718283596.2932155,20.833214983147336,20.11,1.4900000000000002,1
1718283596.9324443,20.833225742255152,20.968333333333334,0.9399999999999993,1
1718283597.571856,20.833235523262264,21.4775,2.289999999999999,1
1718283598.242908,20.833244415086906,21.647916666666667,-0.17999999999999972,1
1718283598.8826447,20.83325249856384,21.871666666666666,0.5899999999999999,1
1718283599.5058393,20.833259847179264,21.904166666666665,-6.83,1
1718283600.1612744,20.83326652773872,21.911666666666665,-11.450000000000001,1
1718283600.8007843,20.833272600974595,21.274583333333332,-10.370000000000001,1
1718283601.4412994,20.833278122098104,20.237916666666667,0.8700000000000001,1
1718283602.1295934,20.833283141301315,19.64,3.2899999999999996,1
1718283602.7519772,20.833287704213316,20.293333333333333,2.579999999999999,1
1718283603.439484,20.833291852315135,21.158333333333335,2.709999999999999,1
1718283604.0641496,20.833295623316783,21.591666666666665,1.3299999999999992,1
1718283604.703742,20.833299051500106,21.798333333333332,-2.44,1
1718283605.4228284,20.8333021680304,21.863333333333333,3.24,1
1718283606.0790427,20.83330500123976,21.582916666666666,-11.27,1
1718283606.734539,20.83330757688463,21.784583333333334,-15.169999999999998,1
1718283607.372733,20.833309918379964,20.794583333333332,-3.450000000000001,1
1718283608.0286853,20.83331204701208,19.42625,2.2999999999999994,1
1718283608.701334,20.833313982132204,19.551666666666666,1.4,1
1718283609.3404317,20.83331574133231,20.525,1.6099999999999999,1
1718283609.9957771,20.833317340605134,21.060833333333335,0.8999999999999996,1
1718283610.7318234,20.833318794489507,21.253333333333334,0,1
1718283611.3852513,20.833320116202593,21.378333333333334,0.9700000000000006,1
1718283612.0269642,20.833321317759935,21.434166666666666,1.2399999999999993,1
1718283612.665085,20.83332241008478,21.542916666666667,2.2199999999999993,1
1718283613.3222592,20.833323403107375,21.66625,1.8499999999999992,1
1718283613.9444888,20.833324305855193,21.822916666666668,-10.71,1
1718283614.617569,20.83332512653503,21.859166666666667,-13.329999999999998,1
1718283615.2554388,20.833325872607602,20.729166666666668,-12.020000000000001,1
1718283615.9266026,20.833326550855393,19.475,-3.4700000000000015,1
1718283616.5676916,20.833327167444295,18.7675,3.8199999999999985,1
1718283617.2076004,20.83332772797967,19.173333333333332,2.76,1
1718283617.8630946,20.833328237557264,20.258333333333333,2.71,1
1718283618.50177,20.83332870080964,20.9375,2.539999999999999,1
1718283619.1563103,20.833329121948168,21.273333333333333,-0.020000000000000462,1
1718283619.781849,20.833329504801355,21.5075,-5.880000000000001,1
1718283620.5007997,20.83332985284971,21.515,-11.36,1
1718283621.1722631,20.833330169257316,20.883333333333333,-12.290000000000001,1
1718283621.811497,20.833330456900583,19.862916666666667,-5.800000000000001,1
1718283622.4991245,20.833330718394475,19.114166666666666,2.5300000000000002,1
1718283623.1375446,20.83333095611619,19.275833333333335,2.2699999999999996,1
1718283623.7947097,20.83333117222684,20.211666666666666,2.119999999999999,1
1718283624.434307,20.83333136869107,20.984583333333333,2.2399999999999993,1
1718283625.1222553,20.83333154729491,21.364583333333332,0.75,1
1718283625.761494,20.83333170966204,21.639166666666668,-5.350000000000001,1
1718283626.417582,20.83333185726852,21.75625,-11.41,1
1718283627.057164,20.83333199145624,21.2675,-11.4,1
1718283627.728312,20.833332113445067,20.279583333333335,-9.179999999999998,1
1718283628.4006066,20.833332224344,19.483333333333334,3.2399999999999993,1
1718283629.0874462,20.833332325161198,19.274166666666666,1.8099999999999998,1
1718283629.7594676,20.83333241681321,20.2375,1.5599999999999996,1
1718283630.398011,20.83333250013323,21.1,1.8899999999999992,1
1718283631.0378299,20.833332575878693,21.44,0.6500000000000004,1
1718283631.692927,20.83333264473821,21.654166666666665,0.2899999999999996,1
1718283632.3329349,20.83333270733776,21.775,-8.12,1
1718283632.9732468,20.833332764246443,21.811666666666667,-10.51,1
1718283633.6268032,20.833332815981617,21.09958333333333,-8.01,1
1718283634.2517576,20.83333286301359,20.194166666666668,0.8699999999999992,1
1718283634.9563046,20.83333290576993,19.8575,2.579999999999999,1
1718283635.5942686,20.833332944639334,20.561666666666667,2.0299999999999994,1
1718283636.2498555,20.833332979975154,21.279583333333335,-1.370000000000001,1
1718283636.9707272,20.833333012098617,21.600833333333334,-10.270000000000001,1
1718283637.607829,20.833333041301774,21.414583333333333,-11.129999999999999,1
1718283638.2487662,20.83333306785011,20.499583333333334,-4.529999999999999,1
1718283638.9677656,20.833333091984944,19.701666666666668,1.9199999999999997,1
1718283639.5908523,20.833333113925704,19.835,1.28,1
1718283640.2957325,17.045454345993058,20.569583333333334,0.8300000000000001,1
1718283640.9361532,13.601928193327028,19.377916666666668,-0.4900000000000002,1
1718283641.6077375,10.471449872721545,17.065,-8.880000000000003,1
1718283642.2470126,7.6255604903529095,14.415833333333333,-8.25,1
1718283642.950692,5.038388324563251,11.181666666666667,0.21000000000000085,1
1718283643.588927,2.6864136283908375,7.607916666666667,0.2100000000000004,1
1718283644.212759,0.5482548136886423,5.382916666666667,-4.24,1
1718283644.867599,-1.395525926949728,3.2491666666666665,-1.5799999999999992,1
1718283645.4921672,-3.162599327530055,0.4925,-3.1000000000000005,1
1718283646.1324308,-4.769029691693989,-2.07875,-2.89,1
1718283646.7711704,-6.2294209318430145,-4.464166666666666,-2.99,1
1718283647.4422722,-7.557049331978499,-6.7475,4.4,1
1718283648.0992653,-8.763984241192581,-8.882916666666667,4.17,1
1718283648.737791,-9.861197795023557,-10.1825,4.730000000000001,1
1718283649.4265237,-10.858664662142631,-11.27125,5.670000000000001,1
1718283650.06613,-11.765452723159967,-12.52625,-0.5200000000000005,1
1718283650.721493,-12.589805505903,-13.601666666666667,-5.5600000000000005,1
1718283651.3594618,-13.339217126578484,-15.16,-6.0600000000000005,1
1718283651.9989774,-14.020500418101655,-17.02125,-3.62,1
1718283652.6398497,-14.639848864940898,-18.5925,6.56,1
1718283653.2952218,-15.202892907522024,-19.5025,7.1499999999999995,1
1718283653.9352045,-15.714751128050326,-19.339583333333334,6.16,1
1718283654.6068504,-16.180076783076057,-19.122916666666665,5.58,1
1718283655.277678,-16.60310010582672,-19.26625,5.25,1
1718283655.9184113,-16.98766676287277,-19.53375,5.66,1
1718283656.5891368,-17.337272814732824,-19.742083333333333,-1.6000000000000014,1
1718283657.2283518,-17.655096498241964,-19.89,-5.16,1
1718283657.961525,-17.944027119613907,-20.6425,0,1
1718283658.620266,-18.206691320861125,-21.850833333333334,7.3100000000000005,1
1718283659.2739775,-18.4454769583586,-22.100416666666668,6.08,1
1718283659.9632883,-18.662554810629032,-21.359583333333333,4.83,1
1718283660.640811,-18.85989831269306,-20.8775,7.040000000000001,1
1718283661.2738419,-19.039301496387626,-20.854583333333334,8.0,2
1718283661.913122,-19.202395299746332,-20.745416666666667,-5.1899999999999995,2
1718283662.6019487,-19.350662393708784,-20.567083333333333,-9.39,2
1718283663.2404683,-19.48545066094738,-21.010833333333334,-10.6,2
1718283663.8807318,-19.6079854493461,-21.6275,-4.080000000000002,1
1718283664.5519335,-19.71938071152676,-22.132916666666667,8.45,1
1718283665.1909144,-19.820649131690995,-21.852916666666665,5.95,1
1718283665.8626573,-19.9127113318403,-20.429166666666667,5.300000000000001,1
1718283666.5022316,-19.99640424106694,-19.43166666666667,4.58,1
1718283667.172613,-20.072488704000243,-19.05291666666667,3.619999999999999,1
1718283667.8614957,-20.141656397575982,-18.874583333333334,4.289999999999999,1
1718283668.4855385,-20.20453611900847,-18.75958333333333,-7.15,1
1718283669.1410873,-20.26169950212891,-18.660416666666666,-9.850000000000001,1
1718283669.7809162,-20.313666214056585,-19.624166666666667,-9.96,1
1718283670.4208548,-20.360908679445384,-20.824166666666667,9.24,1
1718283671.0762105,-20.403856375253376,-21.592916666666667,6.96,1
1718283671.7146356,-20.442899735078825,-20.412916666666668,6.260000000000001,1
1718283672.3864176,-20.47839369855651,-19.406666666666666,5.86,1
1718283673.0103605,-20.510660938081674,-19.086666666666666,5.4,1
1718283673.6501637,-20.53999479219546,-19.016666666666666,4.25,1
1718283674.3371432,-20.566661932298903,-18.950416666666666,-3.3599999999999994,1
1718283674.977611,-20.590904786938395,-19.004583333333333,-8.25,1
1718283675.6158571,-20.61294374570157,-19.799583333333334,-4.060000000000001,1
1718283676.3046646,-20.632979162759007,-20.932083333333335,8.95,1
1718283676.9604428,-20.651193178265768,-21.423333333333332,6.69,1
1718283677.6474895,-20.667751374180995,-20.42791666666667,7.25,1
1718283678.2875073,-20.682804279558482,-19.699166666666667,8.8,1
1718283678.957233,-20.696488738992556,-19.4575,7.23,1
1718283679.5967805,-20.708929156659906,-19.17625,7.07,1
1718283680.2379274,-20.72023862726658,-19.041666666666668,-0.5199999999999996,1
1718283680.8930655,-20.730519964181738,-19.02125,-2.1900000000000013,1
1718283681.5328271,-20.73986663410461,-19.698333333333334,8.979999999999999,1
1718283682.2209144,-20.748363606761764,-20.458333333333332,9.149999999999999,1
1718283682.8604193,-20.75608812735918,-20.02,8.65,1
1718283683.530512,-20.763110418811376,-19.425,-1.540000000000001,1
1718283684.235691,-20.769494320131557,-19.28,-8.11,1
1718283684.9062812,-20.775297866786264,-20.29375,-6.129999999999999,1
1718283685.545845,-20.78057381829054,-21.770416666666666,-1.2199999999999998,1
1718283686.2014275,-20.785370137839884,-22.550416666666667,9.1,1
1718283686.8409767,-20.789730428339293,-22.44708333333333,8.38,1
1718283687.575894,-20.793694328793293,-21.437916666666666,0,1
1718283688.248414,-20.79729787466057,-20.554166666666667,6.78,2
1718283688.8885708,-20.800573825449003,-20.347916666666666,9.47,2
1718283689.5926597,-20.8035519625294,-19.903333333333332,6.06,2
1718283690.2306018,-20.80625935987521,-19.277083333333334,7.01,2
1718283690.9028168,-20.808720630189583,-18.954166666666666,7.5200000000000005,2
1718283691.542038,-20.810958148657196,-18.64625,6.74,1
1718283692.2468262,-20.812992256355027,-18.370833333333334,6.340000000000001,1
1718283692.9018378,-20.814841445171236,-18.26125,4.89,1
1718283693.5724077,-20.81652252591325,-18.28625,6.07,1
1718283694.196726,-20.818050781133255,-18.484583333333333,-3.870000000000001,1
1718283694.8526487,-20.819440104060536,-18.636666666666667,-11.110000000000001,1
1718283695.5231576,-20.820703124903513,-19.706666666666667,-7.800000000000001,1
1718283696.1638024,-20.82185132566986,-21.362916666666667,8.73,1
1718283696.818889,-20.822895144548358,-22.22375,6.36,1
1718283697.4420729,-20.823844070801538,-21.220833333333335,5.220000000000001,1
1718283698.0991006,-20.824706731031704,-20.411666666666665,3.99,1
1718283698.8178377,-20.825490967604576,-20.282083333333333,-10.3,1
1718283699.4565232,-20.826203909943555,-20.445416666666667,-13.55,1
1718283700.1128285,-20.82685203934263,-21.690416666666668,-11.52,1
1718283700.7369387,-20.827441247887236,-23.164583333333333,2.5000000000000004,1
1718283701.407987,-20.8279768920187,-23.83416666666667,6.750000000000001,1
1718283702.0475526,-20.82846384122912,-22.914583333333333,4.8999999999999995,1
1718283702.6866622,-20.8289065223295,-21.655,5.240000000000001,1
1718283703.325434,-20.82930895969349,-21.027916666666666,5.11,1
1718283703.9658122,-20.829674811842565,-20.674583333333334,6.86,1
1718283704.60541,-20.830007404705363,-20.3325,-4.970000000000001,1
1718283705.2773876,-20.83030976185336,-19.89666666666667,-11.86,1
1718283705.9164815,-20.8305846319879,-20.634166666666665,-8.989999999999998,1
1718283706.588355,-20.830834513928398,-21.987916666666667,6.11,1
1718283707.2267551,-20.831061679328844,-22.678333333333335,5.45,1
1718283707.898039,-20.83126819332925,-21.598333333333333,4.65,1
1718283708.5389538,-20.83145593332962,-20.566666666666666,5.35,1
1718283709.2530353,-20.831626606057235,-20.20916666666667,0,1
1718283709.978324,-20.831781763082333,-19.97,7.11,1
1718283710.6331778,-20.831922814923335,-20.15,3.3899999999999997,1
1718283711.2557604,-20.8320510438697,-19.78125,3.8800000000000003,1
1718283711.9612257,-20.83216761563912,-19.62875,3.6599999999999993,1
1718283712.600541,-20.832273589974957,-19.629583333333333,10.09,1
1718283713.271641,-20.83236993028026,-19.640416666666667,-6.33,1
1718283713.959479,-20.832457512376,-19.17,-10.64,1
1718283714.5990193,-20.832537132463028,-20.21625,-10.46,1
1718283715.323475,-20.832609514360325,-21.753333333333334,0,1
1718283716.005737,-20.832675316085144,-22.7975,6.140000000000001,1
1718283716.6625702,-20.83273513583498,-22.38125,5.82,1
1718283717.301379,-20.83278951742574,-21.27875,6.0,1
1718283717.941372,-20.832838955235523,-20.624583333333334,4.67,1
1718283718.5967534,-20.83288389869896,-20.321666666666665,4.43,1
1718283719.2524338,-20.83292475639299,-20.17375,4.389999999999999,1
1718283719.8919182,-20.832961899751208,-20.047083333333333,-3.33,1
1718283720.563706,-20.832995666440492,-19.957083333333333,-10.79,1
1718283721.203118,-20.83302636343075,-20.61875,-11.270000000000001,1
1718283721.8907661,-20.833054269785528,-21.905416666666667,6.97,1
1718283722.5465755,-20.833079639198967,-22.928333333333335,6.96,1
1718283723.1687424,-20.83310270230209,-21.928333333333335,4.739999999999999,1
1718283723.8251162,-20.833123668759477,-20.779583333333335,2.2999999999999994,1
1718283724.4654696,-20.833142729175282,-20.3775,1.6099999999999999,2
1718283725.1677084,-20.833160056826014,-20.2375,3.57,2
1718283725.7923336,-20.83317580923577,-20.080416666666668,-8.84,2
1718283726.4951844,-20.833190129608276,-19.867083333333333,-12.73,2
1718283727.1349003,-20.833203148128735,-20.24416666666667,-3.59,2
1718283727.8063965,-20.833214983147336,-20.749583333333334,1.4600000000000009,1
1718283728.4457848,-20.833225742255152,-20.22833333333333,1.6599999999999997,1
1718283729.102397,-20.83323552326226,-19.195,6.05,1
1718283729.739879,-20.833244415086902,-18.471666666666668,9.75,1
1718283730.428065,-20.83325249856385,-17.72458333333333,12.06,1
1718283731.069052,-20.833259847179256,-16.719583333333333,7.069999999999999,1
1718283731.7076147,-20.83326652773872,-15.865833333333333,-7.670000000000001,1
1718283732.411967,-20.833272600974595,-15.845833333333333,-10.16,1
1718283733.0510783,-20.833278122098115,-17.3475,-7.72,1
1718283733.7234192,-20.83328314130132,-18.94333333333333,11.719999999999999,1
1718283734.3780677,-20.83328770421332,-19.70625,9.190000000000001,1
1718283735.0661829,-20.833291852315135,-18.486666666666668,7.669999999999999,1
1718283735.7057343,-20.83329562331679,-17.515833333333333,11.100000000000001,1
1718283736.4086435,-20.833299051500113,-17.441666666666666,9.89,1
1718283737.0492427,-20.833302168030404,-17.265,-1.7800000000000011,1
1718283737.7363071,-20.83330500123976,-17.156666666666666,-9.329999999999998,1
1718283738.375485,-20.833307576884636,-18.2225,-8.48,1
1718283739.0300422,-20.83330991837997,-19.965,8.84,1
1718283739.670576,-20.833312047012097,-21.135,6.46,1
1718283740.3275342,-20.833313982132204,-20.3525,2.06,1
1718283740.9977286,-20.83331574133231,-19.712083333333332,-3.6900000000000004,1
1718283741.6383998,-20.83331734060513,-20.028333333333332,-8.46,1
1718283742.3091357,-20.833318794489514,-20.968333333333334,-9.220000000000002,1
1718283742.9493573,-20.83332011620259,-22.127083333333335,-3.09,1
1718283743.6031458,-20.83332131775993,-22.9075,10.84,1
1718283744.2761817,-20.833322410084783,-22.767916666666668,12.72,1
1718283744.9164994,-20.833323403107375,-21.3,15.46,1
1718283745.587882,-20.833324305855193,-19.9075,15.43,1
1718283746.2591248,-20.833325126535026,-18.905833333333334,11.82,1
1718283746.8981905,-20.833325872607595,-18.145833333333332,-6.21,1
1718283747.5850856,-20.833326550855393,-17.999166666666667,-11.83,1
1718283748.22529,-20.833327167444295,-19.58416666666667,-11.520000000000001,1
1718283748.9135766,-20.83332772797966,-21.547916666666666,-2.63,1
1718283749.5691106,-20.83332823755727,-22.816666666666666,12.690000000000001,1
1718283750.2565424,-20.83332870080964,-22.66625,17.1,1
1718283750.894969,-20.833329121948154,-21.030416666666667,16.22,1
1718283751.5341158,-20.833329504801355,-19.462083333333332,16.41,1
1718283752.159338,-20.833329852849715,-18.560833333333335,15.11,1
1718283752.7980323,-20.833330169257316,-18.012916666666666,-2.4700000000000006,1
1718283753.4701467,-20.83333045690059,-17.73625,-6.630000000000003,1
1718283754.0935123,-20.833330718394475,-19.02166666666667,-4.569999999999999,1
1718283754.749695,-20.833330956116193,-20.73,-1.9100000000000001,2
1718283755.3876135,-20.83333117222684,-22.113333333333333,15.650000000000002,2
1718283756.0272255,-20.83333136869107,-23.075833333333332,13.71,2
1718283756.6834896,-20.83333154729491,-23.161666666666665,13.540000000000001,2
1718283757.3229408,-20.83333170966204,-23.279166666666665,17.97,2
1718283757.9798038,-20.83333185726852,-23.44125,13.580000000000002,1
1718283758.6670268,-20.833331991456227,-23.17375,11.18,1
1718283759.336936,-20.83333211344506,-23.182916666666667,0.8700000000000001,1
1718283759.9612677,-20.833332224343994,-23.545833333333334,-7.329999999999999,1
1718283760.601835,-20.8333323251612,-24.689583333333335,-3.5100000000000007,1
1718283761.2727692,-20.833332416813217,-26.282083333333333,9.71,1
1718283761.9284194,-20.833332500133224,-27.02875,12.89,1
1718283762.584453,-20.833332575878693,-26.047083333333333,14.86,1
1718283763.222731,-20.833332644738203,-24.73625,16.64,1
1718283763.8955746,-20.83333270733776,-23.715,17.29,1
1718283764.5352685,-20.83333276424645,-22.779583333333335,8.760000000000002,1
1718283765.2223742,-20.833332815981624,-21.957083333333333,-5.160000000000001,1
1718283765.8614264,-20.833332863013595,-22.047083333333333,-9.860000000000001,1
1718283766.5491993,-20.833332905769936,-23.51625,-3.9400000000000013,1
1718283767.1885486,-20.833332944639334,-25.0625,9.28,1
1718283767.8608813,-20.833332979975154,-25.339583333333334,12.36,1
1718283768.5002773,-20.833333012098624,-24.08625,14.48,1
1718283769.1396751,-20.83333304130178,-22.687083333333334,16.740000000000002,1
1718283769.8116422,-20.833333067850102,-21.644583333333333,8.15,1
1718283770.4670336,-20.833333091984944,-20.6725,8.26,1
1718283771.2013712,-20.833333113925704,-20.62375,-9.29,1
1718283771.8423471,-17.045454345993065,-20.715,-12.149999999999999,1
1718283772.5132165,-13.601928193327028,-20.525,-15.959999999999999,1
1718283773.1539524,-10.471449872721545,-19.62,7.09,1
1718283773.8254213,-7.625560490352921,-18.201666666666668,-2.740000000000001,1
1718283774.4649503,-5.038388324563251,-14.46375,0.33999999999999986,1
1718283775.150387,-2.6864136283908375,-11.339583333333334,-1.5299999999999994,1
1718283775.7748914,-0.5482548136886423,-8.278333333333334,-3.97,1
1718283776.4148498,1.3955259269497158,-5.591666666666667,-4.720000000000001,1
1718283777.054497,3.1625993275300424,-2.9816666666666665,-4.989999999999999,1
1718283777.726172,4.769029691693989,-0.39666666666666667,-4.65,1
1718283778.3825848,6.2294209318430145,2.0316666666666667,-4.18,1
1718283779.0216844,7.557049331978499,4.4245833333333335,-3.77,1
1718283779.6589506,8.763984241192569,6.64,-3.250000000000001,1
1718283780.3007987,9.861197795023545,8.72,-3.260000000000001,1
1718283780.97162,10.858664662142619,10.685,-3.2599999999999993,1
1718283781.6098094,11.765452723159955,12.595833333333333,-2.7000000000000006,1
1718283782.2830305,12.589805505902987,14.19,-2.3700000000000006,1
1718283782.9065502,13.339217126578479,15.677916666666667,-2.4000000000000012,1
1718283783.5928664,14.020500418101644,16.956666666666667,-2.38,1
1718283784.2336602,14.639848864940893,18.166666666666668,-2.4300000000000006,1
1718283784.8896892,15.202892907522012,19.086666666666666,-2.26,1
1718283785.5286272,15.714751128050326,19.875,-2.09,1
1718283786.1684318,16.18007678307605,20.52166666666667,-2.09,1
1718283786.873078,16.60310010582672,21.07,-1.8100000000000005,1
1718283787.4952147,16.98766676287276,21.519583333333333,2.2199999999999998,1
1718283788.1675963,17.33727281473281,21.9,3.1099999999999994,1
1718283788.806587,17.65509649824196,22.542916666666667,-5.52,1
1718283789.4948566,17.944027119613892,23.091666666666665,-15.219999999999999,1
1718283790.19855,18.206691320861125,22.605833333333333,-16.01,1
1718283790.8371596,18.445476958358594,21.04083333333333,-14.450000000000001,1
1718283791.4598207,18.662554810629032,19.915,-9.4,1
1718283792.1807704,18.85989831269305,19.45125,2.5999999999999996,1
1718283792.8206518,19.039301496387623,19.61916666666667,9.39,1
1718283793.460052,19.202395299746325,20.764166666666668,9.74,1
1718283794.131701,19.350662393708784,22.41625,-1.0600000000000005,1
1718283794.787415,19.48545066094738,23.565833333333334,-10.379999999999999,1
1718283795.4574192,19.6079854493461,23.189166666666665,-13.330000000000002,1
1718283796.0983284,19.719380711526757,21.875,-15.48,1
1718283796.78601,19.820649131691003,20.647916666666667,-14.7,1
1718283797.425567,19.912711331840303,19.687916666666666,-14.489999999999998,1
1718283798.0804806,19.996404241066934,19.059166666666666,-13.330000000000002,1
1718283798.7218344,20.072488704000243,17.74,-11.46,1
1718283799.4390178,20.141656397575982,17.541666666666668,2.3499999999999996,1
1718283800.0794058,20.204536119008456,18.053333333333335,2.6899999999999995,1
1718283800.719785,20.261699502128906,19.572916666666668,-1.6900000000000006,1
1718283801.3742871,20.313666214056575,20.868333333333332,-2.91,1
1718283802.014311,20.36090867944537,21.285,-4.119999999999999,1
1718283802.6864996,20.40385637525337,21.386666666666667,-4.540000000000001,1
1718283803.3248365,20.442899735078825,21.464583333333334,-4.96,1
1718283804.0129795,20.478393698556502,21.5325,-4.5,1
1718283804.6525662,20.51066093808166,21.55125,-5.510000000000001,1
1718283805.3396087,20.539994792195454,21.585,-5.35,1
1718283806.02823,20.566661932298896,21.533333333333335,-3.710000000000001,1
1718283806.683896,20.590904786938385,21.46,-5.84,1
1718283807.3693292,20.61294374570157,21.524166666666666,-5.3900000000000015,1
1718283808.0117767,20.632979162759003,21.434166666666666,-6.34,1
1718283808.6651037,20.65119317826575,21.319166666666668,-6.170000000000001,1
1718283809.3057597,20.667751374180988,21.166666666666668,-6.920000000000002,1
1718283809.9448433,20.68280427955848,21.0375,-6.11,1
1718283810.6163383,20.696488738992556,20.8825,-6.4,1
1718283811.239628,20.708929156659895,20.809166666666666,-6.35,1
1718283811.9122517,20.720238627266564,20.758333333333333,-0.56,1
1718283812.5681045,20.73051996418173,20.710833333333333,0.15999999999999964,1
1718283813.2074418,20.739866634104608,21.173333333333332,0.17999999999999944,1
1718283813.8474073,20.748363606761764,21.698333333333334,0.1900000000000001,1
1718283814.5020614,20.75608812735918,22.016666666666666,0.1900000000000001,1
1718283815.1408594,20.763110418811376,22.189166666666665,0.1900000000000001,1
1718283815.8124022,20.76949432013156,22.308333333333334,0.1900000000000001,1
1718283816.4530985,20.775297866786254,22.401666666666667,0.1900000000000001,1
1718283817.1243165,20.78057381829054,22.435,0.1900000000000001,1
1718283817.795619,20.78537013783988,22.435,0.1900000000000001,1
1718283818.4360635,20.789730428339293,22.416666666666668,0.1900000000000001,1
1718283819.1074548,20.793694328793293,22.379166666666666,0.1900000000000001,1
1718283819.7473798,20.79729787466058,22.304166666666667,0.1900000000000001,1
1718283820.3868365,20.800573825449003,22.216666666666665,0.1900000000000001,1
1718283821.0258236,20.803551962529408,22.125,0.17999999999999944,1
1718283821.66503,20.80625935987521,22.018333333333334,0.17999999999999944,1
1718283822.3052115,20.808720630189587,21.9125,0.17999999999999944,1
1718283822.9446716,20.810958148657203,21.80666666666667,0.17999999999999944,1
1718283823.5830455,20.812992256355027,21.699583333333333,0.17999999999999944,1
1718283824.2391977,20.814841445171236,21.596666666666668,0.17999999999999944,1
1718283824.9103742,20.816522525913243,21.486666666666668,0.17999999999999944,1
1718283825.567191,20.818050781133255,21.373333333333335,0.17999999999999944,1
1718283826.1880996,20.819440104060536,21.284583333333334,0.17999999999999944,1
1718283826.8115103,20.82070312490352,21.21625,0.17999999999999944,1
1718283827.4668527,20.82185132566986,21.145833333333332,0.17999999999999944,2


==> Exercise_Data/data/mse_results.txt <==
MSE Results:

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\anyang-2
Human action MSE: 502.25
Tracking error MSE: 308.80

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\anyang-4
Human action MSE: 468.17
Tracking error MSE: 4.57

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\anyang-6
Human action MSE: 419.35
Tracking error MSE: 2.29

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\anyang-8
Human action MSE: 460.84
Tracking error MSE: 1.46

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\huqifan-2
Human action MSE: 459.24
Tracking error MSE: 153.38

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\huqifan-3
Human action MSE: 436.41
Tracking error MSE: 2.20

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\huqifan-4
Human action MSE: 464.69
Tracking error MSE: 4.60

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\huqifan-4-2
Human action MSE: 441.76
Tracking error MSE: 4.40

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\liuhuifang-3
Human action MSE: 509.38
Tracking error MSE: 2.37

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\liuhuifang-4
Human action MSE: 415.31
Tracking error MSE: 5.48

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\liyaqi-2
Human action MSE: 545.07
Tracking error MSE: 68.50

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\liyaqi-4
Human action MSE: 534.20
Tracking error MSE: 4.59

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\suweidong-4
Human action MSE: 520.13
Tracking error MSE: 4.73

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\suweidong-4-2
Human action MSE: 489.69
Tracking error MSE: 4.20

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\tongyuhao-4
Human action MSE: 478.53
Tracking error MSE: 4.34

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\wanghongwei-4
Human action MSE: 468.57
Tracking error MSE: 4.84

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\wuren-1
Human action MSE: 378.76
Tracking error MSE: 1.56

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\wuren-2
Human action MSE: 380.44
Tracking error MSE: 1.30

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\wuren-3
Human action MSE: 383.76
Tracking error MSE: 1.47

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\wuren-4
Human action MSE: 386.58
Tracking error MSE: 1.37

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\wuren-5
Human action MSE: 385.72
Tracking error MSE: 1.40

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\wuren-6
Human action MSE: 385.28
Tracking error MSE: 1.19

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\wuren-7
Human action MSE: 385.74
Tracking error MSE: 1.40

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\wuren-8
Human action MSE: 384.85
Tracking error MSE: 1.14

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\yuruize-2
Human action MSE: 856.50
Tracking error MSE: 995.75

Directory: D:\New_home\Ankle_Robot_RL_coadaptive\Ankle_Rob_RL\Exercise_Data\data\yuruize-4
Human action MSE: 1037.98
Tracking error MSE: 15.99



==> Exercise_Data/data/suweidong-4-2/HumanF.csv <==
1718354820.2098846,2
1718354823.364013,-1
1718354826.447467,2
1718354829.478367,-2
1718354832.5164695,2
1718354835.5501192,-1
1718354838.5835712,2
1718354841.588544,-2
1718354844.6257427,2
1718354847.6522012,-1
1718354850.6693785,2
1718354853.7006564,-1
1718354856.7069461,2
1718354859.7405589,-1
1718354862.764649,2
1718354865.7484941,-2
1718354868.8095834,2
1718354871.8321168,-1
1718354874.8497164,2
1718354877.887883,-2
1718354880.913468,2
1718354883.9323432,-1
1718354886.961364,2
1718354889.97936,-2
1718354893.0118666,2
1718354896.035082,-1
1718354899.0562901,2
1718354902.0850513,-2
1718354905.101438,2
1718354908.1254697,-2
1718354911.1620598,2
1718354914.181136,-2
1718354917.189986,2
1718354920.2273333,-2
1718354923.2429013,2
1718354926.2791884,-2
1718354929.287634,2
1718354932.3236744,-2
1718354935.3336074,2
1718354938.3542325,-2
1718354941.3689086,2
1718354944.4017828,2
1718354947.4131515,-1
1718354950.449535,2
1718354953.467833,-2
1718354956.489319,2
1718354959.5115747,2
1718354962.5352175,-2
1718354965.5486884,2
1718354968.5876045,-2
1718354971.6028004,2
1718354974.6264775,-1
1718354977.6545327,2
1718354980.674322,-1
1718354983.7021518,2
1718354986.7197886,-1
1718354989.7257829,2
1718354992.7714558,-1
1718354995.7933419,2
1718354998.7966104,-1
1718355001.8285422,2
1718355004.8531268,-1
1718355007.869861,2
1718355010.8926628,-2
1718355013.90104,2
1718355016.887634,-1
1718355019.9543507,2
1718355022.9737434,2
1718355026.0019827,-1
1718355028.98038,2
1718355032.046383,-1
1718355035.0218108,2
1718355038.0933714,-1
1718355041.1216035,2
1718355044.1401951,1
1718355047.1515903,-1
1718355050.18282,2
1718355053.1953,-1
1718355056.2140892,2
1718355059.237708,-2
1718355062.246304,2
1718355065.2775717,-1
1718355068.3035607,2
1718355071.3337326,-2
1718355074.3535962,2
1718355077.3479958,-1
1718355080.388647,2
1718355083.4050157,-1
1718355086.440545,2
1718355089.455093,2
1718355092.4783688,-1
1718355095.5028026,2
1718355098.5302584,2
1718355101.5448327,2
1718355104.5737722,2
1718355107.6017716,2
1718355110.6107247,2
1718355113.6397111,-1
1718355116.6529,2
1718355119.682101,2
1718355122.7071276,-1
1718355125.7263653,-2
1718355128.7424183,2
1718355131.7718344,-1
1718355134.7934465,2
1718355137.8121884,-2
1718355140.8408139,2
1718355143.8648748,-2
1718355146.8786757,-1
1718355149.9018266,2
1718355152.9208121,-2
1718355155.9539282,2
1718355158.9665222,-1
1718355161.9949558,2
1718355165.016165,-2
1718355168.053235,2
1718355171.0790267,-2
1718355174.0976758,2
1718355177.070387,-2
1718355180.1281536,2
1718355183.1592624,-2
1718355186.1804574,2
1718355189.1906574,-1
1718355192.2151527,2
1718355195.2380457,-1
1718355198.2509158,-2
1718355201.281286,-2
1718355204.3052866,-1
1718355207.3145137,-2
1718355210.339538,-2
1718355213.3554235,-1
1718355216.3854985,2
1718355219.4023452,-1
1718355222.440757,0
1718355225.464117,2
1718355228.4711657,-1
1718355231.5005493,2
1718355234.5165257,-2
1718355237.5514612,2
1718355240.5661259,-2
1718355243.5964088,-1
1718355246.6297438,-2
1718355249.6475728,2
1718355252.658711,-2
1718355255.6839705,2
1718355258.721133,-2
1718355261.7240655,2
1718355264.7504869,-2
1718355267.738867,2
1718355270.8035219,-1
1718355273.8339639,2
1718355276.84782,-1
1718355279.8673038,2
1718355282.877814,-1
1718355285.914208,2
1718355288.94309,-1
1718355291.963952,2
1718355294.9889047,-1
1718355298.0023253,2
1718355301.0339077,-1
1718355304.0453393,2
1718355307.0791025,-2
1718355310.1113257,2
1718355313.1211083,-1
1718355316.1478844,2
1718355319.1562183,-1
1718355322.1888797,2
1718355325.211782,-2
1718355328.2448983,2
1718355331.2535372,-1
1718355334.28898,2
1718355337.3149505,-2
1718355340.3368232,2
1718355343.3681018,-1
1718355346.3939867,2


==> Exercise_Data/data/suweidong-4-2/data.csv <==
1718354816.6774023,-18.93939393939394,-20.816666666666666,-1.2300000000000004,1
1718354817.4123595,-15.323691460055095,-19.796666666666667,-3.6099999999999994,1
1718354818.0516598,-12.036689206110696,-17.8325,-3.8500000000000005,1
1718354819.3314211,-9.04850533888851,-13.5425,-4.290000000000001,1
1718354819.9710214,-6.33197455050471,-11.397083333333333,-4.45,1
1718354820.6090827,-3.862401106519428,-9.834583333333333,-4.390000000000001,1
1718354821.265362,-1.6173343392600872,-7.695833333333334,-4.390000000000001,1
1718354821.906055,0.4236354491574942,-5.142083333333333,7.420000000000002,1
1718354822.5928087,2.279062529537114,-2.5116666666666667,5.729999999999999,1
1718354823.264074,3.965814420791321,1.0166666666666666,6.91,1
1718354823.920248,5.499225231022416,4.3341666666666665,7.059999999999999,1
1718354824.5592234,6.893235058505233,7.043333333333333,-3.79,1
1718354825.1974697,8.160516719853234,9.3675,-9.2,1
1718354825.8381631,9.312590957442335,10.534583333333334,-9.07,1
1718354826.4933534,10.359931173432427,11.109583333333333,-8.58,1
1718354827.1343436,11.312058642514325,11.8925,-6.35,1
1718354827.7870774,12.177629068952422,12.939583333333333,3.58,1
1718354828.4116344,12.964511274805227,14.103333333333333,3.539999999999999,1
1718354829.0521903,13.679858734671422,16.0075,3.84,1
1718354829.675412,14.330174607277053,17.687916666666666,3.7799999999999994,1
1718354830.331528,14.921370855100346,19.033333333333335,1.3499999999999996,1
1718354830.9709044,15.458821989485163,20.048333333333332,-10.280000000000001,1
1718354831.6420608,15.947413929834996,20.649166666666666,-9.36,1
1718354832.2816007,16.391588421062114,20.124166666666667,-8.97,1
1718354832.951769,16.79538341308677,19.669583333333332,-8.860000000000001,1
1718354833.608234,17.16246976947282,19.6,3.7300000000000004,1
1718354834.2634313,17.496184638914688,19.696666666666665,5.22,1
1718354834.9350796,17.799561792952748,20.783333333333335,5.69,1
1718354835.572794,18.07535920571462,22.02625,5.33,1
1718354836.22937,18.326084126407224,22.765,5.699999999999999,1
1718354836.8693485,18.554015872491412,23.18166666666667,-4.3500000000000005,1
1718354837.5548892,18.76122655074978,23.47,-9.99,1
1718354838.1964195,18.949599894621013,22.796666666666667,-8.960000000000003,1
1718354838.836284,19.1208483890494,21.6075,-8.58,1
1718354839.5233274,19.27652883852975,20.80666666666667,-7.570000000000002,1
1718354840.1618738,19.418056519875535,20.375833333333333,6.66,1
1718354840.8652034,19.546718048371694,20.185833333333335,6.02,1
1718354841.5038543,19.663683074277312,21.2925,6.609999999999999,1
1718354842.1773257,19.77001491600968,22.22625,7.370000000000001,1
1718354842.8155887,19.866680226675452,22.716666666666665,-9.129999999999999,1
1718354843.5033844,19.954557781826175,23.01,-9.340000000000002,1
1718354844.143517,20.034446468326834,21.848333333333333,-9.360000000000001,1
1718354844.781427,20.107072546963778,20.643333333333334,-9.04,1
1718354845.4370563,20.17309625481556,19.985,-5.219999999999999,1
1718354846.0767176,20.233117807408078,19.593333333333334,3.2699999999999996,1
1718354846.7325468,20.287682855219465,19.59125,6.5600000000000005,1
1718354847.3881779,20.337287444138905,20.399583333333332,6.92,1
1718354848.0285826,20.38238252497477,21.405833333333334,6.99,1
1718354848.6676998,20.423378053007365,22.09125,-2.5599999999999996,1
1718354849.3377304,20.460646714855173,22.496666666666666,-9.24,1
1718354849.9787273,20.49452731653501,21.893333333333334,-7.649999999999999,1
1718354850.6653795,20.525327863516676,20.764166666666668,-9.88,1
1718354851.3060493,20.553328360772745,20.02,-6.439999999999999,1
1718354851.97689,20.578783358278244,19.499166666666667,2.9299999999999997,1
1718354852.6483958,20.60192426510143,19.41,3.14,1
1718354853.2862878,20.622961453122517,20.18166666666667,3.109999999999999,1
1718354853.959057,20.642086169505323,20.923333333333332,3.32,1
1718354854.5991197,20.659472275307866,21.328333333333333,-3.8099999999999996,1
1718354855.2391527,20.675277826037455,21.573333333333334,-7.190000000000003,1
1718354855.8938878,20.6896465085189,21.15125,-6.9,1
1718354856.5651765,20.702708947138394,20.44625,-6.609999999999999,1
1718354857.2027688,20.714583891337934,19.97,-6.610000000000001,1
1718354857.8278017,20.7253792951557,19.7675,3.09,1
1718354858.4839125,20.7351932986264,19.65,3.37,1
1718354859.1232002,20.74411511996339,20.351666666666667,3.4899999999999993,1
1718354859.76087,20.75222586663338,21.11916666666667,3.669999999999999,1
1718354860.449295,20.759599272697013,21.575,3.8399999999999994,1
1718354861.0873463,20.766302369118492,21.894166666666667,-3.920000000000001,1
1718354861.8083222,20.772396093138024,22.1225,-7.810000000000002,1
1718354862.4485848,20.777935842246684,21.569583333333334,-7.409999999999998,1
1718354863.134482,20.78297197780002,20.689583333333335,-7.0600000000000005,1
1718354863.8059254,20.78755028284851,20.128333333333334,2.7299999999999995,1
1718354864.4621599,20.79171237834712,19.8675,3.9299999999999997,1
1718354865.100566,20.79549610152769,20.535,4.25,1
1718354865.7414174,20.798935849873658,21.278333333333332,4.640000000000001,1
1718354866.4129376,20.802062893824537,21.72625,4.79,1
1718354867.049992,20.804905661052615,22.044166666666666,-8.0,1
1718354867.7559695,20.807489994896315,22.25,-8.0,1
1718354868.3954077,20.80983938929967,21.273333333333333,-8.28,1
1718354869.0188875,20.811975202393636,20.355,-9.480000000000002,1
1718354869.6582747,20.8139168506609,19.821666666666665,-0.16000000000000014,1
1718354870.3456156,20.815681985449288,19.4,3.580000000000001,1
1718354870.984125,20.81728665343875,19.886666666666667,4.14,1
1718354871.65662,20.818745442520072,20.701666666666668,4.12,1
1718354872.3122663,20.82007161441219,21.375,-2.0900000000000003,1
1718354872.99884,20.821277225223202,21.710833333333333,-9.0,1
1718354873.638678,20.822373235051394,21.365,-8.31,1
1718354874.2626042,20.82336960762248,20.4525,-7.76,1
1718354874.902076,20.824275400868913,19.82125,-7.8000000000000025,1
1718354875.5736127,20.825098849274777,19.545,-7.209999999999999,1
1718354876.2126515,20.825847438734638,19.340833333333332,3.4299999999999997,1
1718354876.9154234,20.82652797460726,19.263333333333332,3.4199999999999995,1
1718354877.5547247,20.827146643582356,20.185833333333335,3.7199999999999993,1
1718354878.1793625,20.827709069923344,21.03625,3.9899999999999998,1
1718354878.8347044,20.82822036659699,21.537916666666668,0.2599999999999998,1
1718354879.4905844,20.82868518175483,21.90625,-8.209999999999999,1
1718354880.1611183,20.82910774098924,21.8625,-8.17,1
1718354880.8009295,20.8294918857478,20.986666666666668,-7.98,1
1718354881.4545896,20.829841108255568,20.245833333333334,-8.000000000000002,1
1718354882.0950165,20.830158583262648,19.90125,3.61,1
1718354882.7509527,20.830447196905432,19.718333333333334,2.349999999999999,1
1718354883.406271,20.830709572944336,20.5,2.7399999999999998,1
1718354884.0463483,20.83094809661606,21.233333333333334,3.19,1
1718354884.7179415,20.83116493631763,21.627916666666668,2.44,1
1718354885.386906,20.831362063319055,21.88625,-9.16,1
1718354886.043678,20.831541269683985,22.0525,-7.959999999999999,1
1718354886.6831603,20.831704184561204,21.144583333333333,-7.75,1
1718354887.355336,20.83185228899502,20.36,-7.709999999999999,1
1718354887.9943492,20.831986929389412,19.95625,4.01,1
1718354888.6504824,20.832109329747958,19.758333333333333,3.1999999999999993,1
1718354889.2878447,20.832220602801172,20.58791666666667,3.5799999999999996,1
1718354889.9285579,20.832321760122287,21.325833333333332,4.029999999999999,1
1718354890.616609,20.832413721323295,21.723333333333333,4.720000000000001,1
1718354891.2562547,20.83249732241511,22.054166666666667,-7.330000000000002,1
1718354891.9757576,20.83257332340768,22.355,-9.650000000000002,1
1718354892.614841,20.8326424152191,21.435833333333335,-9.190000000000001,1
1718354893.2849498,20.832705225956754,20.36125,-8.559999999999999,1
1718354893.9260738,20.832762326627357,19.7325,-8.280000000000001,1
1718354894.5795062,20.832814236327906,19.457916666666666,4.82,1
1718354895.2204525,20.83286142696476,19.2875,3.439999999999999,1
1718354895.8443902,20.832904327543705,20.225833333333334,4.040000000000001,1
1718354896.4840868,20.832943328070034,21.100833333333334,4.43,1
1718354897.1543753,20.83297878309398,21.608333333333334,-3.9299999999999997,1
1718354897.8108933,20.83301101493392,21.973333333333333,-8.940000000000001,1
1718354898.5144222,20.833040316606592,21.501666666666665,-8.879999999999999,1
1718354899.1698875,20.833066954490846,20.486666666666668,-8.490000000000002,1
1718354899.8100154,20.83309117074925,19.847916666666666,2.2600000000000002,1
1718354900.5130775,20.83311318552962,19.615,4.03,1
1718354901.1667979,20.833133198966316,20.463333333333335,4.610000000000001,1
1718354901.7918148,20.83315139299968,21.343333333333334,5.17,1
1718354902.4784396,20.833167933030005,21.849166666666665,3.5700000000000003,1
1718354903.1184368,20.833182969421227,22.251666666666665,-9.419999999999998,1
1718354903.8382423,20.833196638867786,22.373333333333335,-10.29,1
1718354904.4777164,20.833209065637373,21.186666666666667,-9.510000000000002,1
1718354905.1798189,20.833220362700644,20.095833333333335,-8.860000000000003,1
1718354905.8205028,20.833230632758156,19.535,-0.35000000000000053,1
1718354906.491674,20.833239969174087,19.308333333333334,3.299999999999999,1
1718354907.194546,20.833248456824926,19.866666666666667,3.5099999999999993,1
1718354907.8344398,20.83325617287114,20.819166666666668,4.620000000000001,1
1718354908.5055487,20.833263187458627,21.4125,3.710000000000001,1
1718354909.1439488,20.833269564356318,21.865,-7.490000000000001,1
1718354909.8331187,20.833275361536046,22.0975,-9.85,1
1718354910.472622,20.83328063169943,21.278333333333332,-9.5,1
1718354911.1590629,20.833285422757058,20.263333333333332,-9.05,1
1718354911.7995672,20.833289778263996,19.64,-8.770000000000003,1
1718354912.4704373,20.833293737815755,19.357916666666668,4.09,1
1718354913.1248944,20.833297337408258,19.182916666666667,4.120000000000001,1
1718354913.7660334,20.83330060976509,20.17,4.5600000000000005,1
1718354914.4047859,20.833303584634923,21.150833333333335,3.1399999999999992,1
1718354915.060522,20.833306289062044,21.734583333333333,-2.67,1
1718354915.7151113,20.83330874763217,21.988333333333333,-10.57,1
1718354916.387549,20.833310982695913,21.626666666666665,-10.32,1
1718354917.0271966,20.833313014572038,20.581666666666667,-9.85,1
1718354917.6824887,20.833314861732166,19.814583333333335,-9.910000000000002,1
1718354918.32171,20.83331654096864,19.43625,-9.629999999999999,1
1718354918.9936054,20.833318067547236,19.192916666666665,3.7399999999999993,1
1718354919.647993,20.83331945534598,19.018333333333334,3.6500000000000004,1
1718354920.3043134,20.83332071698119,20.084583333333335,4.5,1
1718354920.9432256,20.833321863922297,21.159166666666668,3.9600000000000004,1
1718354921.5822396,20.833322906596027,21.82125,0.8700000000000001,1
1718354922.2705595,20.83332385448123,22.187916666666666,-9.98,1
1718354922.9258053,20.833324716195058,22.205833333333334,-10.25,1
1718354923.5974972,20.833325499571266,21.263333333333332,-10.590000000000003,1
1718354924.237225,20.83332621173145,20.3,1.2000000000000002,1
1718354924.9239016,20.833326859149807,19.80291666666667,4.25,1
1718354925.5628355,20.83332744771195,20.539166666666667,4.74,1
1718354926.2039108,20.833327982768434,21.515,4.07,1
1718354926.8432887,20.83332846918342,22.115,2.36,1
1718354927.530077,20.833328911378874,22.389583333333334,-11.520000000000001,1
1718354928.1839883,20.83332931337473,22.418333333333333,-12.09,1
1718354928.8736286,20.833329678825514,21.252916666666668,-12.080000000000002,1
1718354929.5116458,20.8333300110535,19.923333333333332,-11.500000000000002,1
1718354930.1844964,20.83333031307894,19.2175,2.1999999999999993,1
1718354930.8389697,20.833330587647517,18.903333333333332,3.9900000000000007,1
1718354931.5105472,20.83333083725532,19.870833333333334,4.75,1
1718354932.1831942,20.833331064171507,20.96625,4.970000000000001,1
1718354932.8225868,20.83333127045895,21.72,4.48,1
1718354933.52438,20.833331457992983,22.1875,-4.12,1
1718354934.1814375,20.83333162847847,22.502916666666668,-11.530000000000001,1
1718354934.8524995,20.83333178346528,21.95,-11.96,1
1718354935.4911501,20.83333192436237,20.64666666666667,-11.020000000000001,1
1718354936.1472323,20.833332052450643,19.703333333333333,-10.89,1
1718354936.8180203,20.833332168894522,19.221666666666668,-8.55,1
1718354937.4578433,20.8333322747526,18.921666666666667,5.960000000000001,1
1718354938.0982003,20.833332370987215,18.898333333333333,3.46,1
1718354938.7680702,20.83333245847322,20.155,3.04,1
1718354939.4246645,20.833332538005948,21.26,3.52,1
1718354940.0632305,20.83333261030845,21.744583333333335,-0.75,1
1718354940.751015,20.833332676037983,22.042916666666667,-7.320000000000001,1
1718354941.3893602,20.833332735792112,21.947916666666668,-10.52,1
1718354942.0783765,20.833332790114035,21.27166666666667,-10.720000000000002,1
1718354942.7184212,20.833332839497597,20.324166666666667,-10.049999999999999,1
1718354943.3575394,20.83333288439176,19.698333333333334,-9.44,1
1718354944.0451186,20.833332925204644,19.400833333333335,-9.27,1
1718354944.6835613,20.83333296230725,19.233333333333334,-7.399999999999999,1
1718354945.3382902,20.83333299603689,19.115833333333335,4.3999999999999995,1
1718354946.0106564,20.833333026700203,19.216666666666665,2.6599999999999993,1
1718354946.6496441,20.83333305457595,20.4925,2.8699999999999988,1
1718354947.2906477,20.833333079917526,21.45,3.529999999999999,1
1718354947.929806,20.83333310295532,21.9225,3.36,1
1718354948.5992122,17.04545433602,22.258333333333333,-6.45,1
1718354949.223606,13.60192818426059,20.805,-8.139999999999999,1
1718354949.8793032,10.471449864479327,17.668333333333333,-7.48,1
1718354950.5192513,7.625560482859995,14.296666666666667,-6.22,1
1718354951.1438754,5.038388317751512,11.307916666666667,-4.759999999999999,1
1718354951.8305707,2.6864136221983426,8.515,-2.160000000000001,1
1718354952.4698768,0.5482548080591004,5.499583333333334,-1.1900000000000004,1
1718354953.1402419,-1.395525932067491,3.00625,-0.8100000000000005,1
1718354953.76471,-3.1625993321825687,0.5291666666666667,-0.7000000000000002,1
1718354954.4529943,-4.769029695923551,-1.7741666666666667,3.76,1
1718354955.0914865,-6.229420935688068,-4.1775,5.8100000000000005,1
1718354955.7786865,-7.5570493354740025,-5.865,-2.08,1
1718354956.4186065,-8.763984244370306,-7.43,-8.309999999999999,1
1718354957.0888803,-9.861197797912403,-9.61375,-4.880000000000002,1
1718354957.7127757,-10.85866466476885,-12.34875,-3.17,1
1718354958.3854759,-11.765452725547439,-14.309583333333334,-4.150000000000002,1
1718354959.0245922,-12.589805508073429,-15.659166666666666,-3.5200000000000005,1
1718354959.679379,-13.339217128551603,-16.89125,6.370000000000001,1
1718354960.3192852,-14.020500419895397,-18.01,6.800000000000001,1
1718354960.9740963,-14.639848866571574,-18.07625,6.630000000000001,1
1718354961.6463802,-15.202892909004458,-17.977083333333333,6.720000000000001,1
1718354962.3017223,-15.71475112939799,-18.143333333333334,6.890000000000001,1
1718354962.9415994,-16.180076784301207,-18.404166666666665,6.690000000000001,1
1718354963.595825,-16.60310010694049,-18.600416666666668,5.14,1
1718354964.2356472,-16.987666763885294,-18.786666666666665,-4.3100000000000005,1
1718354964.9234402,-17.3372728156533,-19.155,-2.0500000000000016,1
1718354965.5456872,-17.655096499078756,-20.382916666666667,-9.43,1
1718354966.2187638,-17.94402712037463,-21.231666666666666,-8.350000000000001,1
1718354966.8584285,-18.206691321552693,-22.41875,6.559999999999999,1
1718354967.5455084,-18.4454769589873,-23.188333333333333,7.26,1
1718354968.2163877,-18.66255481120057,-22.38125,7.459999999999999,1
1718354968.856857,-18.85989831321264,-21.331666666666667,7.5600000000000005,1
1718354969.4779513,-19.039301496859977,-20.825,-6.319999999999999,1
1718354970.1674922,-19.20239530017574,-20.597916666666666,-8.32,1
1718354970.8228784,-19.350662394099157,-21.5575,-7.84,1
1718354971.462144,-19.485450661302263,-22.67,-7.399999999999999,1
1718354972.1018362,-19.60798544966872,-23.21625,-7.38,1
1718354972.7748225,-19.71938071182005,-23.450833333333332,7.18,1
1718354973.4593203,-19.820649131957623,-23.596666666666668,7.709999999999999,1
1718354974.1004324,-19.912711332082683,-22.350833333333334,7.979999999999999,1
1718354974.7392938,-19.99640424128729,-21.116666666666667,8.37,1
1718354975.3779855,-20.07248870420057,-20.374166666666667,-4.380000000000001,1
1718354976.0505092,-20.141656397758094,-19.885,-7.09,1
1718354976.6892416,-20.20453611917402,-20.5525,-7.91,1
1718354977.3285542,-20.261699502279413,-21.453333333333333,-7.420000000000002,1
1718354977.9691794,-20.313666214193404,-22.094583333333333,-7.200000000000001,1
1718354978.6076393,-20.360908679569764,-22.427083333333332,8.39,1
1718354979.2632365,-20.40385637536645,-22.586666666666666,7.649999999999999,1
1718354979.9194236,-20.442899735181623,-21.344583333333333,7.91,1
1718354980.5591767,-20.47839369864996,-20.18875,8.37,1
1718354981.1975732,-20.510660938166634,-19.555833333333332,8.68,1
1718354981.8371623,-20.539994792272694,-19.1175,-7.45,1
1718354982.4937394,-20.566661932369115,-18.730416666666667,-7.879999999999999,1
1718354983.1171165,-20.590904787002223,-19.8125,-7.359999999999999,1
1718354983.7555416,-20.612943745759605,-21.04,-5.709999999999999,1
1718354984.4277065,-20.632979162811758,-21.685,8.729999999999999,1
1718354985.1455274,-20.651193178313722,-21.871666666666666,8.889999999999999,1
1718354985.7708905,-20.667751374224597,-20.677083333333332,9.01,1
1718354986.4255586,-20.682804279598113,-19.683333333333334,9.34,1
1718354987.0657485,-20.69648873902859,-19.15,8.91,1
1718354987.7368624,-20.70892915669266,-18.797916666666666,-8.64,1
1718354988.3923113,-20.720238627296354,-18.580833333333334,-8.469999999999999,1
1718354989.079272,-20.73051996420881,-19.9725,-7.479999999999999,1
1718354989.7197921,-20.739866634129218,-21.47375,-3.9700000000000006,1
1718354990.4230866,-20.74836360678414,-22.139166666666668,7.690000000000001,1
1718354991.1266015,-20.756088127379524,-22.15625,8.12,1
1718354991.7650123,-20.763110418829868,-21.082916666666666,8.290000000000001,1
1718354992.4055953,-20.769494320148365,-20.200833333333332,8.709999999999999,1
1718354993.0605118,-20.775297866801544,-19.7375,8.72,1
1718354993.731471,-20.780573818304433,-19.416666666666668,8.43,1
1718354994.371962,-20.785370137852514,-19.09375,-7.429999999999999,1
1718354995.059119,-20.78973042835077,-18.945,-8.05,1
1718354995.7142677,-20.793694328803735,-20.210833333333333,-6.54,1
1718354996.3545654,-20.797297874670058,-21.629583333333333,-2.6500000000000012,1
1718354997.1018085,-20.800573825457633,-22.26,0,1
1718354997.744414,-20.80355196253724,-22.250833333333333,8.61,1
1718354998.400088,-20.80625935988234,-21.960833333333333,8.64,1
1718354999.0573587,-20.808720630196063,-21.074166666666667,8.790000000000001,1
1718354999.6948547,-20.81095814866309,-20.263333333333332,8.9,1
1718355000.3823724,-20.81299225636038,-19.78125,-4.630000000000001,1
1718355001.038506,-20.814841445176103,-19.455416666666668,-7.68,1
1718355001.6618264,-20.816522525917673,-20.365,-6.279999999999999,1
1718355002.3326247,-20.81805078113728,-21.595833333333335,-1.7600000000000007,1
1718355002.9890146,-20.819440104064192,-22.225416666666668,8.89,1
1718355003.627358,-20.820703124906842,-22.105416666666667,8.31,1
1718355004.3147385,-20.82185132567289,-21.084583333333335,8.440000000000001,1
1718355004.9712887,-20.822895144551104,-20.165416666666665,7.610000000000001,1
1718355005.6950836,-20.823844070804036,-19.730416666666667,0,1
1718355006.4099364,-20.824706731033974,-19.555833333333332,-7.539999999999999,1
1718355007.0658317,-20.825490967606644,-20.064166666666665,-7.210000000000001,1
1718355007.70434,-20.826203909945434,-21.29083333333333,-2.24,1
1718355008.3924365,-20.826852039344335,-22.16,9.21,1
1718355009.0482419,-20.82744124788879,-22.154583333333335,8.83,1
1718355009.7180924,-20.82797689202011,-21.06125,8.87,1
1718355010.3590677,-20.828463841230406,-20.1225,8.68,1
1718355010.9981575,-20.828906522330673,-19.69125,8.87,1
1718355011.6368322,-20.829308959694547,-19.439166666666665,9.17,1
1718355012.2763615,-20.82967481184353,-19.177083333333332,7.97,1
1718355012.916453,-20.830007404706237,-18.936666666666667,-7.86,1
1718355013.6040473,-20.830309761854156,-18.934166666666666,-9.4,1
1718355014.2434251,-20.83058463198863,-20.52541666666667,-7.930000000000001,1
1718355014.9312203,-20.83083451392905,-22.057916666666667,-6.75,1
1718355015.5707278,-20.831061679329444,-22.804166666666667,8.719999999999999,1
1718355016.2253103,-20.831268193329798,-23.07208333333333,9.059999999999999,1
1718355016.8813143,-20.83145593333012,-21.98125,8.74,1
1718355017.5363293,-20.831626606057682,-20.861666666666668,9.200000000000001,1
1718355018.1757457,-20.831781763082745,-20.276666666666667,9.11,1
1718355018.8641734,-20.831922814923704,-19.87625,8.94,1
1718355019.5516355,-20.832051043870035,-19.512916666666666,-3.4400000000000004,1
1718355020.2228806,-20.832167615639428,-19.25625,-7.529999999999999,1
1718355020.862666,-20.832273589975237,-20.238333333333333,-6.420000000000001,1
1718355021.4849563,-20.832369930280517,-21.523333333333333,-2.7700000000000014,1
1718355022.173047,-20.83245751237623,-22.262083333333333,-2.4299999999999997,1
1718355022.8129861,-20.83253713246324,-22.354166666666668,-3.3199999999999994,1
1718355023.4520302,-20.83260951436052,-22.361666666666668,8.29,1
1718355024.108167,-20.83267531608532,-22.495416666666667,8.54,1
1718355024.7947986,-20.832735135835136,-21.61,9.819999999999999,1
1718355025.5314689,-20.832789517425887,-20.5625,0,1
1718355026.3108432,-20.83283895523565,-19.769166666666667,0,1
1718355026.9538622,-20.83288389869908,-20.285416666666666,-9.05,1
1718355027.5923553,-20.8329247563931,-20.855416666666667,-8.05,1
1718355028.263718,-20.832961899751304,-21.869583333333335,-6.800000000000001,1
1718355028.9682019,-20.832995666440578,-22.62375,-1.5700000000000012,1
1718355029.6234558,-20.83302636343083,-22.948333333333334,9.12,1
1718355030.279093,-20.833054269785602,-22.586666666666666,8.69,1
1718355030.9655895,-20.833079639199035,-21.328333333333333,8.95,1
1718355031.6055086,-20.83310270230215,-20.231666666666666,9.309999999999999,1
1718355032.3507612,-20.833123668759534,-19.635833333333334,0,1
1718355033.028862,-20.833142729175332,-19.16,2.3499999999999996,1
1718355033.6992307,-20.83316005682606,-19.585,-8.46,1
1718355034.339243,-20.83317580923581,-19.990833333333335,-8.010000000000002,1
1718355035.010606,-20.833190129608315,-21.055833333333332,-7.3100000000000005,1
1718355035.746148,-20.83320314812877,-22.006666666666668,0,1
1718355036.4332888,-20.833214983147368,-22.56,7.879999999999999,1
1718355037.0875604,-20.83322574225518,-22.20875,8.11,1
1718355037.71194,-20.83323552326229,-21.06375,8.57,1
1718355038.398913,-20.833244415086927,-20.19375,8.849999999999998,1
1718355039.0399604,-20.83325249856387,-19.655,8.39,1
1718355039.6793184,-20.833259847179274,-19.250416666666666,-7.949999999999999,1
1718355040.382032,-20.833266527738736,-19.00875,-8.270000000000001,1
1718355041.0214417,-20.83327260097461,-20.375,-7.12,1
1718355041.677034,-20.833278122098132,-21.64875,-4.490000000000001,1
1718355042.3488746,-20.833283141301333,-22.209583333333335,7.890000000000001,1
1718355043.0045166,-20.833287704213333,-22.281666666666666,8.1,1
1718355043.7344365,-20.83329185231515,-21.28708333333333,0,1
1718355044.459815,-20.8332956233168,-20.164166666666667,8.649999999999999,2
1718355045.098543,-20.833299051500127,-19.764166666666668,9.04,2
1718355045.769689,-20.833302168030418,-19.159166666666668,9.24,2
1718355046.394203,-20.83330500123977,-18.464583333333334,9.27,2
1718355047.0329843,-20.833307576884643,-17.906666666666666,8.67,2
1718355047.7046368,-20.833309918379975,-17.45375,-7.369999999999999,1
1718355048.3607025,-20.8333120470121,-17.235416666666666,-9.68,1
1718355049.0001051,-20.83331398213221,-18.58875,-8.59,1
1718355049.6716645,-20.83331574133231,-20.13083333333333,-7.850000000000001,1
1718355050.3110125,-20.833317340605134,-21.045833333333334,-4.639999999999999,1
1718355050.9511049,-20.833318794489514,-21.5025,8.379999999999999,1
1718355051.6378107,-20.83332011620259,-21.59875,8.52,1
1718355052.2768917,-20.83332131775993,-20.50875,8.620000000000001,1
1718355052.9484878,-20.833322410084783,-19.522916666666667,8.77,1
1718355053.603078,-20.833323403107382,-19.04,8.76,1
1718355054.2441797,-20.833324305855193,-18.72125,-0.96,1
1718355054.8830154,-20.833325126535026,-18.4875,-8.24,1
1718355055.52285,-20.833325872607595,-19.191666666666666,-7.059999999999999,1
1718355056.2101002,-20.833326550855393,-20.583333333333332,-5.760000000000002,1
1718355056.8496644,-20.833327167444295,-21.567916666666665,4.08,1
1718355057.5041795,-20.83332772797966,-21.944166666666668,7.039999999999999,1
1718355058.1289926,-20.83332823755727,-21.342916666666667,7.279999999999999,1
1718355058.8003247,-20.83332870080964,-20.565416666666668,7.5699999999999985,1
1718355059.440096,-20.833329121948154,-20.015416666666667,7.75,1
1718355060.0935493,-20.833329504801355,-19.680833333333332,7.829999999999998,1
1718355060.7326097,-20.833329852849715,-19.415416666666665,-4.300000000000001,1
1718355061.3719735,-20.833330169257316,-19.233333333333334,-7.449999999999999,1
1718355062.013209,-20.83333045690059,-20.21125,-8.110000000000001,1
1718355062.7497294,-20.833330718394475,-21.440416666666668,0,1
1718355063.4196248,-20.833330956116193,-22.426666666666666,-7.800000000000001,1
1718355064.1959577,-20.83333117222684,-22.273333333333333,0,1
1718355064.8577511,-20.83333136869107,-22.649166666666666,8.42,1
1718355065.4978747,-20.83333154729491,-22.4725,9.44,1
1718355066.1860447,-20.83333170966204,-21.382916666666667,0.7000000000000002,1
1718355066.8577316,-20.83333185726852,-20.288333333333334,-8.8,1
1718355067.5123355,-20.833331991456227,-20.499583333333334,-8.2,1
1718355068.1530936,-20.83333211344506,-21.682083333333335,-7.250000000000001,1
1718355068.823388,-20.833332224343994,-22.472916666666666,-5.4799999999999995,1
1718355069.4788423,-20.8333323251612,-22.74041666666667,7.539999999999999,1
1718355070.1511765,-20.833332416813217,-22.652083333333334,7.619999999999999,1
1718355070.7910864,-20.833332500133224,-21.46291666666667,7.719999999999999,1
1718355071.4290922,-20.833332575878693,-20.38875,7.85,1
1718355072.1009011,-20.833332644738203,-19.8,5.86,1
1718355072.7410653,-20.833332707337764,-19.350416666666668,-8.36,1
1718355073.410293,-20.83333276424645,-19.221666666666668,-8.27,1
1718355074.0518248,-20.833332815981624,-20.378333333333334,-7.66,1
1718355074.6901789,-20.833332863013595,-21.495416666666667,-7.12,1
1718355075.378307,-20.833332905769936,-22.044166666666666,6.7,1
1718355076.034247,-20.833332944639334,-22.29875,7.109999999999999,1
1718355076.704333,-20.833332979975154,-21.309583333333332,7.149999999999999,1
1718355077.3439994,-20.833333012098624,-20.284583333333334,7.370000000000001,1
1718355078.0326486,-20.83333304130178,-19.743333333333332,7.690000000000001,1
1718355078.6710453,-20.833333067850102,-19.385,-7.339999999999998,1
1718355079.3752568,-20.833333091984944,-19.12,-9.0,1
1718355080.063131,-20.833333113925704,-20.24625,-8.140000000000002,1
1718355080.7482429,-17.045454345993065,-21.54,-7.300000000000001,1
1718355081.4721828,-13.601928193327028,-20.3825,0,1
1718355082.141113,-10.471449872721545,-17.824166666666667,9.879999999999999,1
1718355082.7802927,-7.625560490352921,-14.76,6.4399999999999995,1
1718355083.4510775,-5.038388324563251,-10.929166666666667,0.9999999999999991,1
1718355084.1554224,-2.6864136283908375,-7.61375,-1.1000000000000005,1
1718355084.794435,-0.5482548136886423,-4.8725,-2.130000000000001,1
1718355085.4343016,1.3955259269497158,-2.6704166666666667,-4.1800000000000015,1
1718355086.0726693,3.1625993275300424,-0.345,-9.25,1
1718355086.760522,4.769029691693989,1.7575,-9.25,1
1718355087.400523,6.2294209318430145,3.5025,-9.0,1
1718355088.0871062,7.557049331978499,5.0575,-7.020000000000001,1
1718355088.7266781,8.763984241192569,6.86,-0.04999999999999982,1
1718355089.3821816,9.861197795023545,8.8125,-3.880000000000001,1
1718355090.021572,10.858664662142619,11.063333333333333,-5.590000000000002,1
1718355090.6616092,11.765452723159955,12.787916666666666,7.02,1
1718355091.3328373,12.589805505902987,14.067916666666667,5.550000000000001,1
1718355091.9728794,13.339217126578479,16.493333333333332,3.73,1
1718355092.6276603,14.020500418101644,18.47125,1.2700000000000005,1
1718355093.2660291,14.639848864940893,19.737916666666667,-0.34999999999999964,1
1718355093.9393556,15.202892907522012,20.47,-1.370000000000001,1
1718355094.5786152,15.714751128050326,20.956666666666667,-3.5000000000000018,1
1718355095.2172706,16.18007678307605,21.279166666666665,-3.6800000000000006,1
1718355095.8738875,16.60310010582672,21.3625,-5.890000000000001,1
1718355096.5282338,16.98766676287276,21.377916666666668,-8.37,1
1718355097.2467334,17.33727281473281,21.215833333333332,-7.99,1
1718355097.8719249,17.65509649824196,20.812916666666666,-8.23,1
1718355098.5272412,17.944027119613892,20.541666666666668,-8.74,1
1718355099.1662433,18.206691320861125,20.354166666666668,-8.680000000000001,1
1718355099.8702314,18.445476958358594,20.157916666666665,-7.900000000000002,1
1718355100.5100334,18.662554810629032,19.99,-6.34,1
1718355101.164781,18.85989831269305,19.957916666666666,-5.919999999999999,1
1718355101.8206162,19.039301496387623,20.095833333333335,-5.33,1
1718355102.4598813,19.202395299746325,20.265,-4.660000000000001,1
1718355103.115366,19.350662393708784,20.420833333333334,-5.65,1
1718355103.7553265,19.48545066094738,20.621666666666666,-5.860000000000001,1
1718355104.3938015,19.6079854493461,20.69,-5.57,1
1718355105.0655863,19.719380711526757,20.690833333333334,-5.45,1
1718355105.6895657,19.820649131691003,20.747916666666665,-5.48,1
1718355106.3290606,19.912711331840303,20.816666666666666,-4.589999999999999,1
1718355106.9690905,19.996404241066934,20.874166666666667,-3.870000000000001,1
1718355107.6071684,20.072488704000243,20.981666666666666,-4.300000000000001,1
1718355108.2636077,20.141656397575982,21.139166666666668,-4.08,1
1718355108.9194238,20.204536119008456,21.20916666666667,-3.92,1
1718355109.5568852,20.261699502128906,21.265,-3.8400000000000007,1
1718355110.2293637,20.313666214056575,21.3175,-6.45,1
1718355110.9013522,20.36090867944537,21.365,-8.79,1
1718355111.557367,20.40385637525337,21.157916666666665,8.45,1
1718355112.2122893,20.442899735078825,20.76,3.1199999999999997,1
1718355112.8507314,20.478393698556502,21.96,4.17,1
1718355113.489323,20.51066093808166,22.758333333333333,3.3099999999999996,1
1718355114.1784117,20.539994792195454,23.045,2.789999999999999,1
1718355114.8021433,20.566661932298896,23.157916666666665,1.0299999999999994,1
1718355115.4564557,20.590904786938385,23.206666666666667,-6.08,1
1718355116.1286423,20.61294374570157,23.065,-7.149999999999999,1
1718355116.7684631,20.632979162759003,22.19333333333333,-6.440000000000001,1
1718355117.7102742,20.65119317826575,20.930833333333332,-5.01,1
1718355118.381309,20.667751374180988,20.4675,-3.1399999999999997,1
1718355119.0213535,20.68280427955848,20.45,-1.9600000000000009,1
1718355119.6781108,20.696488738992556,20.52166666666667,-5.000000000000001,1
1718355120.3163774,20.708929156659895,20.605,-7.97,1
1718355120.9401474,20.720238627266564,20.40125,-7.15,1
1718355121.611363,20.73051996418173,19.926666666666666,3.09,1
1718355122.266346,20.739866634104608,19.663333333333334,4.659999999999999,1
1718355122.9214425,20.748363606761764,20.441666666666666,4.890000000000001,1
1718355123.545853,20.75608812735918,21.41625,5.529999999999999,1
1718355124.20123,20.763110418811376,22.006666666666668,3.959999999999999,1
1718355124.8740935,20.76949432013156,22.39,1.459999999999999,1
1718355125.5276506,20.775297866786254,22.58625,2.98,1
1718355126.2003846,20.78057381829054,22.504166666666666,4.26,1
1718355126.8390114,20.78537013783988,22.51,5.18,1
1718355127.4950397,20.789730428339293,22.6525,-4.170000000000001,1
1718355128.1501129,20.793694328793293,22.812916666666666,-9.84,1
1718355128.7895749,20.79729787466058,22.02,-8.670000000000002,1
1718355129.4121728,20.800573825449003,20.753333333333334,-8.23,1
1718355130.083666,20.803551962529408,19.900833333333335,3.2699999999999987,1
1718355130.7404287,20.80625935987521,19.461666666666666,4.069999999999999,1
1718355131.395687,20.808720630189587,20.118333333333332,4.74,1
1718355132.0354438,20.810958148657203,20.91625,5.27,1
1718355132.6750329,20.812992256355027,21.365833333333335,2.2499999999999996,1
1718355133.3137317,20.814841445171236,21.648333333333333,-9.310000000000002,1
1718355133.9531577,20.816522525913243,21.626666666666665,-9.65,1
1718355134.5775256,20.818050781133255,20.589583333333334,-8.71,1
1718355135.2157493,20.819440104060536,19.613333333333333,-8.35,1
1718355135.8564236,20.82070312490352,19.122916666666665,-7.42,1
1718355136.5437362,20.82185132566986,18.885,4.8,1
1718355137.199185,20.822895144548358,18.776666666666667,3.089999999999999,1
1718355137.8692122,20.823844070801545,19.753333333333334,3.45,1
1718355138.5106645,20.824706731031704,20.678333333333335,3.9399999999999995,1
1718355139.1499653,20.82549096760459,21.154166666666665,-3.9200000000000004,1
1718355139.8046036,20.826203909943555,21.483333333333334,-7.99,1
1718355140.444265,20.82685203934263,21.101666666666667,-8.139999999999999,1
1718355141.1151483,20.82744124788723,20.3625,-7.5200000000000005,1
1718355141.739966,20.827976892018704,19.801666666666666,-7.6000000000000005,1
1718355142.4117715,20.82846384122912,19.563333333333333,2.41,1
1718355143.082623,20.8289065223295,19.433333333333334,3.2600000000000002,1
1718355143.722076,20.829308959693492,20.151666666666667,3.6799999999999997,1
1718355144.3609467,20.829674811842562,20.999166666666667,4.210000000000001,1
1718355145.0004053,20.830007404705356,21.544583333333332,3.94,1
1718355145.6241238,20.83030976185335,21.92,3.97,1
1718355146.2940595,20.8305846319879,22.22,3.5799999999999996,1
1718355146.951156,20.830834513928398,22.447916666666668,2.6100000000000003,1
1718355147.606532,20.83106167932885,22.573333333333334,3.4399999999999995,1
1718355148.278069,20.831268193329258,22.5575,3.57,1
1718355148.9341166,20.83145593332962,22.55666666666667,3.57,1
1718355149.6202943,20.831626606057227,22.573333333333334,-7.010000000000001,1
1718355150.2598867,20.831781763082326,22.504583333333333,-8.630000000000003,1
1718355150.9324343,20.831922814923335,21.472916666666666,-8.32,1
1718355151.5719726,20.8320510438697,20.315833333333334,-8.030000000000001,1
1718355152.2590458,20.83216761563912,19.64,4.68,1
1718355152.9148219,20.832273589974964,19.26,3.789999999999999,1
1718355153.5528243,20.832369930280255,20.08125,4.59,1
1718355154.1776097,20.832457512376,20.805,-8.07,1
1718355154.8326187,20.832537132463028,21.18,-9.9,1
1718355155.4883695,20.832609514360325,20.35333333333333,-9.3,1
1718355156.1598098,20.83267531608515,19.305,-8.749999999999998,1
1718355156.7992857,20.83273513583498,18.810833333333335,0.7499999999999991,1
1718355157.502422,20.83278951742575,18.71,3.59,1
1718355158.1423216,20.832838955235516,19.4625,4.5,1
1718355158.7980497,20.832883898698952,20.393333333333334,4.17,1
1718355159.4216185,20.83292475639299,21.083333333333332,-9.43,1
1718355160.0767531,20.832961899751208,21.492916666666666,-9.629999999999999,1
1718355160.716875,20.832995666440485,20.63083333333333,-7.109999999999999,1
1718355161.3378003,20.83302636343075,19.77125,-5.75,1
1718355162.0108185,20.83305426978552,19.573333333333334,0.1900000000000004,1
1718355162.6984434,20.83307963919896,19.684583333333332,-7.34,1
1718355163.353384,20.833102702302096,20.249166666666667,2.6799999999999997,1
1718355164.0415597,20.833123668759484,20.105,2.91,1
1718355164.6800401,20.833142729175282,20.638333333333332,3.249999999999999,1
1718355165.3344336,20.833160056826017,21.339583333333334,2.3400000000000003,1
1718355166.0072443,20.83317580923576,21.823333333333334,-6.98,1
1718355166.6629221,20.833190129608276,22.023333333333333,-9.24,1
1718355167.3026001,20.833203148128742,21.316666666666666,-9.25,1
1718355167.973998,20.833214983147336,20.45625,-9.340000000000002,1
1718355168.6128612,20.833225742255152,19.898333333333333,-9.68,1
1718355169.2524014,20.833235523262264,19.554583333333333,-10.24,1
1718355169.9241486,20.833244415086906,19.266666666666666,4.51,1
1718355170.5800166,20.83325249856384,19.00958333333333,3.079999999999999,1
1718355171.218993,20.833259847179264,20.1325,3.630000000000001,1
1718355171.891169,20.83326652773872,21.145833333333332,2.54,1
1718355172.530354,20.833272600974595,21.7475,-10.38,1
1718355173.1845365,20.833278122098104,22.0,-10.420000000000002,1
1718355173.841618,20.833283141301315,21.08791666666667,-10.06,1
1718355174.480892,20.833287704213316,20.175,-9.57,1
1718355175.152389,20.833291852315135,19.75,-2.9000000000000012,1
1718355175.807366,20.833295623316783,19.560833333333335,2.6399999999999997,1
1718355176.431427,20.833299051500106,19.989583333333332,2.789999999999999,1
1718355177.069375,20.8333021680304,20.894583333333333,3.01,1
1718355177.6935272,20.83330500123976,21.575833333333332,2.8599999999999994,1
1718355178.3823035,20.83330757688463,22.006666666666668,1.3499999999999996,1
1718355179.0364444,20.833309918379964,22.3175,-0.27000000000000046,1
1718355179.6920226,20.83331204701208,22.424166666666668,-7.83,1
1718355180.315509,20.833313982132204,22.30291666666667,-9.510000000000002,1
1718355181.003547,20.83331574133231,21.526666666666667,-9.59,1
1718355181.6428235,20.833317340605134,20.600833333333334,-6.780000000000002,1
1718355182.2985785,20.833318794489507,20.031666666666666,-0.02999999999999936,1
1718355182.9537501,20.833320116202593,19.9425,2.25,1
1718355183.59312,20.833321317759935,20.504166666666666,-1.2800000000000011,1
1718355184.2805245,20.83332241008478,21.135833333333334,3.1899999999999995,1
1718355184.9208543,20.833323403107375,21.266666666666666,-5.99,1
1718355185.6232831,20.833324305855193,21.589583333333334,-9.75,1
1718355186.2633917,20.83332512653503,21.17,-9.860000000000001,1
1718355186.9184668,20.833325872607602,20.329583333333332,-9.57,1
1718355187.5572355,20.833326550855393,19.730833333333333,-10.08,1
1718355188.1973102,20.833327167444295,19.43166666666667,2.8599999999999994,1
1718355188.9008029,20.83332772797967,19.239583333333332,2.919999999999999,1
1718355189.5234044,20.833328237557264,20.21625,3.1500000000000004,1
1718355190.147293,20.83332870080964,21.1525,2.8599999999999994,1
1718355190.7878757,20.833329121948168,21.6875,-8.63,1
1718355191.4897704,20.833329504801355,21.973333333333333,-9.029999999999998,1
1718355192.130579,20.83332985284971,21.161666666666665,-8.650000000000002,1
1718355192.8019006,20.833330169257316,20.37125,-8.31,1
1718355193.4401226,20.833330456900583,20.02166666666667,3.1100000000000003,1
1718355194.0971973,20.833330718394475,19.890833333333333,2.329999999999999,1
1718355194.735873,20.83333095611619,20.733333333333334,2.6599999999999997,1
1718355195.40743,20.83333117222684,21.508333333333333,-0.6400000000000006,2
1718355196.0948603,20.83333136869107,22.0875,-7.199999999999998,2
1718355196.733772,20.83333154729491,22.455833333333334,2.26,2
1718355197.4047782,20.83333170966204,22.50625,2.2399999999999993,2
1718355198.0448005,20.83333185726852,22.921666666666667,1.7599999999999993,2
1718355198.6998413,20.83333199145624,23.313333333333333,1.2200000000000002,1
1718355199.3718157,20.833332113445067,23.46625,2.639999999999999,1
1718355200.0280826,20.833332224344,23.466666666666665,2.09,1
1718355200.683662,20.833332325161198,23.535833333333333,1.8999999999999995,1
1718355201.3215563,20.83333241681321,23.534583333333334,1.9499999999999997,2
1718355201.9623137,20.83333250013323,23.44333333333333,1.9999999999999991,2
1718355202.6173124,20.833332575878693,23.338333333333335,1.729999999999999,2
1718355203.2576542,20.83333264473821,23.208333333333332,2.0099999999999993,2
1718355203.9287593,20.83333270733776,23.0675,2.13,2
1718355204.5674238,20.833332764246443,22.9175,2.059999999999999,1
1718355205.2216818,20.833332815981617,22.773333333333333,1.8399999999999999,1
1718355205.8635387,20.83333286301359,22.6075,2.08,1
1718355206.56689,20.83333290576993,22.407916666666665,2.4299999999999997,1
1718355207.2063582,20.833332944639334,22.239166666666666,2.37,1
1718355207.8457325,20.833332979975154,22.11625,1.1800000000000006,1
1718355208.4847775,20.833333012098617,21.984166666666667,-0.8200000000000003,1
1718355209.1231737,20.833333041301774,21.725,-0.8200000000000003,1
1718355209.812077,20.83333306785011,21.299583333333334,1.5000000000000004,1
1718355210.4515727,20.833333091984944,20.939166666666665,2.34,1
1718355211.138846,20.833333113925704,20.924583333333334,2.159999999999999,1
1718355211.8108783,17.045454345993058,20.98125,2.8899999999999997,1
1718355212.4498708,13.601928193327028,19.214583333333334,3.0699999999999994,1
1718355213.1192443,10.471449872721545,16.685833333333335,3.809999999999999,1
1718355213.759397,7.6255604903529095,14.18,4.25,1
1718355214.448043,5.038388324563251,11.759166666666667,3.569999999999999,1
1718355215.1034641,2.6864136283908375,8.9075,-8.68,1
1718355215.8228278,0.5482548136886423,5.9383333333333335,-6.58,1
1718355216.4627485,-1.395525926949728,1.85,-4.419999999999999,1
1718355217.1485412,-3.162599327530055,-1.4120833333333334,-2.710000000000001,1
1718355217.7895029,-4.769029691693989,-4.24,0.2499999999999991,1
1718355218.4285998,-6.2294209318430145,-6.515,7.25,1
1718355219.0684748,-7.557049331978499,-8.286666666666667,7.59,1
1718355219.7709177,-8.763984241192581,-9.404583333333333,7.48,1
1718355220.411432,-9.861197795023557,-10.567916666666667,8.110000000000001,1
1718355221.0816422,-10.858664662142631,-11.78875,0.5499999999999998,1
1718355221.819727,-11.765452723159967,-12.9025,0,1
1718355222.472626,-12.589805505903,-14.853333333333333,-6.870000000000001,1
1718355223.1451712,-13.339217126578484,-16.477916666666665,-4.970000000000001,1
1718355223.7843938,-14.020500418101655,-18.345,-0.6100000000000012,1
1718355224.4237032,-14.639848864940898,-19.680833333333332,-1.37,1
1718355225.0622625,-15.202892907522024,-20.267083333333332,-1.7599999999999998,1
1718355225.703015,-15.714751128050326,-20.762916666666666,7.129999999999999,1
1718355226.4065309,-16.180076783076057,-21.28375,5.23,1
1718355227.044999,-16.60310010582672,-20.967083333333335,-0.7000000000000002,1
1718355227.7481751,-16.98766676287277,-20.752916666666668,7.97,1
1718355228.4044752,-17.337272814732824,-21.236666666666668,9.22,1
1718355229.0445533,-17.655096498241964,-20.95,2.3599999999999994,1
1718355229.7146354,-17.944027119613907,-20.352916666666665,5.74,1
1718355230.406634,-18.206691320861125,-20.542083333333334,-4.980000000000001,1
1718355231.0414758,-18.4454769583586,-20.66208333333333,-1.3900000000000006,1
1718355231.7141957,-18.662554810629032,-21.469166666666666,-4.0600000000000005,1
1718355232.3532102,-18.85989831269306,-21.969583333333333,-6.959999999999999,1
1718355232.9926555,-19.039301496387626,-22.375416666666666,4.76,1
1718355233.647988,-19.202395299746332,-22.914166666666667,7.719999999999999,1
1718355234.2875702,-19.350662393708784,-22.314583333333335,8.149999999999999,1
1718355234.9585836,-19.48545066094738,-21.336666666666666,8.319999999999999,1
1718355235.5976055,-19.6079854493461,-20.63375,-0.5400000000000009,1
1718355236.2530942,-19.71938071152676,-20.219583333333333,-8.7,1
1718355236.9098625,-19.820649131690995,-20.696666666666665,-7.770000000000001,1
1718355237.5484595,-19.9127113318403,-21.899166666666666,-7.19,1
1718355238.2369783,-19.99640424106694,-22.710833333333333,3.259999999999999,1
1718355238.8916013,-20.072488704000243,-23.019166666666667,7.57,1
1718355239.6190522,-20.141656397575982,-22.28,0,1
1718355240.347217,-20.20453611900847,-21.004166666666666,6.99,1
1718355240.98571,-20.26169950212891,-20.918333333333333,-8.42,1
1718355241.6563234,-20.313666214056585,-20.635833333333334,-7.59,1
1718355242.2964215,-20.360908679445384,-21.48125,-4.51,1
1718355242.9211013,-20.403856375253376,-22.24875,7.460000000000001,1
1718355243.6079113,-20.442899735078825,-22.32625,0.46999999999999975,1
1718355244.2482152,-20.47839369855651,-21.164166666666667,-7.069999999999999,1
1718355244.9349494,-20.510660938081674,-20.83875,-1.2500000000000009,1
1718355245.5578017,-20.53999479219546,-21.567916666666665,6.98,1
1718355246.1985576,-20.566661932298903,-21.664583333333333,3.3600000000000003,1
1718355246.8382466,-20.590904786938395,-20.70625,-8.23,1
1718355247.5253737,-20.61294374570157,-20.22625,-7.660000000000001,1
1718355248.1647801,-20.632979162759007,-21.165416666666665,-7.63,1
1718355248.836768,-20.651193178265768,-21.985416666666666,-6.930000000000001,1
1718355249.506345,-20.667751374180995,-22.3175,-6.8500000000000005,1
1718355250.1472611,-20.682804279558482,-22.43166666666667,-7.5200000000000005,1
1718355250.786737,-20.696488738992556,-22.524166666666666,7.369999999999999,1
1718355251.4427633,-20.708929156659906,-22.632083333333334,7.27,1
1718355252.12974,-20.72023862726658,-21.397083333333335,7.279999999999999,1
1718355252.7683153,-20.730519964181738,-20.05625,7.35,1
1718355253.3916328,-20.73986663410461,-19.367083333333333,6.919999999999998,1
1718355254.0636206,-20.748363606761764,-18.970416666666665,-8.370000000000001,1
1718355254.7197852,-20.75608812735918,-18.644166666666667,-9.07,1
1718355255.4059062,-20.763110418811376,-19.749583333333334,-8.22,1
1718355256.04663,-20.769494320131557,-21.01625,-7.559999999999999,1
1718355256.685338,-20.775297866786264,-21.644583333333333,-3.12,1
1718355257.3239675,-20.78057381829054,-21.89,7.409999999999998,1
1718355257.9491808,-20.785370137839884,-21.720833333333335,7.6,1
1718355258.5882502,-20.789730428339293,-20.67125,7.25,1
1718355259.2750132,-20.793694328793293,-19.7325,7.219999999999999,1
1718355259.9156215,-20.79729787466057,-19.1975,7.149999999999999,1
1718355260.5702493,-20.800573825449003,-18.870416666666667,7.24,1
1718355261.1931968,-20.8035519625294,-18.63375,-7.140000000000001,1
1718355261.8657742,-20.80625935987521,-18.502916666666668,-7.610000000000001,1
1718355262.5045931,-20.808720630189583,-19.662916666666668,-6.8999999999999995,1
1718355263.1925156,-20.810958148657196,-20.88625,2.8099999999999996,1
1718355263.8793745,-20.812992256355027,-21.572916666666668,7.649999999999999,1
1718355264.518972,-20.814841445171236,-21.061666666666667,7.74,1
1718355265.157971,-20.81652252591325,-20.16583333333333,7.23,1
1718355265.814713,-20.818050781133255,-19.617083333333333,-1.3999999999999995,1
1718355266.4680827,-20.819440104060536,-19.4075,-8.12,1
1718355267.0931485,-20.820703124903513,-20.03125,-7.54,1
1718355267.7328699,-20.82185132566986,-21.205,-6.869999999999999,1
1718355268.420494,-20.822895144548358,-22.020416666666666,1.04,1
1718355269.0744865,-20.823844070801538,-22.425,6.859999999999999,1
1718355269.6991606,-20.824706731031704,-22.0025,7.059999999999999,1
1718355270.3549814,-20.825490967604576,-21.05,7.129999999999999,1
1718355270.9933279,-20.826203909943555,-20.33,7.049999999999999,1
1718355271.680942,-20.82685203934263,-19.91,6.859999999999999,1
1718355272.3851361,-20.827441247887236,-19.584583333333335,-6.179999999999999,1
1718355273.04059,-20.8279768920187,-19.366666666666667,-6.930000000000001,1
1718355273.6798632,-20.82846384122912,-20.37375,-5.940000000000001,1
1718355274.31957,-20.8289065223295,-21.435,-4.68,1
1718355274.9581685,-20.82930895969349,-21.9675,6.300000000000001,1
1718355275.6623797,-20.829674811842565,-22.100833333333334,6.52,1
1718355276.3018012,-20.830007404705363,-21.27375,6.409999999999998,1
1718355276.9570909,-20.83030976185336,-20.513333333333332,6.529999999999999,1
1718355277.5952432,-20.8305846319879,-20.10625,6.74,1
1718355278.2839465,-20.830834513928398,-19.839166666666667,-6.23,1
1718355278.9549878,-20.831061679328844,-19.605833333333333,-6.969999999999999,1
1718355279.5944645,-20.83126819332925,-20.601666666666667,-6.370000000000001,1
1718355280.2513418,-20.83145593332962,-21.637083333333333,-3.9200000000000004,1
1718355280.8893542,-20.831626606057235,-22.15375,7.1,1
1718355281.5602922,-20.831781763082333,-22.20125,7.27,1
1718355282.2005677,-20.831922814923335,-21.225,7.139999999999999,1
1718355282.871815,-20.8320510438697,-20.38375,5.77,1
1718355283.5114295,-20.83216761563912,-19.93166666666667,5.1899999999999995,1
1718355284.1673758,-20.832273589974957,-19.77375,1.3899999999999997,1
1718355284.8551326,-20.83236993028026,-19.709583333333335,-6.040000000000002,1
1718355285.493117,-20.832457512376,-20.015,-6.789999999999999,1
1718355286.1497672,-20.832537132463028,-20.945,-6.32,1
1718355286.7895296,-20.832609514360325,-21.81833333333333,2.3200000000000003,1
1718355287.4451513,-20.832675316085144,-22.256666666666668,6.67,1
1718355288.1004546,-20.83273513583498,-21.727916666666665,6.9399999999999995,1
1718355288.7400417,-20.83278951742574,-20.86541666666667,6.9,1
1718355289.3780992,-20.832838955235523,-20.270416666666666,6.720000000000001,1
1718355290.0190904,-20.83288389869896,-19.94125,6.390000000000001,1
1718355290.6890836,-20.83292475639299,-19.689166666666665,-5.620000000000001,1
1718355291.3934052,-20.832961899751208,-19.53625,-7.030000000000001,1
1718355292.1294744,-20.832995666440492,-20.5625,0,1
1718355292.8006907,-20.83302636343075,-21.809166666666666,2.6799999999999997,1
1718355293.4393072,-20.833054269785528,-21.780416666666667,6.41,1
1718355294.112289,-20.833079639198967,-21.21625,6.389999999999999,1
1718355294.7515008,-20.83310270230209,-20.5675,6.109999999999999,1
1718355295.3902457,-20.833123668759477,-20.185,6.119999999999999,1
1718355296.0288434,-20.833142729175282,-19.977083333333333,-3.3800000000000003,1
1718355296.685689,-20.833160056826014,-19.821666666666665,-6.989999999999998,1
1718355297.356618,-20.83317580923577,-20.565833333333334,-6.17,1
1718355297.996395,-20.833190129608276,-21.610833333333332,-5.800000000000002,1
1718355298.635581,-20.833203148128735,-22.2175,-3.75,1
1718355299.2899458,-20.833214983147336,-22.48625,6.479999999999999,1
1718355299.9943585,-20.833225742255152,-22.482083333333332,6.76,1
1718355300.6343474,-20.83323552326226,-21.55291666666667,6.669999999999998,1
1718355301.3045778,-20.833244415086902,-20.73125,6.549999999999999,1
1718355301.9450076,-20.83325249856385,-20.219166666666666,-4.53,1
1718355302.6156213,-20.833259847179256,-19.92875,-8.829999999999998,1
1718355303.2553587,-20.83326652773872,-20.67125,-8.87,1
1718355303.9987042,-20.833272600974595,-21.793333333333333,0,1
1718355304.6785512,-20.833278122098115,-22.63083333333333,2.6499999999999995,1
1718355305.332906,-20.83328314130132,-22.24041666666667,8.42,1
1718355305.9568367,-20.83328770421332,-21.457083333333333,8.709999999999999,1
1718355306.613617,-20.833291852315135,-20.50583333333333,8.77,1
1718355307.2529287,-20.83329562331679,-19.762083333333333,8.88,1
1718355307.892604,-20.833299051500113,-19.268333333333334,6.930000000000001,1
1718355308.5792816,-20.833302168030404,-18.91583333333333,-8.71,1
1718355309.2342455,-20.83330500123976,-18.832916666666666,-9.21,1
1718355309.8907714,-20.833307576884636,-20.195,-8.64,1
1718355310.530443,-20.83330991837997,-21.597916666666666,-7.550000000000001,1
1718355311.2178226,-20.833312047012097,-22.3375,8.93,1
1718355311.8732815,-20.833313982132204,-22.655,8.509999999999998,1
1718355312.5124133,-20.83331574133231,-21.458333333333332,8.69,1
1718355313.1991756,-20.83331734060513,-20.359583333333333,9.17,1
1718355313.8391538,-20.833318794489514,-19.73375,8.280000000000001,1
1718355314.4789424,-20.83332011620259,-19.331666666666667,8.200000000000001,1
1718355315.11853,-20.83332131775993,-19.069583333333334,7.91,1
1718355315.790299,-20.833322410084783,-18.881666666666668,-8.35,1
1718355316.4451017,-20.833323403107375,-18.8,-8.25,1
1718355317.0989697,-20.833324305855193,-20.263333333333332,-7.13,1
1718355317.7232578,-20.833325126535026,-21.6125,7.43,1
1718355318.3795578,-20.833325872607595,-22.241666666666667,8.2,1
1718355319.0986154,-20.833326550855393,-21.32208333333333,8.15,1
1718355319.7704773,-20.833327167444295,-20.327916666666667,7.909999999999998,1
1718355320.4097803,-20.83332772797966,-19.890416666666667,-6.619999999999999,1
1718355321.0960052,-20.83332823755727,-19.790416666666665,-7.75,1
1718355321.7688386,-20.83332870080964,-20.9225,-5.82,1
1718355322.5051103,-20.833329121948154,-22.122916666666665,0,1
1718355323.174618,-20.833329504801355,-22.685,8.290000000000001,1
1718355323.8628716,-20.833329852849715,-22.327083333333334,8.09,1
1718355324.5021188,-20.833330169257316,-21.16875,8.31,1
1718355325.1569228,-20.83333045690059,-20.370833333333334,8.56,1
1718355325.873686,-20.833330718394475,-19.9825,0,1
1718355326.5326366,-20.833330956116193,-19.61125,-8.82,1
1718355327.258277,-20.83333117222684,-20.109166666666667,0,1
1718355327.9551306,-20.83333136869107,-21.611666666666668,-3.3400000000000007,1
1718355328.5948195,-20.83333154729491,-21.83416666666667,8.79,1
1718355329.2816043,-20.83333170966204,-21.815833333333334,8.2,1
1718355329.9383411,-20.83333185726852,-20.872083333333332,8.13,1
1718355330.5769992,-20.833331991456227,-20.09625,7.199999999999999,1
1718355331.248473,-20.83333211344506,-19.735416666666666,6.840000000000001,1
1718355331.8879623,-20.833332224343994,-19.59125,7.779999999999999,1
1718355332.5596895,-20.8333323251612,-19.499583333333334,-7.67,1
1718355333.2137816,-20.833332416813217,-19.345,-9.219999999999999,1
1718355333.9193828,-20.833332500133224,-20.587083333333332,-7.160000000000001,1
1718355334.5902772,-20.833332575878693,-22.135833333333334,-4.8999999999999995,1
1718355335.2296915,-20.833332644738203,-22.836666666666666,7.5,1
1718355335.9013376,-20.83333270733776,-22.8825,7.6899999999999995,1
1718355336.5412204,-20.83333276424645,-21.804166666666667,7.58,1
1718355337.1951299,-20.833332815981624,-20.8725,7.42,1
1718355337.8193593,-20.833332863013595,-20.386666666666667,7.299999999999999,1
1718355338.4592214,-20.833332905769936,-20.067916666666665,-1.4100000000000001,1
1718355339.1944025,-20.833332944639334,-19.821666666666665,-8.27,1
1718355339.8343427,-20.833332979975154,-20.425416666666667,-7.36,1
1718355340.5054195,-20.833333012098624,-21.61541666666667,-6.73,1
1718355341.1600578,-20.83333304130178,-22.416666666666668,-2.16,1
1718355341.8328745,-20.833333067850102,-22.7525,6.950000000000001,1
1718355342.4723077,-20.833333091984944,-22.549166666666668,6.919999999999998,1
1718355343.1118057,-20.833333113925704,-21.555833333333332,5.949999999999999,1
1718355343.79885,-17.045454345993065,-20.597916666666666,5.539999999999999,1
1718355344.4380925,-13.601928193327028,-18.337083333333332,-3.540000000000001,1
1718355345.0921571,-10.471449872721545,-15.692916666666667,-10.32,1
1718355345.7333877,-7.625560490352921,-13.829166666666667,-10.23,1
1718355346.4039354,-5.038388324563251,-12.525833333333333,-7.97,1
1718355347.044246,-2.6864136283908375,-10.529166666666667,-1.8500000000000014,1
1718355347.6980171,-0.5482548136886423,-7.925,-2.49,1
1718355348.3384068,1.3955259269497158,-4.78,-3.330000000000001,1
1718355349.0131967,3.1625993275300424,-1.7733333333333334,-3.3200000000000003,1
1718355349.6499915,4.769029691693989,0.8191666666666667,-2.990000000000001,1
1718355350.3060095,6.2294209318430145,3.22,-3.030000000000001,1


==> Exercise_Data/data/suweidong-4/HumanF.csv <==
1718332826.5087411,2
1718332829.6740475,2
1718332832.7470849,-1
1718332835.7900507,2
1718332838.8412716,-1
1718332841.8602793,2
1718332844.895433,-1
1718332847.920015,2
1718332850.945415,-2
1718332853.9627159,2
1718332856.9923182,-1
1718332860.0223243,2
1718332863.0304222,-1
1718332866.0568292,2
1718332869.0691018,-1
1718332872.0888846,2
1718332875.102966,-2
1718332878.1232855,2
1718332881.1435025,-1
1718332884.1616828,2
1718332887.1691904,-2
1718332890.176029,2
1718332893.1978583,-1
1718332896.2081842,2
1718332899.2384403,-2
1718332902.2418332,2
1718332905.2699196,-1
1718332908.28805,2
1718332911.314633,-2
1718332914.3433018,2
1718332917.3603346,-2
1718332920.3736436,2
1718332923.4091911,-2
1718332926.4285111,2
1718332929.4501548,-2
1718332932.4726455,2
1718332935.4902384,-1
1718332938.5177512,2
1718332941.547101,-2
1718332944.5560856,2
1718332947.5900269,-2
1718332950.6220224,2
1718332953.6438925,-2
1718332956.6621609,2
1718332959.6677206,-1
1718332962.7088943,2
1718332965.7396345,-1
1718332968.7389977,2
1718332971.769963,-1
1718332974.783226,2
1718332977.813709,-1
1718332980.8450866,2
1718332983.8533628,-1
1718332986.8719108,2
1718332989.9074795,-2
1718332992.9291701,2
1718332995.9521952,-1
1718332998.9753823,2
1718333002.0015001,-1
1718333005.0261147,2
1718333008.0405126,-1
1718333011.071618,2
1718333014.0509257,-1
1718333017.1059554,2
1718333020.125636,-2
1718333023.1426861,2
1718333026.1610384,-1
1718333029.186159,2
1718333032.2124662,-1
1718333035.2273426,2
1718333038.267931,-1
1718333041.286154,2
1718333044.3040504,-2
1718333047.3409145,2
1718333050.3428285,-2
1718333053.3729763,2
1718333056.3858647,-1
1718333059.4214878,2
1718333062.4527252,-1
1718333065.4784157,2
1718333068.4988763,-1
1718333071.5247831,2
1718333074.5470684,-1
1718333077.5786107,2
1718333080.594392,-2
1718333083.6296062,2
1718333086.6452363,-1
1718333089.6746316,2
1718333092.697086,-1
1718333095.7013621,2
1718333098.7323215,-1
1718333101.74356,2
1718333104.7920015,-2
1718333107.8030534,2
1718333110.8188007,-1
1718333113.853614,2
1718333116.8707502,-2
1718333119.8877795,2
1718333122.9051213,-1
1718333125.931859,2
1718333128.968618,-1
1718333131.979054,2
1718333134.9947205,-1
1718333138.0168924,2
1718333141.0493486,-1
1718333144.0668032,2
1718333147.088845,-1
1718333150.1147296,2
1718333153.1392617,-1
1718333156.1569812,2
1718333159.191319,-1
1718333162.2137299,2
1718333165.2254634,-1
1718333168.241726,2
1718333171.262739,-2
1718333174.281768,2
1718333177.3050046,-1
1718333180.3261344,2
1718333183.3457694,-1
1718333186.3632748,2
1718333189.3825426,-2
1718333192.4143436,2
1718333195.435784,-2
1718333198.448051,2
1718333201.4649441,-1
1718333204.4809701,2
1718333207.4824777,-1
1718333210.527531,2
1718333213.5528612,-2
1718333216.5582294,2
1718333219.5941918,-2
1718333222.6107385,2
1718333225.6320148,-1
1718333228.6502986,1
1718333231.6573894,-1
1718333234.6950974,2
1718333237.6648386,-1
1718333240.737494,2
1718333243.7666123,-1
1718333246.795768,2
1718333249.8154466,-2
1718333252.844518,2
1718333255.8698986,-2
1718333258.8932252,2
1718333261.9186313,-1
1718333264.9459164,2
1718333267.964632,-1
1718333270.9976363,2
1718333274.0013242,-2
1718333277.022236,2
1718333280.033246,-2
1718333283.0679302,2
1718333286.0814543,-2
1718333289.0977862,2
1718333292.1296036,-1
1718333295.142531,2
1718333298.15242,-1
1718333301.1648653,2
1718333304.1913397,-1
1718333307.2238235,2
1718333310.2455552,-2
1718333313.258204,2
1718333316.2893171,-1
1718333319.28748,2
1718333322.2845917,-1
1718333325.336558,2
1718333328.371658,-1
1718333331.388928,2
1718333334.4042258,-2
1718333337.4147627,2
1718333340.449567,-1
1718333343.4708147,2
1718333346.4932468,-1
1718333349.5159092,2
1718333352.532687,-2
1718333355.5436401,-1


==> Exercise_Data/data/suweidong-4/data.csv <==
1718332824.0243092,-18.93939393939394,-20.816666666666666,-1.2200000000000006,1
1718332824.7896833,-15.323691460055095,-19.748333333333335,-1.910000000000001,1
1718332825.4304776,-12.036689206110696,-17.77541666666667,-2.9400000000000004,1
1718332826.1184187,-9.04850533888851,-15.525416666666667,-2.74,1
1718332826.741515,-6.33197455050471,-13.050833333333333,-3.5500000000000007,1
1718332827.363545,-3.862401106519428,-10.6075,-3.9299999999999997,1
1718332827.9888155,-1.6173343392600872,-8.12875,-4.180000000000001,1
1718332828.6277342,0.4236354491574942,-5.54,-5.06,1
1718332829.3321216,2.279062529537114,-2.9425,-3.9299999999999997,1
1718332829.9707785,3.965814420791321,-0.18375,12.07,1
1718332830.6109898,5.499225231022416,2.2866666666666666,12.329999999999998,1
1718332831.2495482,6.893235058505233,6.158333333333333,11.68,1
1718332831.8892696,8.160516719853234,9.726666666666667,9.14,1
1718332832.5607483,9.312590957442335,12.447916666666666,6.359999999999999,1
1718332833.2165902,10.359931173432427,14.591666666666667,10.530000000000001,1
1718332833.8875873,11.312058642514325,16.225,-4.22,1
1718332834.5270584,12.177629068952422,17.885833333333334,-5.000000000000001,1
1718332835.2151437,12.964511274805227,18.0675,-4.96,1
1718332835.870575,13.679858734671422,17.92625,-4.67,1
1718332836.5099661,14.330174607277053,18.11125,-4.740000000000001,1
1718332837.1659756,14.921370855100346,18.449166666666667,8.49,1
1718332837.8213503,15.458821989485163,18.816666666666666,9.3,1
1718332838.4599109,15.947413929834996,20.21,9.049999999999999,1
1718332839.1473837,16.391588421062114,21.57125,6.07,1
1718332839.7872698,16.79538341308677,22.485,-6.390000000000002,1
1718332840.4262116,17.16246976947282,22.731666666666666,-6.690000000000001,1
1718332841.0978556,17.496184638914688,21.797916666666666,-5.1899999999999995,1
1718332841.7383175,17.799561792952748,20.821666666666665,-4.029999999999999,1
1718332842.3768106,18.07535920571462,20.4875,-2.9499999999999993,1
1718332843.064878,18.326084126407224,20.4375,8.73,1
1718332843.7367296,18.554015872491412,20.4375,8.53,1
1718332844.3753183,18.76122655074978,21.404583333333335,6.309999999999999,1
1718332845.0631137,18.949599894621013,22.325,2.5700000000000003,1
1718332845.7184494,19.1208483890494,22.621666666666666,-3.880000000000001,1
1718332846.3741245,19.27652883852975,22.355833333333333,-7.36,1
1718332846.9973323,19.418056519875535,21.593333333333334,-5.76,1
1718332847.7003932,19.546718048371694,20.639583333333334,-5.189999999999999,1
1718332848.3404114,19.663683074277312,20.072916666666668,-4.870000000000002,1
1718332848.9801693,19.77001491600968,19.83,8.700000000000001,1
1718332849.6674953,19.866680226675452,19.705,9.489999999999998,1
1718332850.30704,19.954557781826175,20.754166666666666,7.619999999999999,1
1718332850.945415,20.034446468326834,21.835833333333333,5.330000000000002,1
1718332851.5863166,20.107072546963778,22.27125,3.619999999999999,1
1718332852.2564893,20.17309625481556,22.269583333333333,0.20999999999999908,1
1718332852.8970716,20.233117807408078,22.124166666666667,-9.3,1
1718332853.5359378,20.287682855219465,21.726666666666667,-9.83,1
1718332854.2559402,20.337287444138905,20.525833333333335,-10.04,1
1718332854.8951964,20.38238252497477,19.32,-2.12,1
1718332855.5501351,20.423378053007365,18.690833333333334,10.010000000000002,1
1718332856.1904085,20.460646714855173,19.0525,9.850000000000001,1
1718332856.8293707,20.49452731653501,20.4875,8.46,1
1718332857.468589,20.525327863516676,21.623333333333335,6.380000000000001,1
1718332858.1087115,20.553328360772745,22.115833333333335,-7.7,1
1718332858.780045,20.578783358278244,22.21,-8.350000000000001,1
1718332859.4199445,20.60192426510143,21.02,-7.09,1
1718332860.0584269,20.622961453122517,19.945833333333333,-6.2,1
1718332860.7302709,20.642086169505323,19.484166666666667,-6.149999999999999,1
1718332861.4011712,20.659472275307866,19.295,9.21,1
1718332862.0567071,20.675277826037455,19.141666666666666,8.91,1
1718332862.696197,20.6896465085189,20.34,8.76,1
1718332863.384718,20.702708947138394,21.554583333333333,6.380000000000001,1
1718332864.0231411,20.714583891337934,22.207916666666666,-4.399999999999999,1
1718332864.662577,20.7253792951557,22.35625,-10.010000000000002,1
1718332865.3029213,20.7351932986264,21.501666666666665,-9.59,1
1718332865.9431415,20.74411511996339,20.25583333333333,-8.920000000000002,1
1718332866.6292748,20.75222586663338,19.4225,-8.420000000000002,1
1718332867.2687852,20.759599272697013,18.986666666666668,2.9299999999999997,1
1718332867.9245563,20.766302369118492,18.74125,7.29,1
1718332868.6276665,20.772396093138024,19.553333333333335,7.03,1
1718332869.3032827,20.777935842246684,20.874166666666667,7.13,1
1718332869.939308,20.78297197780002,21.72125,0.41000000000000014,1
1718332870.5946665,20.78755028284851,22.1375,-9.120000000000001,1
1718332871.2495122,20.79171237834712,21.868333333333332,-9.709999999999999,1
1718332871.92164,20.79549610152769,20.68,-9.010000000000002,1
1718332872.5601833,20.798935849873658,19.69333333333333,-8.759999999999998,1
1718332873.2321815,20.802062893824537,19.246666666666666,1.5,1
1718332873.886982,20.804905661052615,19.01,6.829999999999999,1
1718332874.5751548,20.807489994896315,19.705833333333334,7.47,1
1718332875.2148561,20.80983938929967,20.983333333333334,6.739999999999999,1
1718332875.8538573,20.811975202393636,21.857916666666668,-5.000000000000001,1
1718332876.5577435,20.8139168506609,22.25958333333333,-11.620000000000001,1
1718332877.1967263,20.815681985449288,21.437916666666666,-12.830000000000002,1
1718332877.8366773,20.81728665343875,20.15,-12.07,1
1718332878.5240023,20.818745442520072,19.1775,-11.590000000000003,1
1718332879.1625767,20.82007161441219,18.62125,-10.469999999999999,1
1718332879.849958,20.821277225223202,18.319166666666668,7.53,1
1718332880.52127,20.822373235051394,18.199166666666667,5.749999999999999,1
1718332881.1609664,20.82336960762248,19.715,6.04,1
1718332881.785334,20.824275400868913,21.035,5.66,1
1718332882.4405494,20.825098849274777,21.786666666666665,-4.289999999999999,1
1718332883.0957167,20.825847438734638,22.238333333333333,-10.400000000000002,1
1718332883.7837498,20.82652797460726,21.773333333333333,-9.989999999999998,1
1718332884.43856,20.827146643582356,20.6,-9.370000000000001,1
1718332885.0778625,20.827709069923344,19.9,-9.24,1
1718332885.7183964,20.82822036659699,19.64,5.62,1
1718332886.3732195,20.82868518175483,19.477916666666665,4.88,1
1718332887.0604498,20.82910774098924,20.633333333333333,3.9299999999999997,1
1718332887.7001579,20.8294918857478,21.705833333333334,4.489999999999999,1
1718332888.371518,20.829841108255568,22.148333333333333,-2.200000000000001,1
1718332889.059344,20.830158583262648,22.43166666666667,-10.56,1
1718332889.697941,20.830447196905432,22.102916666666665,-13.18,1
1718332890.3694165,20.830709572944336,21.010833333333334,-12.21,1
1718332891.0093858,20.83094809661606,19.828333333333333,-11.02,1
1718332891.6478357,20.83116493631763,19.195,5.66,1
1718332892.303618,20.831362063319055,18.969583333333333,3.009999999999999,1
1718332892.9441137,20.831541269683985,20.226666666666667,2.9699999999999998,1
1718332893.6148424,20.831704184561204,21.21291666666667,3.079999999999999,1
1718332894.2865639,20.83185228899502,21.661666666666665,0.7699999999999996,1
1718332894.9268847,20.831986929389412,21.97125,-9.03,1
1718332895.58137,20.832109329747958,22.039166666666667,-10.8,1
1718332896.2042003,20.832220602801172,21.209583333333335,-10.260000000000002,1
1718332896.82832,20.832321760122287,20.28125,-9.08,1
1718332897.4682608,20.832413721323295,19.734583333333333,4.6499999999999995,1
1718332898.140186,20.83249732241511,19.539583333333333,3.6799999999999997,1
1718332898.7780318,20.83257332340768,20.662916666666668,3.13,1
1718332899.4349241,20.8326424152191,21.55291666666667,3.4899999999999993,1
1718332900.0744672,20.832705225956754,21.941666666666666,1.1800000000000006,1
1718332900.7141047,20.832762326627357,22.176666666666666,-8.559999999999999,1
1718332901.3678057,20.832814236327906,22.211666666666666,-11.690000000000001,1
1718332902.0406616,20.83286142696476,21.383333333333333,-12.879999999999997,1
1718332902.6795585,20.832904327543705,20.178333333333335,-13.190000000000001,1
1718332903.3199618,20.832943328070034,19.33125,-5.38,1
1718332904.0389366,20.83297878309398,18.825833333333332,4.06,1
1718332904.6788805,20.83301101493392,19.185,3.38,1
1718332905.317424,20.833040316606592,20.356666666666666,3.1999999999999993,1
1718332905.9567444,20.833066954490846,21.216666666666665,3.479999999999999,1
1718332906.6604269,20.83309117074925,21.666666666666668,-7.9799999999999995,1
1718332907.3160274,20.83311318552962,22.051666666666666,-9.680000000000001,1
1718332907.9717822,20.833133198966316,21.354166666666668,-8.840000000000002,1
1718332908.6590326,20.83315139299968,20.489583333333332,-8.670000000000002,1
1718332909.298404,20.833167933030005,19.988333333333333,-8.02,1
1718332909.9854472,20.833182969421227,19.759166666666665,3.37,1
1718332910.6420171,20.833196638867786,19.653333333333332,3.08,1
1718332911.312631,20.833209065637373,20.588333333333335,3.259999999999999,1
1718332911.953087,20.833220362700644,21.467916666666667,3.4499999999999993,1
1718332912.591481,20.833230632758156,21.935,-6.48,1
1718332913.278931,20.833239969174087,22.208333333333332,-11.02,1
1718332913.9192166,20.833248456824926,21.566666666666666,-12.400000000000002,1
1718332914.5909238,20.83325617287114,20.502916666666668,-12.5,1
1718332915.2305932,20.833263187458627,19.655,-9.489999999999998,1
1718332915.8528528,20.833269564356318,19.150833333333335,4.569999999999999,1
1718332916.5562432,20.833275361536046,19.12125,3.21,1
1718332917.19485,20.83328063169943,20.446666666666665,3.3099999999999996,1
1718332917.85119,20.833285422757058,21.418333333333333,3.429999999999999,1
1718332918.4908144,20.833289778263996,21.888333333333332,1.2599999999999998,1
1718332919.1308725,20.833293737815755,22.2125,-9.490000000000002,1
1718332919.81851,20.833297337408258,22.311666666666667,-11.07,1
1718332920.4576995,20.83330060976509,21.321666666666665,-11.41,1
1718332921.1157157,20.833303584634923,20.289166666666667,-11.34,1
1718332921.7689452,20.833306289062044,19.673333333333332,3.3200000000000003,1
1718332922.4402902,20.83330874763217,19.334583333333335,3.5299999999999994,1
1718332923.0963647,20.833310982695913,20.31125,3.3499999999999996,1
1718332923.7347908,20.833313014572038,21.401666666666667,4.119999999999999,1
1718332924.3738384,20.833314861732166,21.934166666666666,-2.8200000000000003,1
1718332925.029287,20.83331654096864,22.272916666666667,-11.66,1
1718332925.6852086,20.833318067547236,21.919166666666666,-12.900000000000002,1
1718332926.3251784,20.83331945534598,20.77,-13.270000000000003,1
1718332926.9644065,20.83332071698119,19.763333333333332,-12.81,1
1718332927.6517985,20.833321863922297,19.151666666666667,-6.359999999999999,1
1718332928.3065498,20.833322906596027,18.7425,3.289999999999999,1
1718332928.9636412,20.83332385448123,19.0425,2.5599999999999996,1
1718332929.6182728,20.833324716195058,20.277916666666666,2.8899999999999997,1
1718332930.2577918,20.833325499571266,21.214166666666667,1.9299999999999993,1
1718332930.897992,20.83332621173145,21.731666666666666,-11.1,1
1718332931.5524976,20.833326859149807,21.997916666666665,-12.84,1
1718332932.2078364,20.83332744771195,21.065,-12.739999999999998,1
1718332932.832475,20.833327982768434,20.03,-12.779999999999998,1
1718332933.4710202,20.83332846918342,19.440833333333334,-10.61,1
1718332934.1105325,20.833328911378874,19.101666666666667,4.67,1
1718332934.7825136,20.83332931337473,19.044583333333332,3.2,1
1718332935.4225504,20.833329678825514,20.339583333333334,3.249999999999999,1
1718332936.109294,20.8333300110535,21.441666666666666,3.88,1
1718332936.7644103,20.83333031307894,22.104583333333334,1.5700000000000003,1
1718332937.4038072,20.833330587647517,22.558333333333334,-3.4800000000000004,1
1718332938.0593753,20.83333083725532,22.721666666666668,-10.7,1
1718332938.6829371,20.833331064171507,22.347916666666666,-12.14,1
1718332939.321991,20.83333127045895,21.343333333333334,-11.670000000000002,1
1718332939.9937348,20.833331457992983,20.397916666666667,-11.450000000000001,1
1718332940.6337948,20.83333162847847,19.801666666666666,-2.6900000000000004,1
1718332941.2878318,20.83333178346528,19.460833333333333,2.579999999999999,1
1718332941.944306,20.83333192436237,19.950833333333332,3.2299999999999995,2
1718332942.6159651,20.833332052450643,20.735,-2.6900000000000004,2
1718332943.255514,20.833332168894522,21.365833333333335,-12.41,2
1718332943.9103987,20.8333322747526,21.5975,-13.360000000000003,2
1718332944.5500975,20.833332370987215,21.364166666666666,-13.329999999999998,1
1718332945.1907914,20.83333245847322,21.124583333333334,-12.970000000000002,1
1718332945.86144,20.833332538005948,21.023333333333333,-9.54,1
1718332946.5161924,20.83333261030845,20.99,2.839999999999999,1
1718332947.219598,20.833332676037983,21.357916666666668,3.1900000000000004,1
1718332947.858176,20.833332735792112,22.776666666666667,3.749999999999999,1
1718332948.547336,20.833332790114035,23.939166666666665,-6.6,1
1718332949.2020447,20.833332839497597,24.614166666666666,-13.21,1
1718332949.8417947,20.83333288439176,24.063333333333333,-14.41,1
1718332950.5132291,20.833332925204644,22.88,-14.34,1
1718332951.1529965,20.83333296230725,21.838333333333335,-14.29,1
1718332951.790939,20.83333299603689,21.211666666666666,-8.74,1
1718332952.4472609,20.833333026700203,20.778333333333332,2.51,1
1718332953.103548,20.83333305457595,20.916666666666668,2.499999999999999,1
1718332953.7423387,20.833333079917526,22.045,3.3199999999999994,1
1718332954.3823278,20.83333310295532,22.960833333333333,2.14,1
1718332955.0381985,17.04545433602,23.43166666666667,-10.34,1
1718332955.6930513,13.60192818426059,21.821666666666665,-12.209999999999999,1
1718332956.3319914,10.471449864479327,18.298333333333332,-11.05,1
1718332956.9715574,7.625560482859995,14.705,-9.540000000000001,1
1718332957.6437876,5.038388317751512,11.423333333333334,-8.82,1
1718332958.2841842,2.6864136221983426,8.439166666666667,5.949999999999999,1
1718332958.970043,0.5482548080591004,5.621666666666667,5.61,1
1718332959.6099844,-1.395525932067491,3.92,7.1099999999999985,1
1718332960.2490575,-3.1625993321825687,2.355,7.21,1
1718332960.873219,-4.769029695923551,0.5783333333333334,8.67,1
1718332961.5286674,-6.229420935688068,-1.3466666666666667,-9.25,1
1718332962.1674895,-7.5570493354740025,-3.3091666666666666,-8.770000000000001,1
1718332962.8067863,-8.763984244370306,-6.667916666666667,-8.0,1
1718332963.479011,-9.861197797912403,-9.765833333333333,-4.31,1
1718332964.1185935,-10.85866466476885,-12.380416666666667,7.489999999999999,1
1718332964.7583163,-11.765452725547439,-13.996666666666666,8.14,1
1718332965.4123247,-12.589805508073429,-14.36125,8.329999999999998,1
1718332966.0533786,-13.339217128551603,-14.677916666666667,8.29,1
1718332966.6929162,-14.020500419895397,-15.285,8.629999999999999,1
1718332967.3323314,-14.639848866571574,-15.95125,-7.68,1
1718332968.0030835,-15.202892909004458,-16.618333333333332,-7.119999999999999,1
1718332968.6423583,-15.71475112939799,-18.652916666666666,-4.420000000000001,1
1718332969.2834702,-16.180076784301207,-20.425,-3.13,1
1718332969.9537897,-16.60310010694049,-21.27541666666667,8.119999999999997,1
1718332970.6085608,-16.987666763885294,-21.74,8.25,1
1718332971.2484539,-17.3372728156533,-21.188333333333333,8.599999999999998,1
1718332971.952445,-17.655096499078756,-20.622916666666665,8.75,1
1718332972.591527,-17.94402712037463,-20.3125,8.93,1
1718332973.2302535,-18.206691321552693,-20.13625,-7.33,1
1718332973.9178214,-18.4454769589873,-20.027083333333334,-7.78,1
1718332974.55724,-18.66255481120057,-21.343333333333334,-7.36,1
1718332975.2459064,-18.85989831321264,-22.64666666666667,-6.700000000000001,1
1718332975.8848224,-19.039301496859977,-23.36,7.77,1
1718332976.587915,-19.20239530017574,-23.62,7.82,1
1718332977.2272205,-19.350662394099157,-22.538333333333334,7.91,1
1718332977.866973,-19.485450661302263,-21.500416666666666,8.11,1
1718332978.5221825,-19.60798544966872,-20.9175,7.79,1
1718332979.1625984,-19.71938071182005,-20.484583333333333,-7.629999999999999,1
1718332979.818116,-19.820649131957623,-20.1575,-7.73,1
1718332980.4884806,-19.912711332082683,-21.265416666666667,-7.51,1
1718332981.1281831,-19.99640424128729,-22.394583333333333,-7.120000000000001,1
1718332981.7999854,-20.07248870420057,-22.916666666666668,7.82,1
1718332982.45472,-20.141656397758094,-23.132916666666667,7.59,1
1718332983.0953429,-20.20453611917402,-22.001666666666665,8.18,1
1718332983.7349591,-20.261699502279413,-20.913333333333334,8.399999999999999,1
1718332984.4060495,-20.313666214193404,-20.24125,8.48,1
1718332985.0459933,-20.360908679569764,-19.764583333333334,-8.0,1
1718332985.6996381,-20.40385637536645,-19.40041666666667,-7.960000000000001,1
1718332986.3238134,-20.442899735181623,-20.520833333333332,-7.04,1
1718332986.9800322,-20.47839369864996,-21.7,-1.1000000000000005,1
1718332987.635757,-20.510660938166634,-22.24416666666667,8.61,1
1718332988.274326,-20.539994792272694,-21.966666666666665,8.31,1
1718332989.009645,-20.566661932369115,-20.867083333333333,0,1
1718332989.6976697,-20.590904787002223,-19.916666666666668,8.259999999999998,1
1718332990.385513,-20.612943745759605,-20.17,8.759999999999998,1
1718332991.0249326,-20.632979162811758,-19.880416666666665,-7.949999999999999,1
1718332991.6800203,-20.651193178313722,-19.335416666666667,-8.77,1
1718332992.367132,-20.667751374224597,-20.442083333333333,-8.13,1
1718332992.9909108,-20.682804279598113,-21.85,-7.71,1
1718332993.6304193,-20.69648873902859,-22.535416666666666,0.71,1
1718332994.318698,-20.70892915669266,-22.79,8.11,1
1718332994.9892945,-20.720238627296354,-22.194583333333334,8.350000000000001,1
1718332995.6294036,-20.73051996420881,-21.007916666666667,8.530000000000001,1
1718332996.2681594,-20.739866634129218,-20.140833333333333,8.719999999999999,1
1718332996.9085577,-20.74836360678414,-19.6325,1.839999999999998,1
1718332997.579881,-20.756088127379524,-19.2525,-7.32,1
1718332998.2344143,-20.763110418829868,-19.5925,-7.4399999999999995,1
1718332998.8744168,-20.769494320148365,-20.72625,-6.45,1
1718332999.513626,-20.775297866801544,-21.64125,-5.91,1
1718333000.1848795,-20.780573818304433,-22.10375,8.46,1
1718333000.8408146,-20.785370137852514,-22.325,7.939999999999999,1
1718333001.512664,-20.78973042835077,-21.275,7.8,1
1718333002.1994994,-20.793694328803735,-20.224166666666665,8.04,1
1718333002.8394437,-20.797297874670058,-19.658333333333335,8.46,1
1718333003.495061,-20.800573825457633,-19.3425,-7.42,1
1718333004.1976018,-20.80355196253724,-19.10333333333333,-7.880000000000001,1
1718333004.837134,-20.80625935988234,-20.338333333333335,-6.959999999999999,1
1718333005.4763203,-20.808720630196063,-21.544166666666666,-6.03,1
1718333006.1170275,-20.81095814866309,-22.097916666666666,8.48,1
1718333006.787445,-20.81299225636038,-22.32125,7.989999999999999,1
1718333007.4280891,-20.814841445176103,-21.264583333333334,7.930000000000001,1
1718333008.0664263,-20.816522525917673,-20.305833333333332,7.95,1
1718333008.7549372,-20.81805078113728,-19.82,7.88,1
1718333009.3780198,-20.819440104064192,-19.5,-6.970000000000001,1
1718333010.0328443,-20.820703124906842,-19.25625,-7.25,1
1718333010.6729038,-20.82185132567289,-20.357083333333332,-5.290000000000001,1
1718333011.3760483,-20.822895144551104,-21.487916666666667,-3.7199999999999998,1
1718333012.0480647,-20.823844070804036,-21.992083333333333,8.56,1
1718333012.7033205,-20.824706731033974,-22.059166666666666,8.73,1
1718333013.4063401,-20.825490967606644,-21.030416666666667,8.29,1
1718333014.0459204,-20.826203909945434,-20.055833333333332,8.09,1
1718333014.749114,-20.826852039344335,-19.597916666666666,8.779999999999998,1
1718333015.38887,-20.82744124788879,-19.350833333333334,-6.04,1
1718333016.043414,-20.82797689202011,-19.122083333333332,-6.560000000000001,1
1718333016.7326083,-20.828463841230406,-20.203333333333333,-5.960000000000001,1
1718333017.3715196,-20.828906522330673,-21.471666666666668,-5.31,1
1718333018.0104423,-20.829308959694547,-22.085416666666667,9.36,1
1718333018.6498709,-20.82967481184353,-22.314583333333335,9.280000000000001,1
1718333019.305393,-20.830007404706237,-21.23625,8.89,1
1718333019.9446394,-20.830309761854156,-20.217083333333335,8.96,1
1718333020.5683093,-20.83058463198863,-19.7425,8.969999999999999,1
1718333021.208138,-20.83083451392905,-19.45625,-4.6499999999999995,1
1718333021.9121468,-20.831061679329444,-19.210416666666667,-9.990000000000002,1
1718333022.6145902,-20.831268193329798,-20.339166666666667,-9.310000000000002,1
1718333023.254307,-20.83145593333012,-21.970833333333335,-8.19,1
1718333023.9105856,-20.831626606057682,-22.842916666666667,-6.960000000000001,1
1718333024.5966806,-20.831781763082745,-23.206666666666667,9.89,1
1718333025.2536628,-20.831922814923704,-23.363333333333333,10.05,1
1718333025.940097,-20.832051043870035,-22.0275,9.219999999999999,1
1718333026.579547,-20.832167615639428,-20.547083333333333,9.36,1
1718333027.203663,-20.832273589975237,-19.857083333333332,-0.03000000000000025,1
1718333027.8593838,-20.832369930280517,-19.497916666666665,-9.08,1
1718333028.4985354,-20.83245751237623,-19.987083333333334,-9.52,1
1718333029.1851578,-20.83253713246324,-21.276666666666667,-8.909999999999998,1
1718333029.8255723,-20.83260951436052,-22.360416666666666,-7.559999999999998,1
1718333030.5287352,-20.83267531608532,-22.875,0.34999999999999964,1
1718333031.1830912,-20.832735135835136,-23.065,10.440000000000001,1
1718333031.8238292,-20.832789517425887,-22.52,9.86,1
1718333032.4634378,-20.83283895523565,-21.02375,9.3,1
1718333033.1026378,-20.83288389869908,-19.899583333333332,9.419999999999998,1
1718333033.7895684,-20.8329247563931,-19.333333333333332,9.91,1
1718333034.4297523,-20.832961899751304,-18.88625,-4.02,1
1718333035.1015203,-20.832995666440578,-18.50583333333333,-8.5,1
1718333035.7399836,-20.83302636343083,-19.487083333333334,-8.280000000000001,1
1718333036.379411,-20.833054269785602,-20.87125,-6.719999999999999,1
1718333037.1125426,-20.833079639199035,-21.76,0,1
1718333037.8022404,-20.83310270230215,-22.214583333333334,10.469999999999999,1
1718333038.441935,-20.833123668759534,-21.879166666666666,10.27,1
1718333039.1781068,-20.833142729175332,-20.6425,0,1
1718333039.8495567,-20.83316005682606,-19.510416666666668,0.39999999999999947,1
1718333040.4894633,-20.83317580923581,-19.895,-3.5199999999999996,1
1718333041.161338,-20.833190129608315,-20.45375,-2.76,1
1718333041.8003323,-20.83320314812877,-21.00958333333333,-2.670000000000001,1
1718333042.4394338,-20.833214983147368,-21.300833333333333,9.940000000000001,1
1718333043.1276398,-20.83322574225518,-21.4275,9.87,1
1718333043.766961,-20.83323552326229,-20.425416666666667,9.329999999999998,1
1718333044.4063754,-20.833244415086927,-19.52166666666667,9.469999999999999,1
1718333045.0449264,-20.83325249856387,-19.10875,0.7100000000000009,1
1718333045.7016284,-20.833259847179274,-18.902916666666666,-5.600000000000001,1
1718333046.3412356,-20.833266527738736,-19.482916666666668,-8.26,1
1718333046.9807904,-20.83327260097461,-20.6275,-7.700000000000002,1
1718333047.619783,-20.833278122098132,-21.735833333333332,-7.03,1
1718333048.2585342,-20.833283141301333,-22.43375,6.159999999999999,1
1718333048.9151561,-20.833287704213333,-22.798333333333332,9.120000000000001,1
1718333049.6565542,-20.83329185231515,-21.893333333333334,0,1
1718333050.3368328,-20.8332956233168,-20.55666666666667,9.39,2
1718333050.992477,-20.833299051500127,-20.640833333333333,9.26,2
1718333051.6959603,-20.833302168030418,-20.49375,-4.660000000000001,2
1718333052.3997679,-20.83330500123977,-20.21375,-7.709999999999999,2
1718333053.0394158,-20.833307576884643,-20.610416666666666,-8.32,2
1718333053.742092,-20.833309918379975,-21.1675,-8.36,1
1718333054.3820353,-20.8333120470121,-21.555416666666666,9.58,1
1718333055.0531075,-20.83331398213221,-21.748333333333335,10.2,1
1718333055.6929214,-20.83331574133231,-20.315833333333334,9.969999999999999,1
1718333056.379872,-20.833317340605134,-18.83791666666667,10.079999999999998,1
1718333057.0206902,-20.833318794489514,-18.008333333333333,9.489999999999998,1
1718333057.6597085,-20.83332011620259,-17.575,-5.77,1
1718333058.3473551,-20.83332131775993,-17.31375,-7.670000000000001,1
1718333058.9868574,-20.833322410084783,-18.536666666666665,-6.68,1
1718333059.625671,-20.833323403107382,-19.885,-6.22,1
1718333060.2495406,-20.833324305855193,-20.610833333333332,0.5299999999999994,1
1718333060.921386,-20.833325126535026,-21.017916666666668,9.68,1
1718333061.5597444,-20.833325872607595,-20.797083333333333,9.46,1
1718333062.2478235,-20.833326550855393,-19.827916666666667,9.46,1
1718333062.8875806,-20.833327167444295,-18.9575,9.349999999999998,1
1718333063.5267866,-20.83332772797966,-18.565833333333334,9.25,1
1718333064.1989214,-20.83332823755727,-18.366666666666667,-3.1799999999999997,1
1718333064.853487,-20.83332870080964,-18.2325,-8.159999999999998,1
1718333065.525285,-20.833329121948154,-19.280833333333334,-7.390000000000001,1
1718333066.1644857,-20.833329504801355,-20.795,-5.07,1
1718333066.8515384,-20.833329852849715,-21.756666666666668,10.329999999999998,1
1718333067.5224571,-20.833330169257316,-22.046666666666667,9.78,1
1718333068.1457496,-20.83333045690059,-20.954166666666666,9.0,1
1718333068.8830726,-20.833330718394475,-19.997916666666665,0,1
1718333069.5527296,-20.833330956116193,-19.545416666666668,5.599999999999998,1
1718333070.1772175,-20.83333117222684,-20.085416666666667,-4.669999999999998,1
1718333070.81565,-20.83333136869107,-20.196666666666665,-6.9300000000000015,1
1718333071.5209107,-20.83333154729491,-20.914583333333333,-7.87,1
1718333072.1601229,-20.83333170966204,-21.985,3.3499999999999988,1
1718333072.862987,-20.83333185726852,-22.68166666666667,9.85,1
1718333073.5028086,-20.833331991456227,-22.051666666666666,9.02,1
1718333074.1422207,-20.83333211344506,-20.856666666666666,8.43,1
1718333074.7820723,-20.833332224343994,-20.11541666666667,9.330000000000002,1
1718333075.454594,-20.8333323251612,-19.770833333333332,-4.31,1
1718333076.1403117,-20.833332416813217,-19.47625,-6.9,1
1718333076.7805786,-20.833332500133224,-20.371666666666666,-7.52,1
1718333077.4366436,-20.833332575878693,-21.535,-5.5200000000000005,1
1718333078.18132,-20.833332644738203,-22.333333333333332,0,1
1718333078.8436737,-20.833332707337764,-22.665416666666665,10.21,1
1718333079.4987674,-20.83333276424645,-22.279166666666665,9.52,1
1718333080.1374493,-20.833332815981624,-21.082916666666666,9.16,1
1718333080.80979,-20.833332863013595,-20.140833333333333,9.209999999999997,1
1718333081.4487593,-20.833332905769936,-19.660833333333333,8.969999999999999,1
1718333082.0888932,-20.833332944639334,-19.32875,-4.02,1
1718333082.775416,-20.833332979975154,-19.09625,-8.4,1
1718333083.4157104,-20.833333012098624,-20.0575,-8.82,1
1718333084.0540597,-20.83333304130178,-21.41625,-7.260000000000001,1
1718333084.7262037,-20.833333067850102,-22.34375,9.530000000000001,1
1718333085.3814528,-20.833333091984944,-22.779583333333335,9.25,1
1718333086.0693269,-20.833333113925704,-21.601666666666667,9.23,1
1718333086.7088945,-17.045454345993065,-20.272916666666667,8.959999999999997,1
1718333087.3482537,-13.601928193327028,-18.012083333333333,9.29,1
1718333088.019918,-10.471449872721545,-15.193333333333333,-0.14000000000000057,1
1718333088.659279,-7.625560490352921,-12.277083333333334,-9.29,1
1718333089.2985926,-5.038388324563251,-10.374583333333334,-8.46,1
1718333089.93741,-2.6864136283908375,-9.112083333333333,-7.92,1
1718333090.5770319,-0.5482548136886423,-7.384166666666666,-7.66,1
1718333091.265592,1.3955259269497158,-5.198333333333333,-8.16,1
1718333091.9049518,3.1625993275300424,-2.6691666666666665,-8.900000000000002,1
1718333092.5436757,4.769029691693989,-0.45375,0.96,1
1718333093.1834342,6.2294209318430145,1.6216666666666666,9.36,1
1718333093.8548653,7.557049331978499,4.6433333333333335,8.79,1
1718333094.5106223,8.763984241192569,8.501666666666667,-8.31,1
1718333095.1504042,9.861197795023545,11.405,-9.16,1
1718333095.8215852,10.858664662142619,12.12,-9.06,1
1718333096.4605834,11.765452723159955,12.651666666666667,3.63,1
1718333097.11517,12.589805505902987,13.671666666666667,6.46,1
1718333097.803554,13.339217126578479,15.954583333333334,6.019999999999999,1
1718333098.443643,14.020500418101644,18.294583333333332,6.08,1
1718333099.0982757,14.639848864940893,19.825833333333332,4.15,1
1718333099.738379,15.202892907522012,20.83625,-5.85,1
1718333100.4409106,15.714751128050326,21.546666666666667,-7.78,1
1718333101.0814497,16.18007678307605,21.261666666666667,-7.590000000000001,1
1718333101.7365663,16.60310010582672,20.75125,-7.340000000000001,1
1718333102.4238677,16.98766676287276,20.493333333333332,-6.750000000000002,1
1718333103.0633078,17.33727281473281,20.405,7.5600000000000005,1
1718333103.7827377,17.65509649824196,20.425,5.07,1
1718333104.422181,17.944027119613892,21.69,2.2899999999999996,1
1718333105.0613976,18.206691320861125,22.598333333333333,5.119999999999999,1
1718333105.7334096,18.445476958358594,22.753333333333334,-0.9900000000000002,1
1718333106.420354,18.662554810629032,22.99,-7.840000000000002,1
1718333107.059121,18.85989831269305,22.72833333333333,-9.940000000000001,1
1718333107.700201,19.039301496387623,21.791666666666668,-8.96,1
1718333108.3398185,19.202395299746325,20.817916666666665,-8.27,1
1718333108.9631877,19.350662393708784,20.257916666666667,5.449999999999999,1
1718333109.651069,19.48545066094738,20.007916666666667,4.39,1
1718333110.2895987,19.6079854493461,20.951666666666668,4.35,1
1718333110.961695,19.719380711526757,21.761666666666667,4.7299999999999995,1
1718333111.60099,19.820649131691003,22.143333333333334,4.74,1
1718333112.303621,19.912711331840303,22.388333333333332,-7.16,1
1718333112.9601326,19.996404241066934,22.614166666666666,-7.93,1
1718333113.5999563,20.072488704000243,21.7275,-7.090000000000001,1
1718333114.286211,20.141656397575982,20.714166666666667,-6.419999999999999,1
1718333114.92677,20.204536119008456,20.14666666666667,5.709999999999999,1
1718333115.6451712,20.261699502128906,19.95,4.6,1
1718333116.284828,20.313666214056575,20.888333333333332,4.539999999999999,1
1718333116.9241278,20.36090867944537,21.589166666666667,4.72,1
1718333117.6283135,20.40385637525337,21.873333333333335,5.01,1
1718333118.266819,20.442899735078825,22.086666666666666,-7.510000000000001,1
1718333118.954846,20.478393698556502,22.268333333333334,-7.55,1
1718333119.5938327,20.51066093808166,21.25,-7.090000000000001,1
1718333120.2339182,20.539994792195454,20.289583333333333,-6.660000000000001,1
1718333120.8739617,20.566661932298896,19.80625,-6.720000000000001,1
1718333121.5442536,20.590904786938385,19.56625,5.039999999999999,1
1718333122.1988907,20.61294374570157,19.3425,4.449999999999999,1
1718333122.8402045,20.632979162759003,20.17,4.54,1
1718333123.5278478,20.65119317826575,20.967916666666667,5.169999999999999,1
1718333124.167634,20.667751374180988,21.475833333333334,-6.149999999999999,1
1718333124.8230546,20.68280427955848,21.796666666666667,-7.500000000000001,1
1718333125.4614882,20.696488738992556,21.102916666666665,-6.739999999999999,1
1718333126.1337276,20.708929156659895,20.23,-6.33,1
1718333126.7718313,20.720238627266564,19.781666666666666,-3.21,1
1718333127.4289815,20.73051996418173,19.633333333333333,4.6099999999999985,1
1718333128.1322742,20.739866634104608,19.796666666666667,4.05,1
1718333128.771713,20.748363606761764,20.67791666666667,4.1499999999999995,1
1718333129.442994,20.75608812735918,21.319166666666668,4.45,1
1718333130.099098,20.763110418811376,21.708333333333332,-8.14,1
1718333130.8014092,20.76949432013156,21.94,-7.550000000000002,1
1718333131.4400938,20.775297866786254,21.038333333333334,-7.2,1
1718333132.080259,20.78057381829054,20.21291666666667,-6.87,1
1718333132.7520819,20.78537013783988,19.84,-4.2,1
1718333133.4068782,20.789730428339293,19.640833333333333,3.7799999999999994,1
1718333134.062735,20.793694328793293,19.7125,3.5999999999999988,1
1718333134.719311,20.79729787466058,20.519166666666667,3.9899999999999993,1
1718333135.357567,20.800573825449003,21.225,4.21,1
1718333136.0140781,20.803551962529408,21.623333333333335,-5.76,1
1718333136.6690197,20.80625935987521,21.91,-6.980000000000001,1
1718333137.371184,20.808720630189587,21.250833333333333,-6.4799999999999995,1
1718333138.0118947,20.810958148657203,20.441666666666666,-6.2700000000000005,1
1718333138.6664872,20.812992256355027,20.065,-4.54,1
1718333139.3388836,20.814841445171236,19.91125,4.139999999999999,1
1718333139.9937553,20.816522525913243,19.926666666666666,3.8499999999999996,1
1718333140.6502523,20.818050781133255,20.691666666666666,3.6399999999999997,1
1718333141.2897093,20.819440104060536,21.392916666666668,3.6799999999999997,1
1718333141.9927669,20.82070312490352,21.764166666666668,0.5699999999999994,1
1718333142.6481175,20.82185132566986,21.98,-7.210000000000001,1
1718333143.2881174,20.822895144548358,21.86916666666667,-6.95,1
1718333143.9907043,20.823844070801545,21.08,-6.680000000000001,1
1718333144.630865,20.824706731031704,20.3325,-6.23,1
1718333145.3345292,20.82549096760459,19.964166666666667,-6.000000000000001,1
1718333145.973415,20.826203909943555,19.791666666666668,-3.4299999999999997,1
1718333146.629457,20.82685203934263,19.676666666666666,5.31,1
1718333147.2685502,20.82744124788723,19.823333333333334,4.989999999999999,1
1718333147.9400601,20.827976892018704,20.717916666666667,5.87,1
1718333148.5797412,20.82846384122912,21.593333333333334,-8.92,1
1718333149.2346666,20.8289065223295,22.09625,-8.91,1
1718333149.873365,20.829308959693492,21.13,-8.36,1
1718333150.5143108,20.829674811842562,20.159583333333334,-7.960000000000001,1
1718333151.1537774,20.830007404705356,19.735,-1.5900000000000007,1
1718333151.809332,20.83030976185335,19.574166666666667,6.19,1
1718333152.432896,20.8305846319879,19.958333333333332,5.539999999999999,1
1718333153.135263,20.830834513928398,21.006666666666668,5.819999999999999,1
1718333153.7755249,20.83106167932885,21.899166666666666,6.46,1
1718333154.414973,20.831268193329258,22.372916666666665,-2.8,1
1718333155.069675,20.83145593332962,22.696666666666665,-9.21,1
1718333155.7102191,20.831626606057227,22.125833333333333,-8.620000000000001,1
1718333156.3648658,20.831781763082326,21.001666666666665,-8.07,1
1718333157.0048907,20.831922814923335,20.198333333333334,-7.010000000000002,1
1718333157.6444776,20.8320510438697,19.81833333333333,5.749999999999999,1
1718333158.3473737,20.83216761563912,19.65,5.52,1
1718333159.0033846,20.832273589974964,20.69333333333333,5.819999999999999,1
1718333159.6419103,20.832369930280255,21.604583333333334,6.510000000000001,1
1718333160.2818973,20.832457512376,22.075,-7.959999999999999,1
1718333160.9368045,20.832537132463028,22.395,-8.71,1
1718333161.57738,20.832609514360325,21.439583333333335,-8.18,1
1718333162.214727,20.83267531608515,20.371666666666666,-7.8199999999999985,1
1718333162.8881729,20.83273513583498,19.83,-4.060000000000001,1
1718333163.5434911,20.83278951742575,19.564166666666665,5.909999999999999,1
1718333164.1820388,20.832838955235516,19.684166666666666,5.47,1
1718333164.870497,20.832883898698952,20.660833333333333,6.019999999999999,1
1718333165.5099456,20.83292475639299,21.562916666666666,6.4799999999999995,1
1718333166.149172,20.832961899751208,22.073333333333334,-6.43,1
1718333166.8370557,20.832995666440485,22.384166666666665,-8.77,1
1718333167.4764023,20.83302636343075,21.525833333333335,-8.290000000000001,1
1718333168.115792,20.83305426978552,20.47125,-7.890000000000001,1
1718333168.7714596,20.83307963919896,19.84958333333333,-7.5200000000000005,1
1718333169.4110723,20.833102702302096,19.555833333333332,5.2299999999999995,1
1718333170.1135957,20.833123668759484,19.3725,4.919999999999999,1
1718333170.7529685,20.833142729175282,20.393333333333334,5.7,1
1718333171.3766031,20.833160056826017,21.29125,6.33,1
1718333172.0798926,20.83317580923576,21.841666666666665,-3.16,1
1718333172.7351732,20.833190129608276,22.27125,-9.07,1
1718333173.39169,20.833203148128742,21.74,-8.77,1
1718333174.0791912,20.833214983147336,20.648333333333333,-8.220000000000002,1
1718333174.7185464,20.833225742255152,19.841666666666665,-8.05,1
1718333175.3570683,20.833235523262264,19.497916666666665,-4.969999999999999,1
1718333176.0299888,20.833244415086906,19.296666666666667,7.849999999999999,1
1718333176.7003787,20.83325249856384,19.446666666666665,5.79,1
1718333177.3399572,20.833259847179264,20.710833333333333,6.509999999999999,1
1718333178.0261533,20.83326652773872,21.655,5.56,1
1718333178.6509802,20.833272600974595,22.213333333333335,-6.74,1
1718333179.3068707,20.833278122098104,22.48,-7.12,1
1718333179.930145,20.833283141301315,21.629583333333333,-6.449999999999999,1
1718333180.5692148,20.833287704213316,20.749583333333334,-3.589999999999999,1
1718333181.2722383,20.833291852315135,20.324166666666667,6.28,1
1718333181.91238,20.833295623316783,20.364166666666666,5.829999999999999,1
1718333182.5841594,20.833299051500106,21.22,6.489999999999999,1
1718333183.2232718,20.8333021680304,21.99416666666667,4.93,1
1718333183.861075,20.83330500123976,22.400833333333335,1.3999999999999995,1
1718333184.550176,20.83330757688463,22.499583333333334,-8.75,1
1718333185.1897416,20.833309918379964,22.207916666666666,-8.7,1
1718333185.8296127,20.83331204701208,21.082916666666666,-8.14,1
1718333186.4691293,20.833313982132204,20.133333333333333,-7.7200000000000015,1
1718333187.1083934,20.83331574133231,19.592916666666667,2.17,1
1718333187.7628772,20.833317340605134,19.305,5.829999999999999,1
1718333188.4663079,20.833318794489507,19.965,6.3999999999999995,1
1718333189.1067486,20.833320116202593,21.013333333333332,6.35,1
1718333189.8091142,20.833321317759935,21.7,4.579999999999998,1
1718333190.4485605,20.83332241008478,22.085,-8.180000000000001,1
1718333191.1208205,20.833323403107375,22.18166666666667,-8.57,1
1718333191.7761283,20.833324305855193,21.0675,-7.92,1
1718333192.4143436,20.83332512653503,20.058333333333334,-7.83,1
1718333193.0871546,20.833325872607602,19.564166666666665,-7.3999999999999995,1
1718333193.7264779,20.833326550855393,19.278333333333332,5.699999999999999,1
1718333194.3820138,20.833327167444295,19.080833333333334,5.47,1
1718333195.0212648,20.83332772797967,20.114166666666666,6.629999999999998,1
1718333195.6611378,20.833328237557264,21.100833333333334,7.209999999999999,1
1718333196.2995932,20.83332870080964,21.745833333333334,-6.930000000000001,1
1718333197.0037785,20.833329121948168,22.175833333333333,-9.48,1
1718333197.643902,20.833329504801355,21.275833333333335,-9.61,1
1718333198.2830749,20.83332985284971,20.1675,-8.98,1
1718333198.9544127,20.833330169257316,19.515833333333333,-8.520000000000001,1
1718333199.5938325,20.833330456900583,19.18125,5.64,1
1718333200.2804308,20.833330718394475,19.029166666666665,5.22,1
1718333200.9371514,20.83333095611619,20.120833333333334,6.23,1
1718333201.6086106,20.83333117222684,21.22125,-0.46000000000000085,1
1718333202.263471,20.83333136869107,21.8725,-7.260000000000001,1
1718333202.9031038,20.83333154729491,21.678333333333335,-9.290000000000001,1
1718333203.542561,20.83333170966204,20.852916666666665,-8.700000000000001,1
1718333204.2136483,20.83333185726852,20.055,-8.33,1
1718333204.853735,20.83333199145624,19.614583333333332,-7.990000000000001,1
1718333205.492662,20.833332113445067,19.39,6.11,1
1718333206.1962445,20.833332224344,19.305,5.22,1
1718333206.8363059,20.833332325161198,20.456666666666667,6.46,1
1718333207.4753845,20.83333241681321,21.49416666666667,4.81,1
1718333208.1150825,20.83333250013323,22.149166666666666,1.0999999999999996,1
1718333208.7705228,20.833332575878693,22.43125,-9.209999999999999,1
1718333209.4741466,20.83333264473821,22.293333333333333,-9.090000000000002,1
1718333210.1126823,20.83333270733776,21.176666666666666,-8.45,1
1718333210.7692444,20.833332764246443,20.265,-8.09,1
1718333211.4410584,20.833332815981617,19.855833333333333,2.01,1
1718333212.1109972,20.83333286301359,19.628333333333334,4.05,1
1718333212.751056,20.83333290576993,20.31,5.349999999999999,1
1718333213.4062681,20.833332944639334,21.164166666666667,5.42,1
1718333214.093785,20.833332979975154,21.8475,3.44,1
1718333214.7337823,20.833333012098617,22.292916666666667,-8.739999999999998,1
1718333215.3890576,20.833333041301774,22.39,-9.040000000000001,1
1718333216.059083,20.83333306785011,21.37,-8.479999999999999,1
1718333216.7154498,20.833333091984944,20.331666666666667,-8.180000000000003,1
1718333217.3553996,20.833333113925704,19.823333333333334,-8.05,1
1718333218.0111015,17.045454345993058,19.422916666666666,-0.0600000000000005,1
1718333218.6504123,13.601928193327028,17.519166666666667,4.47,1
1718333219.288888,10.471449872721545,15.622916666666667,3.3499999999999988,1
1718333219.9136515,7.6255604903529095,14.110833333333334,3.1999999999999993,1
1718333220.5686455,5.038388324563251,12.175,4.929999999999999,1
1718333221.2083087,2.6864136283908375,9.598333333333333,5.499999999999998,1
1718333221.8645842,0.5482548136886423,7.248333333333333,1.9099999999999993,1
1718333222.5352168,-1.395525926949728,4.763333333333334,-1.0199999999999996,1
1718333223.1749682,-3.162599327530055,1.89625,-7.590000000000002,1
1718333223.814528,-4.769029691693989,-1.0366666666666666,-0.15000000000000124,1
1718333224.4846702,-6.2294209318430145,-4.376666666666667,0.13999999999999968,1
1718333225.1410995,-7.557049331978499,-6.792916666666667,7.32,1
1718333225.812624,-8.763984241192581,-8.604166666666666,8.33,1
1718333226.46818,-9.861197795023557,-9.873333333333333,6.560000000000002,1
1718333227.1066039,-10.858664662142631,-10.944166666666666,0.5099999999999998,1
1718333227.8548226,-11.765452723159967,-12.3025,0,1
1718333228.513982,-12.589805505903,-14.4875,-2.4499999999999993,1
1718333229.1865125,-13.339217126578484,-16.169166666666666,-1.6600000000000001,1
1718333229.9047596,-14.020500418101655,-17.645833333333332,6.509999999999999,1
1718333230.560453,-14.639848864940898,-18.816666666666666,6.449999999999999,1
1718333231.2158194,-15.202892907522024,-19.01125,9.09,1
1718333231.8393335,-15.714751128050326,-19.061666666666667,9.56,1
1718333232.4784245,-16.180076783076057,-19.08,8.8,1
1718333233.1181788,-16.60310010582672,-19.10333333333333,-8.5,1
1718333233.7576244,-16.98766676287277,-19.30666666666667,-8.54,1
1718333234.3976223,-17.337272814732824,-21.005,-8.059999999999999,1
1718333235.0669293,-17.655096498241964,-22.645833333333332,-7.13,1
1718333235.6914907,-17.944027119613907,-23.50375,9.229999999999999,1
1718333236.3467019,-18.206691320861125,-23.880416666666665,9.4,1
1718333237.019199,-18.4454769583586,-22.770833333333332,9.82,1
1718333237.6589205,-18.662554810629032,-21.56625,10.08,1
1718333238.3145406,-18.85989831269306,-20.910416666666666,9.92,1
1718333238.9698179,-19.039301496387626,-20.44,-5.970000000000001,1
1718333239.6410484,-19.202395299746332,-20.06875,-8.559999999999999,1
1718333240.2966535,-19.350662393708784,-21.152083333333334,-8.18,1
1718333240.9361103,-19.48545066094738,-22.512083333333333,-6.910000000000001,1
1718333241.5752993,-19.6079854493461,-23.244583333333335,7.970000000000001,1
1718333242.2467422,-19.71938071152676,-23.445416666666667,8.74,1
1718333242.917674,-19.820649131690995,-22.3525,9.12,1
1718333243.5581493,-19.9127113318403,-21.10333333333333,9.63,1
1718333244.196672,-19.99640424106694,-20.393333333333334,9.87,1
1718333244.8360987,-20.072488704000243,-19.913333333333334,-2.67,1
1718333245.5447388,-20.141656397575982,-19.495,-5.340000000000001,1
1718333246.1797724,-20.20453611900847,-20.304583333333333,-4.1,1
1718333246.8182995,-20.26169950212891,-21.315416666666668,-4.3100000000000005,1
1718333247.4899192,-20.313666214056585,-21.81833333333333,-2.4699999999999998,1
1718333248.12943,-20.360908679445384,-22.082916666666666,9.41,1
1718333248.7698147,-20.403856375253376,-22.129583333333333,9.31,1
1718333249.516795,-20.442899735078825,-21.120416666666667,0,1
1718333250.1927876,-20.47839369855651,-19.984166666666667,10.08,1
1718333250.8641434,-20.510660938081674,-20.235416666666666,-2.05,1
1718333251.5188248,-20.53999479219546,-19.92791666666667,-8.25,1
1718333252.1587224,-20.566661932298903,-20.360416666666666,-8.18,1
1718333252.9027684,-20.590904786938395,-21.570416666666667,0,1
1718333253.630014,-20.61294374570157,-22.5675,-5.5,1
1718333254.285674,-20.632979162759007,-22.30875,9.76,1
1718333254.9411383,-20.651193178265768,-22.320833333333333,9.47,1
1718333255.5802598,-20.667751374180995,-21.2775,9.52,1
1718333256.236341,-20.682804279558482,-20.190833333333334,9.83,1
1718333256.8758867,-20.696488738992556,-19.550416666666667,1.58,1
1718333257.530712,-20.708929156659906,-19.15,-8.979999999999999,1
1718333258.186451,-20.72023862726658,-19.5725,-8.209999999999999,1
1718333258.8261015,-20.730519964181738,-20.99,-6.55,1
1718333259.497322,-20.73986663410461,-22.0225,-6.000000000000002,1
1718333260.1363816,-20.748363606761764,-22.4075,9.82,1
1718333260.8243573,-20.75608812735918,-22.519583333333333,9.44,1
1718333261.4633148,-20.763110418811376,-21.279166666666665,9.930000000000001,1
1718333262.1194146,-20.769494320131557,-20.14875,10.57,1
1718333262.7578902,-20.775297866786264,-19.489583333333332,1.5399999999999991,1
1718333263.4132805,-20.78057381829054,-19.042916666666667,-7.640000000000001,1
1718333264.0695379,-20.785370137839884,-19.45,-7.360000000000001,1
1718333264.7407618,-20.789730428339293,-20.845,-6.21,1
1718333265.3635104,-20.793694328793293,-21.820833333333333,-5.760000000000002,1
1718333266.0039508,-20.79729787466057,-22.19875,10.32,1
1718333266.6915228,-20.800573825449003,-22.345833333333335,10.1,1
1718333267.330822,-20.8035519625294,-21.11625,9.82,1
1718333267.9693003,-20.80625935987521,-19.979166666666668,10.240000000000002,1
1718333268.6097739,-20.808720630189583,-19.399166666666666,10.36,1
1718333269.24884,-20.810958148657196,-19.01125,-6.110000000000001,1
1718333269.903894,-20.812992256355027,-18.682083333333335,-7.819999999999999,1
1718333270.6511102,-20.814841445171236,-19.909166666666668,0,1
1718333271.3117247,-20.81652252591325,-21.53625,-5.660000000000001,1
1718333272.0152347,-20.818050781133255,-21.665,10.620000000000001,1
1718333272.670374,-20.819440104060536,-21.86541666666667,10.0,1
1718333273.3102252,-20.820703124903513,-20.89666666666667,9.860000000000001,1
1718333273.9486947,-20.82185132566986,-19.946666666666665,10.27,1
1718333274.636693,-20.822895144548358,-19.44375,8.61,1
1718333275.2758987,-20.823844070801538,-19.091666666666665,-8.380000000000003,1
1718333275.9313848,-20.824706731031704,-18.985833333333332,-8.64,1
1718333276.6192396,-20.825490967604576,-20.534583333333334,-7.290000000000001,1
1718333277.2591202,-20.826203909943555,-21.969583333333333,-6.809999999999999,1
1718333277.8974874,-20.82685203934263,-22.6175,3.8900000000000006,1
1718333278.5536103,-20.827441247887236,-22.902916666666666,9.700000000000001,1
1718333279.2094285,-20.8279768920187,-22.249166666666667,9.53,1
1718333279.8803482,-20.82846384122912,-21.020833333333332,10.03,1
1718333280.5196514,-20.8289065223295,-20.189583333333335,10.260000000000002,1
1718333281.1919498,-20.82930895969349,-19.684166666666666,7.129999999999999,1
1718333281.830273,-20.829674811842565,-19.252916666666668,-7.989999999999999,1
1718333282.4866507,-20.830007404705363,-19.213333333333335,-9.010000000000002,1
1718333283.1742342,-20.83030976185336,-20.622083333333332,-7.959999999999999,1
1718333283.8128302,-20.8305846319879,-22.08,-7.010000000000001,1
1718333284.5759926,-20.830834513928398,-22.777916666666666,0,1
1718333285.236962,-20.831061679328844,-23.075,9.63,1
1718333285.9061491,-20.83126819332925,-22.689166666666665,9.74,1
1718333286.5320034,-20.83145593332962,-21.359583333333333,10.1,1
1718333287.2033498,-20.831626606057235,-20.32875,3.299999999999999,1
1718333287.8900313,-20.831781763082333,-19.705416666666668,-9.68,1
1718333288.5295749,-20.831922814923335,-19.91125,-9.700000000000001,1
1718333289.2176716,-20.8320510438697,-21.246666666666666,-8.830000000000002,1
1718333289.8569872,-20.83216761563912,-22.502083333333335,-7.1899999999999995,1
1718333290.5189974,-20.832273589974957,-23.0225,9.459999999999999,1
1718333291.1831408,-20.83236993028026,-23.102083333333333,9.85,1
1718333291.8235571,-20.832457512376,-21.745833333333334,10.290000000000001,1
1718333292.4625518,-20.832537132463028,-20.41208333333333,10.47,1
1718333293.1021025,-20.832609514360325,-19.612083333333334,-0.9799999999999995,1
1718333293.7576263,-20.832675316085144,-19.10333333333333,-9.0,1
1718333294.3966382,-20.83273513583498,-19.699583333333333,-7.89,1
1718333295.051808,-20.83278951742574,-21.036666666666665,-3.879999999999999,1
1718333295.777127,-20.832838955235523,-21.893333333333334,0,1
1718333296.50667,-20.83288389869896,-21.97833333333333,11.040000000000001,1
1718333297.1472,-20.83292475639299,-21.588333333333335,10.69,1
1718333297.7866414,-20.832961899751208,-20.3925,10.78,1
1718333298.48943,-20.832995666440492,-19.4175,1.9800000000000004,1
1718333299.1456,-20.83302636343075,-18.824583333333333,-4.68,1
1718333299.8008862,-20.833054269785528,-19.244583333333335,-8.24,1
1718333300.439521,-20.833079639198967,-20.397083333333335,-6.570000000000001,1
1718333301.158853,-20.83310270230209,-21.460416666666667,0,1
1718333301.8632984,-20.833123668759477,-22.1075,10.77,1
1718333302.5017123,-20.833142729175282,-21.824166666666667,10.9,1
1718333303.142572,-20.833160056826014,-20.57875,10.77,1
1718333303.7823846,-20.83317580923577,-19.577916666666667,10.959999999999999,1
1718333304.4841359,-20.833190129608276,-19.048333333333332,11.12,1
1718333305.1247244,-20.833203148128735,-18.644583333333333,3.5,1
1718333305.827814,-20.833214983147336,-18.3475,-8.6,1
1718333306.467616,-20.833225742255152,-18.86916666666667,-7.109999999999999,1
1718333307.1053042,-20.83323552326226,-20.470416666666665,-4.870000000000001,1
1718333307.8520057,-20.833244415086902,-21.653333333333332,0,1
1718333308.5289803,-20.83325249856385,-22.18125,10.540000000000001,1
1718333309.2013478,-20.833259847179256,-21.991666666666667,10.37,1
1718333309.857279,-20.83326652773872,-20.849166666666665,10.65,1
1718333310.4964588,-20.833272600974595,-19.965833333333332,10.83,1
1718333311.1338396,-20.833278122098115,-19.50958333333333,7.949999999999999,1
1718333311.773799,-20.83328314130132,-19.2175,-9.360000000000001,1
1718333312.4771316,-20.83328770421332,-19.252916666666668,-9.71,1
1718333313.1504607,-20.833291852315135,-21.020416666666666,-8.28,1
1718333313.7892542,-20.83329562331679,-22.527083333333334,-6.820000000000001,1
1718333314.4284601,-20.833299051500113,-23.159583333333334,10.15,1
1718333315.0848577,-20.833302168030404,-23.3375,9.87,1
1718333315.7556295,-20.83330500123976,-22.052083333333332,9.82,1
1718333316.3952954,-20.833307576884636,-20.77375,10.16,1
1718333317.0348775,-20.83330991837997,-20.116666666666667,10.410000000000002,1
1718333317.6746686,-20.833312047012097,-19.703333333333333,-1.4500000000000002,1
1718333318.3298168,-20.833313982132204,-19.30291666666667,-7.62,1
1718333318.969318,-20.83331574133231,-20.03,-7.130000000000001,1
1718333319.6407256,-20.83331734060513,-21.32208333333333,-5.219999999999999,1
1718333320.2795722,-20.833318794489514,-22.270833333333332,10.35,1
1718333320.9519918,-20.83332011620259,-22.56375,10.139999999999999,1
1718333321.638546,-20.83332131775993,-21.279166666666665,10.180000000000001,1
1718333322.2785983,-20.833322410084783,-20.132916666666667,10.15,1
1718333322.9498692,-20.833323403107375,-19.59958333333333,10.35,1
1718333323.58976,-20.833324305855193,-19.293333333333333,-2.3100000000000014,1
1718333324.2292078,-20.833325126535026,-19.027916666666666,-7.090000000000001,1
1718333324.9002862,-20.833325872607595,-19.949583333333333,-7.220000000000001,1
1718333325.5393353,-20.833326550855393,-21.352916666666665,-5.780000000000001,1
1718333326.1957102,-20.833327167444295,-22.258333333333333,9.450000000000001,1
1718333326.9151852,-20.83332772797966,-22.5875,10.92,1
1718333327.569607,-20.83332823755727,-21.37625,10.63,1
1718333328.2090344,-20.83332870080964,-20.24,10.62,1
1718333328.8648214,-20.833329121948154,-19.668333333333333,10.78,1
1718333329.5052836,-20.833329504801355,-19.350833333333334,1.9099999999999984,1
1718333330.1599412,-20.833329852849715,-19.062083333333334,-8.23,1
1718333330.8160305,-20.833330169257316,-19.66625,-7.930000000000001,1
1718333331.4538834,-20.83333045690059,-21.148333333333333,-6.28,1
1718333332.1109426,-20.833330718394475,-22.278333333333332,-1.4499999999999993,1
1718333332.7821302,-20.833330956116193,-22.785416666666666,9.5,1
1718333333.4211528,-20.83333117222684,-22.632916666666667,9.94,1
1718333334.077484,-20.83333136869107,-21.549583333333334,10.03,1
1718333334.7167003,-20.83333154729491,-20.540416666666665,10.639999999999999,1
1718333335.3564303,-20.83333170966204,-19.96625,10.81,1
1718333336.0116668,-20.83333185726852,-19.527916666666666,-9.11,1
1718333336.6830075,-20.833331991456227,-19.194166666666668,-10.98,1
1718333337.409696,-20.83333211344506,-20.78708333333333,0,1
1718333338.0743656,-20.833332224343994,-22.656666666666666,0.5099999999999998,1
1718333338.7616353,-20.8333323251612,-22.606666666666666,10.54,1
1718333339.4012363,-20.833332416813217,-21.963333333333335,10.379999999999999,1
1718333340.055643,-20.833332500133224,-20.9275,10.100000000000001,1
1718333340.728241,-20.833332575878693,-20.119583333333335,10.47,1
1718333341.3675017,-20.833332644738203,-19.601666666666667,9.110000000000001,1
1718333342.0064385,-20.83333270733776,-19.24375,-9.3,1
1718333342.6619933,-20.83333276424645,-19.10625,-10.04,1
1718333343.333917,-20.833332815981624,-20.678333333333335,-8.17,1
1718333343.9732223,-20.833332863013595,-22.2825,-5.05,1
1718333344.628683,-20.833332905769936,-22.970416666666665,11.06,1
1718333345.3163838,-20.833332944639334,-23.013333333333332,10.46,1
1718333345.9558253,-20.833332979975154,-21.589583333333334,10.5,1
1718333346.5945253,-20.833333012098624,-20.435833333333335,10.86,1
1718333347.2509143,-20.83333304130178,-19.8475,10.8,1
1718333347.9061542,-20.833333067850102,-19.39625,-2.7199999999999998,1
1718333348.561748,-20.833333091984944,-19.04875,-9.16,1
1718333349.249491,-20.833333113925704,-19.982916666666668,-8.149999999999999,1
1718333349.9046507,-17.045454345993065,-21.599166666666665,-6.68,1
1718333350.5604646,-13.601928193327028,-20.85375,10.829999999999998,1
1718333351.19916,-10.471449872721545,-18.560833333333335,12.080000000000002,1
1718333351.9383469,-7.625560490352921,-14.700416666666667,0,1
1718333352.5725927,-5.038388324563251,-10.277916666666666,10.950000000000001,2
1718333353.2120395,-2.6864136283908375,-7.8925,10.7,2
1718333353.836221,-0.5482548136886423,-5.306666666666667,9.190000000000001,2
1718333354.508059,1.3955259269497158,-2.3933333333333335,3.3600000000000003,2
1718333355.1478546,3.1625993275300424,0.4558333333333333,-0.09999999999999964,2
1718333355.8039007,4.769029691693989,2.754166666666667,0.11000000000000076,1


==> Exercise_Data/data/tongyuhao-4/HumanF.csv <==
1718332139.048285,2
1718332142.193979,-1
1718332145.2789884,2
1718332148.3126888,-2
1718332151.3390052,2
1718332154.3760738,-2
1718332157.4110558,2
1718332160.4404416,-1
1718332163.4571748,2
1718332166.4762187,-1
1718332169.4973385,2
1718332172.5379405,-2
1718332175.5503078,2
1718332178.5766222,-2
1718332181.5997705,2
1718332184.6200228,-1
1718332187.6361716,2
1718332190.6611643,-2
1718332193.6681557,2
1718332196.6951401,-1
1718332199.7143483,2
1718332202.7412422,-2
1718332205.7583125,2
1718332208.7777395,2
1718332211.7679157,2
1718332214.8208916,2
1718332217.8563414,-2
1718332220.8668718,2
1718332223.8995988,-1
1718332226.9018624,2
1718332229.945894,-1
1718332232.9578397,2
1718332235.9796474,-1
1718332238.9993043,2
1718332242.0311716,-2
1718332245.0347633,2
1718332248.0617702,-1
1718332251.0983593,2
1718332254.128573,-1
1718332257.1364005,2
1718332260.1564555,-2
1718332263.180918,2
1718332266.1997411,-1
1718332269.2192972,2
1718332272.253928,-2
1718332275.2848153,2
1718332278.3082466,2
1718332281.3152566,-2
1718332284.3364325,2
1718332287.3710735,-2
1718332290.3976378,2
1718332293.4240313,-1
1718332296.4154356,2
1718332299.458053,-1
1718332302.4809253,2
1718332305.500646,-2
1718332308.5323987,2
1718332311.5524874,-2
1718332314.5726767,2
1718332317.5954049,-1
1718332320.6168013,1
1718332323.6411793,-1
1718332326.6631079,2
1718332329.681525,-1
1718332332.704586,2
1718332335.730266,-1
1718332338.7691538,2
1718332341.7919765,-2
1718332344.802562,2
1718332347.8163328,-2
1718332350.8344746,2
1718332353.8563666,-1
1718332356.882693,2
1718332359.9066536,-1
1718332362.9227817,2
1718332365.9439256,-2
1718332368.9592602,2
1718332371.977777,-2
1718332374.986582,2
1718332377.9969475,-1
1718332381.0291045,2
1718332384.008885,-2
1718332387.0782256,1
1718332390.085277,-2
1718332393.1254892,2
1718332396.1414452,-2
1718332399.1642442,-2
1718332402.1802435,2
1718332405.188974,-1
1718332408.223577,2
1718332411.2264023,-1
1718332414.2480237,2
1718332417.2834666,-1
1718332420.3014982,2
1718332423.2922676,-1
1718332426.3434932,2
1718332429.3643146,-1
1718332432.3846734,2
1718332435.418616,-2
1718332438.4421182,2
1718332441.4639604,-1
1718332444.48841,2
1718332447.5135412,-2
1718332450.5290012,2
1718332453.5658932,-2
1718332456.5798388,2
1718332459.6176362,-2
1718332462.6230748,2
1718332465.647263,-1
1718332468.6624358,2
1718332471.6860783,-2
1718332474.6880057,2
1718332477.727924,-1
1718332480.7454207,2
1718332483.782692,-1
1718332486.8071475,2
1718332489.8375936,-2
1718332492.8399174,2
1718332495.8836749,-2
1718332498.8465834,2
1718332501.9241273,-1
1718332504.9308186,2
1718332507.9713645,-1
1718332510.9826012,2
1718332514.003965,-2
1718332517.0249317,2
1718332520.0630057,-1
1718332523.0777266,-2
1718332526.1097574,2
1718332529.140051,-2
1718332532.1585126,2
1718332535.1731355,-1
1718332538.2029316,2
1718332541.2244306,-1
1718332544.2489102,2
1718332547.2731786,-1
1718332550.3019264,0
1718332553.334363,-2
1718332556.347987,2
1718332559.36936,-2
1718332562.3783143,2
1718332565.410895,-1
1718332568.4180653,2
1718332571.4422464,-2
1718332574.460343,2
1718332577.4733198,2
1718332580.5010052,-1
1718332583.5212514,-1
1718332586.5474367,1
1718332589.5740743,-1
1718332592.6016927,-1
1718332595.6116097,-1
1718332598.6209958,-1
1718332601.6632748,-2
1718332604.684414,2
1718332607.7123044,-1
1718332610.7403276,2
1718332613.7399309,-1
1718332616.7602568,2
1718332619.7766573,-1
1718332622.7904239,1
1718332625.8261473,-1
1718332628.8494768,-2
1718332631.8583953,2
1718332634.8792927,-2
1718332637.8886864,0
1718332640.9002485,-2
1718332643.9104912,2
1718332646.940873,-2
1718332649.959515,-1
1718332652.9637244,-1
1718332655.9885123,-2
1718332659.0137775,2
1718332662.0195458,-1
1718332665.0469334,-2
1718332668.0599995,2


==> Exercise_Data/data/tongyuhao-4/data.csv <==
1718332135.9988153,-18.93939393939394,-20.817083333333333,-3.4300000000000015,1
1718332136.7498093,-15.323691460055095,-19.750833333333333,-3.99,1
1718332137.3902888,-12.036689206110696,-17.949583333333333,-4.450000000000001,1
1718332138.030196,-9.04850533888851,-15.885,-4.680000000000002,1
1718332139.325152,-6.33197455050471,-11.30375,-4.9,1
1718332139.9646246,-3.862401106519428,-8.877916666666666,-2.5500000000000007,1
1718332140.587726,-1.6173343392600872,-7.3375,9.5,1
1718332141.2275379,0.4236354491574942,-4.961666666666667,7.760000000000001,1
1718332141.8831956,2.279062529537114,-1.1066666666666667,6.839999999999999,1
1718332142.5222542,3.965814420791321,2.36,5.98,1
1718332143.1776338,5.499225231022416,5.028333333333333,5.709999999999999,1
1718332143.8012166,6.893235058505233,7.325,2.790000000000001,1
1718332144.4412475,8.160516719853234,9.483333333333333,-5.980000000000002,1
1718332145.0808232,9.312590957442335,11.199166666666667,-8.98,1
1718332145.7515202,10.359931173432427,11.934166666666666,-9.07,1
1718332146.391663,11.312058642514325,12.398333333333333,1.3500000000000014,1
1718332147.047633,12.177629068952422,13.085833333333333,8.87,1
1718332147.7031357,12.964511274805227,14.9125,6.879999999999999,1
1718332148.3742933,13.679858734671422,17.293333333333333,2.9899999999999993,1
1718332149.0141063,14.330174607277053,18.889583333333334,-1.1000000000000005,1
1718332149.65297,14.921370855100346,19.555,-11.09,1
1718332150.3079724,15.458821989485163,19.7275,-12.47,1
1718332150.9966726,15.947413929834996,19.109583333333333,-12.260000000000002,1
1718332151.618825,16.391588421062114,18.445833333333333,-12.49,1
1718332152.2585304,16.79538341308677,18.155,-6.949999999999999,1
1718332152.9137347,17.16246976947282,18.042916666666667,5.46,1
1718332153.569477,17.496184638914688,18.452916666666667,6.119999999999999,1
1718332154.2093256,17.799561792952748,20.089166666666667,3.75,1
1718332154.8482807,18.07535920571462,21.4475,3.009999999999999,1
1718332155.5035126,18.326084126407224,22.06625,-12.25,1
1718332156.1594963,18.554015872491412,22.336666666666666,-12.389999999999999,1
1718332156.7998965,18.76122655074978,21.279583333333335,-12.760000000000002,1
1718332157.4706824,18.949599894621013,20.23,-12.120000000000001,1
1718332158.1107178,19.1208483890494,19.614166666666666,-9.98,1
1718332158.7490253,19.27652883852975,19.31,2.3900000000000006,1
1718332159.4372976,19.418056519875535,19.287916666666668,4.829999999999999,1
1718332160.0765862,19.546718048371694,20.35333333333333,3.6899999999999995,1
1718332160.7164087,19.663683074277312,21.57,0.5499999999999998,1
1718332161.3552847,19.77001491600968,22.198333333333334,-7.440000000000001,1
1718332162.027609,19.866680226675452,22.27,-9.629999999999999,1
1718332162.6815045,19.954557781826175,21.578333333333333,-8.930000000000001,1
1718332163.3217914,20.034446468326834,20.82125,-8.27,1
1718332163.9613826,20.107072546963778,20.434166666666666,-7.919999999999999,1
1718332164.5843291,20.17309625481556,20.25625,-6.499999999999999,1
1718332165.2243066,20.233117807408078,20.121666666666666,4.800000000000001,1
1718332165.8802059,20.287682855219465,20.142916666666668,5.51,1
1718332166.5195723,20.337287444138905,21.171666666666667,4.92,1
1718332167.159102,20.38238252497477,22.197916666666668,-0.41000000000000014,1
1718332167.8147109,20.423378053007365,22.715,-10.86,1
1718332168.452484,20.460646714855173,22.499166666666667,-9.78,1
1718332169.125636,20.49452731653501,21.38625,-8.16,1
1718332169.7646267,20.525327863516676,20.514583333333334,-8.030000000000001,1
1718332170.4039283,20.553328360772745,20.24,0.870000000000001,1
1718332171.1240456,20.578783358278244,20.1275,5.210000000000001,1
1718332171.763382,20.60192426510143,20.75958333333333,4.0600000000000005,1
1718332172.4023664,20.622961453122517,21.7125,2.76,1
1718332173.0412989,20.642086169505323,22.259166666666665,2.9899999999999993,1
1718332173.6808684,20.659472275307866,22.415,-10.610000000000001,1
1718332174.385476,20.675277826037455,22.511666666666667,-11.830000000000002,1
1718332175.0723634,20.6896465085189,21.3175,-9.76,1
1718332175.7120657,20.702708947138394,20.0725,-10.219999999999999,1
1718332176.3511057,20.714583891337934,19.591666666666665,-1.9100000000000001,1
1718332177.0546932,20.7253792951557,19.376666666666665,5.170000000000001,1
1718332177.6943254,20.7351932986264,19.884166666666665,4.71,1
1718332178.3172612,20.74411511996339,20.942916666666665,2.5300000000000002,1
1718332179.0045333,20.75222586663338,21.715,2.3600000000000003,1
1718332179.6442587,20.759599272697013,21.989166666666666,-7.130000000000002,1
1718332180.3161573,20.766302369118492,22.076666666666668,-9.82,1
1718332180.954616,20.772396093138024,21.375,-10.21,1
1718332181.6414397,20.777935842246684,20.491666666666667,-10.270000000000001,1
1718332182.265593,20.78297197780002,19.788333333333334,-8.46,1
1718332182.9059718,20.78755028284851,19.381666666666668,4.5600000000000005,1
1718332183.6249545,20.79171237834712,19.285,6.380000000000001,1
1718332184.263391,20.79549610152769,20.500833333333333,5.51,1
1718332184.9037063,20.798935849873658,21.684166666666666,3.799999999999999,1
1718332185.5449996,20.802062893824537,22.261666666666667,-6.260000000000002,1
1718332186.2145662,20.804905661052615,22.434166666666666,-8.190000000000001,1
1718332186.8544858,20.807489994896315,21.707916666666666,-8.39,1
1718332187.5575826,20.80983938929967,20.8475,-7.99,1
1718332188.1810386,20.811975202393636,20.2725,-7.420000000000001,1
1718332188.820888,20.8139168506609,19.97833333333333,5.41,1
1718332189.5720258,20.815681985449288,19.854583333333334,5.180000000000001,1
1718332190.228012,20.81728665343875,20.97,3.09,1
1718332190.8666182,20.818745442520072,21.868333333333332,1.9000000000000004,1
1718332191.5229366,20.82007161441219,22.10333333333333,-6.319999999999999,1
1718332192.146128,20.821277225223202,22.08416666666667,-10.690000000000001,1
1718332192.8173616,20.822373235051394,21.41625,-11.27,1
1718332193.4574268,20.82336960762248,20.305833333333332,-10.510000000000002,1
1718332194.097562,20.824275400868913,19.534583333333334,-10.31,1
1718332194.7993371,20.825098849274777,19.154166666666665,4.08,1
1718332195.4388835,20.825847438734638,18.916666666666668,5.140000000000001,1
1718332196.0783966,20.82652797460726,19.981666666666666,5.380000000000001,1
1718332196.7180636,20.827146643582356,21.145,4.389999999999999,1
1718332197.3898041,20.827709069923344,21.85,-2.5600000000000005,1
1718332198.0456462,20.82822036659699,22.20125,-7.610000000000001,1
1718332198.6853213,20.82868518175483,21.854166666666668,-8.5,1
1718332199.3558455,20.82910774098924,21.065833333333334,-8.769999999999998,1
1718332199.9959428,20.8294918857478,20.381666666666668,-8.78,1
1718332200.651307,20.829841108255568,19.965,0.5099999999999998,1
1718332201.3057966,20.830158583262648,19.68,2.9800000000000004,1
1718332201.9942157,20.830447196905432,20.255,3.1500000000000004,1
1718332202.633926,20.830709572944336,21.151666666666667,1.7599999999999998,1
1718332203.2724283,20.83094809661606,21.683333333333334,0.8099999999999996,2
1718332203.8966284,20.83116493631763,22.031666666666666,-7.63,2
1718332204.551613,20.831362063319055,22.314583333333335,-11.610000000000001,2
1718332205.1927738,20.831541269683985,22.197916666666668,-12.469999999999999,2
1718332205.910093,20.831704184561204,21.873333333333335,-12.089999999999998,1
1718332206.5506082,20.83185228899502,21.543333333333333,-5.8500000000000005,1
1718332207.2058887,20.831986929389412,21.38458333333333,3.369999999999999,1
1718332207.9243462,20.832109329747958,21.88458333333333,2.2399999999999984,1
1718332208.5489345,20.832220602801172,23.216666666666665,-1.0100000000000007,1
1718332209.1886714,20.832321760122287,24.041666666666668,-5.16,2
1718332209.8279254,20.832413721323295,24.472916666666666,-3.289999999999999,2
1718332210.483711,20.83249732241511,24.670833333333334,-4.780000000000001,2
1718332211.1227689,20.83257332340768,24.9225,-4.66,2
1718332211.7618613,20.8326424152191,25.059166666666666,-4.319999999999999,1
1718332212.4016187,20.832705225956754,25.1275,-4.65,1
1718332213.1052866,20.832762326627357,25.126666666666665,-4.8100000000000005,1
1718332213.7452402,20.832814236327906,25.004583333333333,-4.82,1
1718332214.3842657,20.83286142696476,24.809166666666666,-4.679999999999998,1
1718332215.0867991,20.832904327543705,24.574166666666667,-4.51,1
1718332215.726975,20.832943328070034,24.301666666666666,-1.12,1
1718332216.382394,20.83297878309398,24.0675,4.519999999999999,1
1718332217.0360603,20.83301101493392,24.138333333333332,4.279999999999999,1
1718332217.6776338,20.833040316606592,24.633333333333333,3.6099999999999994,1
1718332218.3492553,20.833066954490846,24.9325,4.0600000000000005,1
1718332218.9719813,20.83309117074925,24.929583333333333,-11.479999999999997,1
1718332219.6110108,20.83311318552962,24.785833333333333,-12.399999999999999,1
1718332220.2511623,20.833133198966316,23.293333333333333,-12.57,1
1718332220.8900275,20.83315139299968,21.750833333333333,-12.520000000000001,1
1718332221.5623941,20.833167933030005,20.72833333333333,-8.879999999999999,1
1718332222.2015355,20.833182969421227,20.014583333333334,6.93,1
1718332222.8732333,20.833196638867786,19.787916666666668,8.75,1
1718332223.5283682,20.833209065637373,21.091666666666665,7.75,1
1718332224.1513937,20.833220362700644,22.39666666666667,5.989999999999999,1
1718332224.7917323,20.833230632758156,23.016666666666666,-3.3099999999999996,1
1718332225.4951558,20.833239969174087,23.169583333333332,-9.21,1
1718332226.182582,20.833248456824926,22.373333333333335,-9.11,1
1718332226.8379595,20.83325617287114,21.165,-9.31,1
1718332227.50955,20.833263187458627,20.338333333333335,-7.39,1
1718332228.1488204,20.833269564356318,19.836666666666666,8.2,1
1718332228.804447,20.833275361536046,19.643333333333334,7.5,1
1718332229.491904,20.83328063169943,20.855,7.27,1
1718332230.1628506,20.833285422757058,22.08125,6.21,1
1718332230.8028452,20.833289778263996,22.621666666666666,-1.7300000000000004,1
1718332231.457971,20.833293737815755,22.78,-8.14,1
1718332232.113387,20.833297337408258,22.18166666666667,-7.84,1
1718332232.7851872,20.83330060976509,21.113333333333333,-7.23,1
1718332233.4251099,20.833303584634923,20.30666666666667,-6.73,1
1718332234.048358,20.833306289062044,19.882916666666667,2.2200000000000015,1
1718332234.703687,20.83330874763217,19.660833333333333,5.510000000000001,1
1718332235.4227457,20.833310982695913,20.279583333333335,6.290000000000001,1
1718332236.0617175,20.833313014572038,21.230833333333333,5.6,1
1718332236.7179642,20.833314861732166,21.865,1.5999999999999996,1
1718332237.3732944,20.83331654096864,22.16,-7.999999999999999,1
1718332238.0132706,20.833318067547236,21.988333333333333,-8.689999999999998,1
1718332238.7157717,20.83331945534598,20.9425,-8.490000000000002,1
1718332239.3554254,20.83332071698119,19.964583333333334,-8.43,1
1718332240.0111125,20.833321863922297,19.466666666666665,0.4800000000000004,1
1718332240.7471125,20.833322906596027,19.189166666666665,5.3,1
1718332241.3851562,20.83332385448123,19.76625,6.299999999999999,1
1718332242.0403614,20.833324716195058,20.7375,4.729999999999999,1
1718332242.6644993,20.833325499571266,21.506666666666668,2.9700000000000006,1
1718332243.3047798,20.83332621173145,21.842916666666667,-9.909999999999998,1
1718332243.9604344,20.833326859149807,21.889583333333334,-11.220000000000002,1
1718332244.5987682,20.83332744771195,20.785,-11.369999999999997,1
1718332245.239359,20.833327982768434,19.666666666666668,-11.249999999999998,1
1718332245.910644,20.83332846918342,18.987916666666667,-8.14,1
1718332246.549838,20.833328911378874,18.592916666666667,6.17,1
1718332247.2214265,20.83332931337473,18.585,5.5600000000000005,1
1718332247.877064,20.833329678825514,19.945833333333333,4.27,1
1718332248.516544,20.8333300110535,21.139166666666668,4.780000000000001,1
1718332249.1559658,20.83333031307894,21.64,-7.25,1
1718332249.8423016,20.833330587647517,21.929166666666667,-9.05,1
1718332250.482589,20.83333083725532,21.162916666666668,-8.620000000000001,1
1718332251.1225603,20.833331064171507,20.30291666666667,-7.41,1
1718332251.825862,20.83333127045895,19.859166666666667,-3.7700000000000005,1
1718332252.480891,20.833331457992983,19.715,6.3100000000000005,1
1718332253.157842,20.83333162847847,19.929583333333333,7.23,1
1718332253.7916532,20.83333178346528,21.124583333333334,5.830000000000002,1
1718332254.4470758,20.83333192436237,22.148333333333333,4.529999999999999,1
1718332255.0710998,20.833332052450643,22.598333333333333,-4.240000000000001,1
1718332255.726368,20.833332168894522,22.719166666666666,-9.000000000000002,1
1718332256.4130776,20.8333322747526,22.0,-8.14,1
1718332257.0532827,20.833332370987215,20.91125,-7.4700000000000015,1
1718332257.7410843,20.83333245847322,20.262916666666666,-6.950000000000001,1
1718332258.364488,20.833332538005948,19.946666666666665,2.039999999999999,1
1718332259.0190732,20.83333261030845,19.776666666666667,4.529999999999999,1
1718332259.6743178,20.833332676037983,20.425833333333333,5.0600000000000005,1
1718332260.3140447,20.833332735792112,21.279166666666665,3.8400000000000003,1
1718332260.9540122,20.833332790114035,21.842916666666667,-2.87,1
1718332261.6097279,20.833332839497597,22.072916666666668,-10.52,1
1718332262.2645175,20.83333288439176,21.585833333333333,-10.89,1
1718332262.9050548,20.833332925204644,20.46125,-10.34,1
1718332263.5759652,20.83333296230725,19.60333333333333,-10.0,1
1718332264.2622068,20.83333299603689,19.13083333333333,-4.090000000000001,1
1718332264.9035137,20.833333026700203,18.865,7.02,1
1718332265.5423796,20.83333305457595,19.217916666666667,7.760000000000002,1
1718332266.2131608,20.833333079917526,20.608333333333334,6.99,1
1718332266.8536434,20.83333310295532,21.811666666666667,0.9499999999999993,1
1718332267.540745,17.04545433602,22.334583333333335,-8.360000000000001,1
1718332268.1806934,13.60192818426059,20.38,-8.990000000000002,1
1718332268.8197806,10.471449864479327,16.935833333333335,-6.690000000000001,1
1718332269.4591758,7.625560482859995,13.588333333333333,-2.9300000000000006,1
1718332270.1299047,5.038388317751512,10.724583333333333,-1.3499999999999996,1
1718332270.7700417,2.6864136221983426,8.116666666666667,-1.13,1
1718332271.4092832,0.5482548080591004,5.645,1.0099999999999998,1
1718332272.0811584,-1.395525932067491,3.075,4.190000000000001,1
1718332272.752176,-3.1625993321825687,0.6258333333333334,2.679999999999999,1
1718332273.3909452,-4.769029695923551,-1.4483333333333333,-5.990000000000002,1
1718332274.0314913,-6.229420935688068,-3.54875,-7.610000000000001,1
1718332274.7028258,-7.5570493354740025,-6.321666666666666,-6.609999999999999,1
1718332275.3905418,-8.763984244370306,-9.384583333333333,-4.44,1
1718332276.0293972,-9.861197797912403,-11.881666666666666,-4.210000000000001,1
1718332276.669073,-10.85866466476885,-13.514583333333333,-3.5599999999999996,1
1718332277.35638,-11.765452725547439,-14.94375,-2.3,1
1718332277.996529,-12.589805508073429,-16.2675,-1.8399999999999999,1
1718332278.6357465,-13.339217128551603,-17.295833333333334,7.079999999999999,1
1718332279.290756,-14.020500419895397,-18.0675,5.609999999999999,1
1718332279.9467974,-14.639848866571574,-18.00125,5.67,1
1718332280.6178856,-15.202892909004458,-18.00625,5.59,1
1718332281.2576783,-15.71475112939799,-18.26,5.359999999999999,1
1718332281.8972738,-16.180076784301207,-18.522916666666667,5.72,1
1718332282.5686083,-16.60310010694049,-18.749166666666667,-3.490000000000001,1
1718332283.224224,-16.987666763885294,-19.003333333333334,-7.610000000000001,1
1718332283.8624656,-17.3372728156533,-20.05,-7.640000000000001,1
1718332284.485968,-17.655096499078756,-21.32625,-7.3100000000000005,1
1718332285.1579926,-17.94402712037463,-22.274583333333332,-3.26,1
1718332285.79701,-18.206691321552693,-22.856666666666666,7.8999999999999995,1
1718332286.4534788,-18.4454769589873,-22.885833333333334,7.69,1
1718332287.1247199,-18.66255481120057,-21.847083333333334,7.329999999999999,1
1718332287.7637825,-18.85989831321264,-20.91583333333333,7.169999999999999,1
1718332288.4828324,-19.039301496859977,-20.455833333333334,0,1
1718332289.2036986,-19.20239530017574,-20.15,-7.97,1
1718332289.8269422,-19.350662394099157,-20.5575,-7.930000000000001,1
1718332290.466512,-19.485450661302263,-21.635833333333334,-7.3,1
1718332291.170042,-19.60798544966872,-22.4675,-3.9900000000000007,1
1718332291.8259625,-19.71938071182005,-22.870416666666667,7.529999999999999,1
1718332292.5116646,-19.820649131957623,-22.78125,7.68,1
1718332293.1357634,-19.912711332082683,-21.56625,7.9399999999999995,1
1718332293.7918751,-19.99640424128729,-20.589166666666667,8.059999999999999,1
1718332294.431309,-20.07248870420057,-19.975416666666668,-5.59,1
1718332295.1027334,-20.141656397758094,-19.614583333333332,-6.960000000000001,1
1718332295.773531,-20.20453611917402,-20.46375,-6.480000000000001,1
1718332296.413436,-20.261699502279413,-21.512916666666666,-6.030000000000001,1
1718332297.1009302,-20.313666214193404,-22.015833333333333,-5.3,1
1718332297.7403295,-20.360908679569764,-22.248333333333335,8.19,1
1718332298.4267993,-20.40385637536645,-22.344166666666666,7.72,1
1718332299.0995176,-20.442899735181623,-21.194166666666668,6.98,1
1718332299.7229798,-20.47839369864996,-20.113333333333333,7.249999999999999,1
1718332300.3603973,-20.510660938166634,-19.62875,1.7299999999999995,1
1718332301.0177674,-20.539994792272694,-19.362083333333334,-6.2299999999999995,1
1718332301.7047727,-20.566661932369115,-19.594166666666666,-6.64,1
1718332302.3450067,-20.590904787002223,-20.63125,-6.22,1
1718332302.9845889,-20.612943745759605,-21.455833333333334,-5.940000000000001,1
1718332303.67193,-20.632979162811758,-21.852083333333333,7.32,1
1718332304.3267035,-20.651193178313722,-22.08791666666667,7.46,1
1718332305.0308077,-20.667751374224597,-21.1525,7.56,1
1718332305.774122,-20.682804279598113,-20.089166666666667,0,1
1718332306.436764,-20.69648873902859,-19.476666666666667,-3.7300000000000004,1
1718332307.076385,-20.70892915669266,-19.90375,-7.359999999999999,1
1718332307.7165482,-20.720238627296354,-20.6775,-7.280000000000001,1
1718332308.3554935,-20.73051996420881,-21.4625,-7.119999999999999,1
1718332309.010561,-20.739866634129218,-22.0175,-6.78,1
1718332309.6500616,-20.74836360678414,-22.362083333333334,7.76,1
1718332310.42959,-20.756088127379524,-22.53125,0,1
1718332311.0898805,-20.763110418829868,-21.190833333333334,7.24,1
1718332311.7297194,-20.769494320148365,-20.760416666666668,7.089999999999999,1
1718332312.447637,-20.775297866801544,-20.247916666666665,-2.7600000000000007,1
1718332313.1023567,-20.780573818304433,-19.634166666666665,-7.870000000000002,1
1718332313.745234,-20.785370137852514,-20.089583333333334,-7.650000000000001,1
1718332314.399559,-20.78973042835077,-21.15,-7.04,1
1718332315.0391812,-20.793694328803735,-21.869583333333335,-6.45,1
1718332315.6781855,-20.797297874670058,-22.160833333333333,6.790000000000001,1
1718332316.3332403,-20.800573825457633,-22.274166666666666,7.020000000000001,1
1718332317.005069,-20.80355196253724,-21.199583333333333,6.550000000000001,1
1718332317.6447659,-20.80625935988234,-20.165,6.729999999999999,1
1718332318.3311136,-20.808720630196063,-19.649583333333332,3.8,1
1718332318.9715674,-20.81095814866309,-19.31833333333333,-7.01,1
1718332319.6745694,-20.81299225636038,-19.327916666666667,-7.179999999999999,1
1718332320.412111,-20.814841445176103,-20.3825,0,1
1718332321.0663648,-20.816522525917673,-21.47,-5.890000000000001,2
1718332321.704893,-20.81805078113728,-21.867083333333333,2.4099999999999993,2
1718332322.3613894,-20.819440104064192,-22.39,6.59,2
1718332323.048674,-20.820703124906842,-22.567083333333333,6.370000000000001,2
1718332323.687925,-20.82185132567289,-22.492916666666666,6.3100000000000005,1
1718332324.3269465,-20.822895144551104,-22.442916666666665,5.74,1
1718332325.0149522,-20.823844070804036,-22.425833333333333,-6.1899999999999995,1
1718332325.6536078,-20.824706731033974,-22.47875,-6.089999999999999,1
1718332326.2932322,-20.825490967606644,-23.50125,-5.23,1
1718332326.9337628,-20.826203909945434,-24.405416666666667,-4.05,1
1718332327.6044428,-20.826852039344335,-24.774583333333332,4.000000000000001,1
1718332328.259618,-20.82744124788879,-24.79625,6.190000000000001,1
1718332328.899114,-20.82797689202011,-24.06,6.01,1
1718332329.5554378,-20.828463841230406,-23.171666666666667,6.300000000000001,1
1718332330.1780956,-20.828906522330673,-22.497083333333332,6.32,1
1718332330.8174639,-20.829308959694547,-21.9875,-6.030000000000001,1
1718332331.5061007,-20.82967481184353,-21.585,-6.38,1
1718332332.1925218,-20.830007404706237,-22.36625,-5.789999999999999,1
1718332332.8174345,-20.830309761854156,-23.138333333333332,-4.83,1
1718332333.4713345,-20.83058463198863,-23.373333333333335,-1.2900000000000005,1
1718332334.1439707,-20.83083451392905,-23.346666666666668,6.23,1
1718332334.7817357,-20.831061679329444,-22.925416666666667,6.26,1
1718332335.405681,-20.831268193329798,-21.967083333333335,6.35,1
1718332336.0450325,-20.83145593333012,-21.13458333333333,6.520000000000001,1
1718332336.7018232,-20.831626606057682,-20.567916666666665,0.919999999999999,1
1718332337.3569498,-20.831781763082745,-20.140833333333333,-6.46,1
1718332337.9957602,-20.831922814923704,-20.286666666666665,-6.259999999999999,1
1718332338.6361399,-20.832051043870035,-21.12875,-5.409999999999999,1
1718332339.3239126,-20.832167615639428,-21.7775,-4.18,1
1718332339.9631696,-20.832273589975237,-22.05,6.6800000000000015,1
1718332340.6178112,-20.832369930280517,-22.065,6.59,1
1718332341.2570102,-20.83245751237623,-21.15041666666667,6.4399999999999995,1
1718332341.8793087,-20.83253713246324,-20.315416666666668,6.590000000000002,1
1718332342.5045328,-20.83260951436052,-19.855416666666667,3.9400000000000004,1
1718332343.1757097,-20.83267531608532,-19.55666666666667,-6.96,1
1718332343.8319752,-20.832735135835136,-19.54,-6.809999999999999,1
1718332344.4551861,-20.832789517425887,-20.484166666666667,-6.0200000000000005,1
1718332345.0942564,-20.83283895523565,-21.383333333333333,-5.29,1
1718332345.7654383,-20.83288389869908,-21.816666666666666,5.979999999999999,1
1718332346.5178542,-20.8329247563931,-21.965,6.65,1
1718332347.1403396,-20.832961899751304,-21.095833333333335,6.51,1
1718332347.8123343,-20.832995666440578,-20.26875,6.57,1
1718332348.5319035,-20.83302636343083,-19.807916666666667,4.6499999999999995,1
1718332349.1701612,-20.833054269785602,-19.523333333333333,-6.820000000000001,1
1718332349.8261018,-20.833079639199035,-19.49416666666667,-7.209999999999999,1
1718332350.4659824,-20.83310270230215,-20.50375,-6.010000000000001,1
1718332351.10514,-20.833123668759534,-21.485416666666666,-4.68,1
1718332351.7275069,-20.833142729175332,-21.920833333333334,0.9900000000000002,1
1718332352.3682325,-20.83316005682606,-22.032083333333333,5.470000000000001,1
1718332353.0243006,-20.83317580923581,-21.63875,5.34,1
1718332353.663055,-20.833190129608315,-20.89125,5.440000000000001,1
1718332354.3033307,-20.83320314812877,-20.35333333333333,5.800000000000001,1
1718332354.974657,-20.833214983147368,-20.035,-4.22,1
1718332355.6292584,-20.83322574225518,-19.786666666666665,-6.270000000000001,1
1718332356.268661,-20.83323552326229,-20.4525,-5.58,1
1718332356.9570453,-20.833244415086927,-21.326666666666668,-3.9300000000000006,1
1718332357.5966425,-20.83325249856387,-21.835,-1.6600000000000006,1
1718332358.284347,-20.833259847179274,-21.933333333333334,6.17,1
1718332358.923477,-20.833266527738736,-21.749583333333334,6.01,1
1718332359.578144,-20.83327260097461,-20.9475,5.76,1
1718332360.2169688,-20.833278122098132,-20.257916666666667,5.8,1
1718332360.9050062,-20.833283141301333,-19.90375,-0.34000000000000075,1
1718332361.5929832,-20.833287704213333,-19.674166666666668,-6.02,1
1718332362.2327344,-20.83329185231515,-20.03,-5.68,1
1718332362.9197843,-20.8332956233168,-20.8825,-4.359999999999999,1
1718332363.5596385,-20.833299051500127,-21.567083333333333,-0.3799999999999999,1
1718332364.214679,-20.833302168030418,-21.7975,6.289999999999999,1
1718332364.8551364,-20.83330500123977,-21.55375,6.140000000000001,1
1718332365.509831,-20.833307576884643,-20.756666666666668,5.99,1
1718332366.1489642,-20.833309918379975,-20.136666666666667,5.85,1
1718332366.7726994,-20.8333120470121,-19.8325,5.640000000000001,1
1718332367.4120312,-20.83331398213221,-19.639583333333334,4.469999999999999,1
1718332368.144949,-20.83331574133231,-19.489166666666666,0,1
1718332368.8353252,-20.833317340605134,-19.477916666666665,-3.7300000000000004,1
1718332369.4739785,-20.833318794489514,-19.91875,-4.65,1
1718332370.1618223,-20.83332011620259,-20.649583333333332,5.92,1
1718332370.8172984,-20.83332131775993,-21.32125,5.970000000000001,1
1718332371.4575517,-20.833322410084783,-20.82125,6.109999999999999,1
1718332372.080464,-20.833323403107382,-20.226666666666667,6.140000000000001,1
1718332372.7520554,-20.833324305855193,-19.950833333333332,1.6400000000000006,1
1718332373.4076643,-20.833325126535026,-19.830833333333334,-4.46,1
1718332374.0630615,-20.833325872607595,-20.152083333333334,-4.1000000000000005,1
1718332374.7656796,-20.833326550855393,-20.97125,-2.59,1
1718332375.406268,-20.833327167444295,-21.655,-1.71,1
1718332376.1442053,-20.83332772797966,-21.873333333333335,0,1
1718332376.8120468,-20.83332823755727,-21.89,6.720000000000001,1
1718332377.4674606,-20.83332870080964,-21.754583333333333,6.58,1
1718332378.1071548,-20.833329121948154,-21.066666666666666,6.51,1
1718332378.7466462,-20.833329504801355,-20.460416666666667,5.369999999999999,1
1718332379.3868916,-20.833329852849715,-20.122083333333332,-3.8999999999999995,1
1718332380.0419717,-20.833330169257316,-20.02,-4.329999999999999,1
1718332380.6809604,-20.83333045690059,-20.747916666666665,-3.050000000000001,1
1718332381.3690917,-20.833330718394475,-21.4325,-1.79,1
1718332382.0395322,-20.833330956116193,-21.735416666666666,6.3100000000000005,1
1718332382.6960232,-20.83333117222684,-21.73875,6.9,1
1718332383.334647,-20.83333136869107,-21.051666666666666,6.869999999999999,1
1718332384.0058718,-20.83333154729491,-20.390416666666667,6.709999999999999,1
1718332384.645679,-20.83333170966204,-19.9775,3.6699999999999995,1
1718332385.3018675,-20.83333185726852,-19.759166666666665,-3.62,1
1718332385.941454,-20.833331991456227,-19.867083333333333,-3.55,1
1718332386.6125662,-20.83333211344506,-20.617083333333333,-2.0,1
1718332387.2518697,-20.833332224343994,-21.312083333333334,-1.1699999999999995,1
1718332387.892042,-20.8333323251612,-21.530833333333334,2.63,1
1718332388.5951388,-20.833332416813217,-21.543333333333333,7.24,1
1718332389.2337513,-20.833332500133224,-21.23875,6.5600000000000005,1
1718332389.873482,-20.833332575878693,-20.595,6.619999999999999,1
1718332390.56141,-20.833332644738203,-20.14875,6.25,1
1718332391.2012322,-20.833332707337764,-19.88375,-2.9300000000000006,1
1718332391.8565829,-20.83333276424645,-19.762916666666666,-3.7100000000000004,1
1718332392.4949248,-20.833332815981624,-20.454583333333332,-2.830000000000001,1
1718332393.1988993,-20.833332863013595,-21.224166666666665,-1.3800000000000003,1
1718332393.8384051,-20.833332905769936,-21.614166666666666,0.5699999999999994,1
1718332394.4940948,-20.833332944639334,-21.6625,7.700000000000001,1
1718332395.133614,-20.833332979975154,-21.523333333333333,7.59,1
1718332395.7723148,-20.833333012098624,-20.810833333333335,7.18,1
1718332396.4123378,-20.83333304130178,-20.191666666666666,7.01,1
1718332397.0679944,-20.833333067850102,-19.880416666666665,-1.2300000000000004,1
1718332397.7225878,-20.833333091984944,-19.719166666666666,-3.6399999999999997,1
1718332398.4587722,-20.833333113925704,-20.295833333333334,0,1
1718332399.1775696,-17.045454345993065,-21.105833333333333,-1.1800000000000006,2
1718332399.8169615,-13.601928193327028,-19.499166666666667,-3.9799999999999995,2
1718332400.457376,-10.471449872721545,-17.555833333333332,-6.619999999999999,2
1718332401.1127622,-7.625560490352921,-15.735416666666667,-5.459999999999999,2
1718332401.7523057,-5.038388324563251,-13.875,-3.87,2
1718332402.4231663,-2.6864136283908375,-11.89875,-5.590000000000001,1
1718332403.0631464,-0.5482548136886423,-9.206666666666667,-2.4800000000000004,1
1718332403.7025855,1.3955259269497158,-6.703333333333333,8.11,1
1718332404.325175,3.1625993275300424,-4.0008333333333335,8.370000000000001,1
1718332404.965553,4.769029691693989,-0.32666666666666666,8.240000000000002,1
1718332405.6532428,6.2294209318430145,3.316666666666667,5.440000000000001,1
1718332406.3082268,7.557049331978499,6.395833333333333,-6.390000000000001,1
1718332406.9477255,8.763984241192569,8.674166666666666,-9.29,1
1718332407.619473,9.861197795023545,9.6775,-9.030000000000001,1
1718332408.27483,10.858664662142619,10.356666666666667,-9.05,1
1718332408.9455013,11.765452723159955,11.36,-7.540000000000001,1
1718332409.5860572,12.589805505902987,12.536666666666667,6.299999999999999,1
1718332410.2244549,13.339217126578479,13.735,7.279999999999999,1
1718332410.8649876,14.020500418101644,15.9675,4.06,1
1718332411.5363014,14.639848864940893,18.1375,4.5600000000000005,1
1718332412.1747944,15.202892907522012,19.47,-7.8100000000000005,1
1718332412.8307893,15.714751128050326,20.350833333333334,-8.030000000000001,1
1718332413.4855366,16.18007678307605,20.091666666666665,-7.3999999999999995,1
1718332414.1253827,16.60310010582672,19.772916666666667,-6.910000000000001,1
1718332414.7656207,16.98766676287276,19.795,-6.610000000000001,1
1718332415.4048746,17.33727281473281,19.93166666666667,5.640000000000001,1
1718332416.0442257,17.65509649824196,20.100833333333334,6.149999999999999,1
1718332416.6841328,17.944027119613892,21.267916666666668,3.6799999999999997,1
1718332417.3397832,18.206691320861125,22.395,2.389999999999999,1
1718332418.027275,18.445476958358594,22.86,-4.800000000000001,1
1718332418.6986701,18.662554810629032,22.939166666666665,-8.28,1
1718332419.3378158,18.85989831269305,22.3775,-7.1499999999999995,1
1718332420.0242698,19.039301496387623,21.55291666666667,-5.820000000000001,1
1718332420.6638353,19.202395299746325,21.022916666666667,-5.450000000000001,1
1718332421.3356075,19.350662393708784,20.85,3.679999999999998,1
1718332422.0070348,19.48545066094738,20.7725,5.409999999999998,1
1718332422.6463377,19.6079854493461,21.435,4.35,1
1718332423.2862673,19.719380711526757,22.209583333333335,1.5399999999999991,1
1718332423.9423823,19.820649131691003,22.5775,-2.87,1
1718332424.612936,19.912711331840303,22.468333333333334,-6.82,1
1718332425.2522485,19.996404241066934,21.948333333333334,-6.450000000000002,1
1718332425.8926506,20.072488704000243,21.20125,-5.550000000000001,1
1718332426.5305583,20.141656397575982,20.657916666666665,-5.34,1
1718332427.1555772,20.204536119008456,20.404583333333335,-1.96,1
1718332427.8099427,20.261699502128906,20.238333333333333,6.26,1
1718332428.4494681,20.313666214056575,20.404166666666665,4.729999999999999,1
1718332429.1381655,20.36090867944537,21.303333333333335,2.289999999999999,1
1718332429.7776914,20.40385637525337,21.933333333333334,0.28999999999999915,1
1718332430.4649825,20.442899735078825,21.977916666666665,-7.48,1
1718332431.103387,20.478393698556502,21.73,-6.58,1
1718332431.7431314,20.51066093808166,20.929166666666667,-5.540000000000001,1
1718332432.447016,20.539994792195454,20.3125,-4.95,1
1718332433.087067,20.566661932298896,20.055,-5.359999999999999,1
1718332433.709462,20.590904786938385,19.9675,6.77,1
1718332434.3975966,20.61294374570157,19.87625,6.36,1
1718332435.03653,20.632979162759003,20.830833333333334,4.32,1
1718332435.7715318,20.65119317826575,21.73,2.509999999999999,1
1718332436.4273639,20.667751374180988,22.06833333333333,-4.960000000000001,1
1718332437.049762,20.68280427955848,22.023333333333333,-8.610000000000001,1
1718332438.1046891,20.696488738992556,20.894166666666667,-7.470000000000001,1
1718332438.728659,20.708929156659895,20.024166666666666,-6.970000000000001,1
1718332439.3520312,20.720238627266564,19.69,-6.640000000000001,1
1718332439.9755056,20.73051996418173,19.534583333333334,-6.030000000000001,1
1718332440.615556,20.739866634104608,19.397916666666667,-5.330000000000002,1
1718332441.3202288,20.748363606761764,19.33125,7.66,1
1718332441.992487,20.75608812735918,19.4625,6.540000000000001,1
1718332442.6310203,20.763110418811376,20.741666666666667,-7.720000000000001,1
1718332443.2859294,20.76949432013156,21.739583333333332,-7.900000000000001,1
1718332443.9251873,20.775297866786254,21.022916666666667,-6.960000000000002,1
1718332444.6136982,20.78057381829054,20.145,-5.97,1
1718332445.2687063,20.78537013783988,19.864583333333332,-1.2000000000000002,1
1718332445.9080608,20.789730428339293,19.900833333333335,5.540000000000001,1
1718332446.5485904,20.793694328793293,20.3375,5.709999999999999,1
1718332447.2179494,20.79729787466058,21.30125,4.49,1
1718332447.8583882,20.800573825449003,22.109583333333333,2.9099999999999984,1
1718332448.5454183,20.803551962529408,22.441666666666666,-7.430000000000001,1
1718332449.2015648,20.80625935987521,22.48,-8.15,1
1718332449.8414285,20.808720630189587,21.616666666666667,-7.44,1
1718332450.4803402,20.810958148657203,20.732916666666668,-6.79,1
1718332451.1193826,20.812992256355027,20.2625,-6.409999999999999,1
1718332451.7603643,20.814841445171236,20.036666666666665,6.29,1
1718332452.414496,20.816522525913243,19.905,4.969999999999998,1
1718332453.1028514,20.818050781133255,20.887916666666666,5.6899999999999995,1
1718332453.7415452,20.819440104060536,21.7925,4.559999999999999,1
1718332454.3815308,20.82070312490352,22.253333333333334,-1.2400000000000002,1
1718332455.0363991,20.82185132566986,22.4175,-7.0200000000000005,1
1718332455.7400231,20.822895144548358,21.996666666666666,-6.960000000000001,1
1718332456.3952165,20.823844070801545,21.080833333333334,-6.980000000000002,1
1718332457.0355666,20.824706731031704,20.414583333333333,-6.949999999999999,1
1718332457.6905162,20.82549096760459,20.033333333333335,5.229999999999999,1
1718332458.345388,20.826203909943555,19.783333333333335,7.56,1
1718332458.9848676,20.82685203934263,20.643333333333334,6.849999999999999,1
1718332459.6243124,20.82744124788723,21.701666666666668,3.0699999999999994,1
1718332460.3432362,20.827976892018704,22.27,-1.8600000000000003,1
1718332460.9674344,20.82846384122912,22.22625,-7.710000000000001,1
1718332461.6073215,20.8289065223295,21.7125,-7.609999999999999,1
1718332462.2786255,20.829308959693492,20.819583333333334,-7.290000000000001,1
1718332462.918287,20.829674811842562,20.1,-7.43,1
1718332463.5584373,20.830007404705356,19.7175,3.8799999999999994,1
1718332464.2121964,20.83030976185335,19.466666666666665,5.379999999999999,1
1718332464.8851361,20.8305846319879,20.211666666666666,5.629999999999999,1
1718332465.5237134,20.830834513928398,21.198333333333334,4.59,1
1718332466.1631424,20.83106167932885,21.75958333333333,3.1699999999999986,1
1718332466.8349824,20.831268193329258,21.980833333333333,-6.93,1
1718332467.4891503,20.83145593332962,22.016666666666666,-7.09,1
1718332468.1299999,20.831626606057227,21.1875,-6.769999999999999,1
1718332468.7538733,20.831781763082326,20.39,-6.6899999999999995,1
1718332469.4401975,20.831922814923335,19.96291666666667,-2.0200000000000005,1
1718332470.1595945,20.8320510438697,19.69,6.72,1
1718332470.7989917,20.83216761563912,19.91125,6.54,1
1718332471.4236093,20.832273589974964,20.866666666666667,5.8599999999999985,1
1718332472.0788424,20.832369930280255,21.682916666666667,3.599999999999999,1
1718332472.749288,20.832457512376,22.076666666666668,-7.1400000000000015,1
1718332473.405561,20.832537132463028,22.113333333333333,-8.600000000000001,1
1718332474.0451534,20.832609514360325,21.1925,-8.309999999999999,1
1718332474.684006,20.83267531608515,20.22,-8.170000000000002,1
1718332475.340302,20.83273513583498,19.666666666666668,-7.1400000000000015,1
1718332476.01077,20.83278951742575,19.3275,5.98,1
1718332476.7308831,20.832838955235516,19.173333333333332,6.5,1
1718332477.4022455,20.832883898698952,20.374583333333334,5.06,1
1718332478.042008,20.83292475639299,21.458333333333332,4.049999999999999,1
1718332478.6806238,20.832961899751208,21.865,-5.279999999999999,1
1718332479.3360388,20.832995666440485,21.969583333333333,-6.799999999999999,1
1718332479.9927883,20.83302636343075,21.311666666666667,-6.180000000000001,1
1718332480.631323,20.83305426978552,20.52125,-5.6000000000000005,1
1718332481.3031888,20.83307963919896,20.116666666666667,-5.34,1
1718332481.9263556,20.833102702302096,19.948333333333334,2.669999999999999,1
1718332482.5819178,20.833123668759484,19.843333333333334,5.51,1
1718332483.221805,20.833142729175282,20.4425,5.540000000000001,1
1718332483.8609142,20.833160056826017,21.31,4.139999999999999,1
1718332484.548895,20.83317580923576,21.8675,-1.5000000000000009,1
1718332485.2040393,20.833190129608276,22.080833333333334,-7.1899999999999995,1
1718332485.8275244,20.833203148128742,21.718333333333334,-6.790000000000001,1
1718332486.4832315,20.833214983147336,20.87,-6.09,1
1718332487.1217973,20.833225742255152,20.238333333333333,-5.969999999999999,1
1718332487.7612662,20.833235523262264,19.961666666666666,3.319999999999999,1
1718332488.4493961,20.833244415086906,19.80666666666667,5.279999999999999,1
1718332489.0720966,20.83325249856384,20.50125,3.44,1
1718332489.6968238,20.833259847179264,21.288333333333334,1.9899999999999984,1
1718332490.33526,20.83326652773872,21.623333333333335,0.17999999999999972,1
1718332491.0548658,20.833272600974595,21.639583333333334,-8.010000000000002,1
1718332491.69448,20.833278122098104,21.483333333333334,-8.46,1
1718332492.3338518,20.833283141301315,20.69,-8.05,1
1718332492.9730272,20.833287704213316,19.930833333333332,-7.5600000000000005,1
1718332493.6288617,20.833291852315135,19.515,-6.33,1
1718332494.2681725,20.833295623316783,19.3075,6.409999999999999,1
1718332494.9566967,20.833299051500106,19.305,5.999999999999999,1
1718332495.594954,20.8333021680304,20.490833333333335,4.0299999999999985,1
1718332496.234617,20.83330500123976,21.4825,2.499999999999999,1
1718332496.85843,20.83330757688463,21.824583333333333,-4.84,1
1718332497.5136075,20.833309918379964,21.864583333333332,-7.580000000000001,1
1718332498.1527708,20.83331204701208,21.305833333333332,-7.11,1
1718332498.841584,20.833313982132204,20.550833333333333,-6.470000000000001,1
1718332499.4799373,20.83331574133231,20.055,-6.3500000000000005,1
1718332500.1356833,20.833317340605134,19.84958333333333,-4.16,1
1718332500.822939,20.833318794489507,19.731666666666666,5.259999999999999,1
1718332501.4626732,20.833320116202593,19.83416666666667,4.41,1
1718332502.102393,20.833321317759935,20.76,3.269999999999999,1
1718332502.7409425,20.83332241008478,21.534166666666668,2.1399999999999997,1
1718332503.412487,20.833323403107375,21.847916666666666,1.0699999999999994,1
1718332504.0682287,20.833324305855193,21.916666666666668,-1.6799999999999997,1
1718332504.7083435,20.83332512653503,21.9075,-5.920000000000001,1
1718332505.363943,20.833325872607602,21.669166666666666,-6.240000000000001,1
1718332506.0191135,20.833326550855393,21.01125,-6.390000000000001,1
1718332506.6581645,20.833327167444295,20.46125,-1.62,1
1718332507.329597,20.83332772797967,20.14666666666667,5.93,1
1718332508.0003343,20.833328237557264,20.385,4.359999999999999,1
1718332508.6398063,20.83332870080964,21.2925,2.899999999999999,1
1718332509.278471,20.833329121948168,21.830833333333334,0.17999999999999972,1
1718332509.9348385,20.833329504801355,21.913333333333334,-7.1400000000000015,1
1718332510.6382842,20.83332985284971,21.65,-7.390000000000001,1
1718332511.2927918,20.833330169257316,20.785,-6.73,1
1718332511.9345982,20.833330456900583,20.116666666666667,-3.5500000000000007,1
1718332512.606478,20.833330718394475,19.81625,5.889999999999998,1
1718332513.2771904,20.83333095611619,19.953333333333333,6.169999999999998,1
1718332513.9163423,20.83333117222684,20.917916666666667,4.720000000000001,1
1718332514.5552235,20.83333136869107,21.72125,2.9499999999999993,1
1718332515.194654,20.83333154729491,22.020833333333332,-2.910000000000001,1
1718332515.8975406,20.83333170966204,21.998333333333335,-6.13,1
1718332516.5202155,20.83333185726852,21.46125,-5.419999999999999,1
1718332517.144366,20.83333199145624,20.764583333333334,-4.75,1
1718332517.8016388,20.833332113445067,20.34125,-3.5699999999999994,1
1718332518.456505,20.833332224344,20.1425,-3.070000000000001,1
1718332519.0954084,20.833332325161198,20.091666666666665,-2.3900000000000006,1
1718332519.7997046,20.83333241681321,20.0925,6.8,1
1718332520.4389253,20.83333250013323,20.174166666666668,5.43,1
1718332521.1104746,20.833332575878693,21.033333333333335,4.739999999999999,1
1718332521.7492652,20.83333264473821,21.764166666666668,3.09,1
1718332522.3897617,20.83333270733776,22.049583333333334,2.939999999999999,1
1718332523.0285676,20.833332764246443,22.049583333333334,2.2699999999999996,1
1718332523.7146137,20.833332815981617,22.049583333333334,-4.690000000000001,1
1718332524.3553956,20.83333286301359,21.998333333333335,-7.4399999999999995,1
1718332524.9946454,20.83333290576993,21.33125,-6.949999999999999,1
1718332525.6508875,20.833332944639334,20.421666666666667,-5.91,1
1718332526.321511,20.833332979975154,19.865833333333335,-5.23,1
1718332527.0094051,20.833333012098617,19.624583333333334,-2.290000000000001,1
1718332527.6655986,20.833333041301774,19.517916666666668,6.849999999999999,1
1718332528.3039823,20.83333306785011,19.703333333333333,6.589999999999999,1
1718332528.9433897,20.833333091984944,20.685833333333335,5.739999999999999,1
1718332529.6158872,20.833333113925704,21.525,4.479999999999999,1
1718332530.270868,17.045454345993058,21.907916666666665,0.8199999999999994,1
1718332530.9105368,13.601928193327028,20.378333333333334,-5.27,1
1718332531.565658,10.471449872721545,17.535833333333333,-3.97,1
1718332532.221319,7.6255604903529095,14.091666666666667,-2.4300000000000006,1
1718332532.8607156,5.038388324563251,11.076666666666666,-1.790000000000001,1
1718332533.5156288,2.6864136283908375,8.307916666666667,-1.580000000000001,1
1718332534.155346,0.5482548136886423,5.5008333333333335,7.45,1
1718332534.8275156,-1.395525926949728,2.77125,7.63,1
1718332535.4670649,-3.162599327530055,0.775,5.379999999999999,1
1718332536.105719,-4.769029691693989,-1.0066666666666666,-2.3100000000000014,1
1718332536.7781277,-6.2294209318430145,-3.1041666666666665,-5.569999999999999,1
1718332537.4170716,-7.557049331978499,-6.246666666666667,-4.55,1
1718332538.0410018,-8.763984241192581,-9.15375,-3.8600000000000003,1
1718332538.6964138,-9.861197795023557,-11.47125,-5.2200000000000015,1
1718332539.3355432,-10.858664662142631,-13.404583333333333,6.590000000000001,1
1718332540.022104,-11.765452723159967,-15.1725,6.040000000000001,1
1718332540.6628442,-12.589805505903,-15.7775,5.75,1
1718332541.3024127,-13.339217126578484,-16.202083333333334,5.6899999999999995,1
1718332541.9415388,-14.020500418101655,-16.839583333333334,2.5099999999999993,1
1718332542.580945,-14.639848864940898,-17.522083333333335,-5.700000000000001,1
1718332543.2357845,-15.202892907522024,-18.43625,-5.380000000000001,1
1718332543.8762121,-15.714751128050326,-19.941666666666666,-4.0600000000000005,1
1718332544.514053,-16.180076783076057,-21.154166666666665,-2.6,1
1718332545.1548626,-16.60310010582672,-21.814583333333335,5.91,1
1718332545.809752,-16.98766676287277,-22.15625,6.49,1
1718332546.434188,-17.337272814732824,-21.72125,6.26,1
1718332547.072155,-17.655096498241964,-21.195416666666667,6.1800000000000015,1
1718332547.7122483,-17.944027119613907,-20.940416666666668,6.09,1
1718332548.3676949,-18.206691320861125,-20.850416666666668,-4.15,1
1718332549.0239103,-18.4454769583586,-20.70916666666667,-4.860000000000001,1
1718332549.7595654,-18.662554810629032,-21.4375,0,1
1718332550.4147441,-18.85989831269306,-22.3525,-2.330000000000001,1
1718332551.0696428,-19.039301496387626,-22.36916666666667,-1.4799999999999995,1
1718332551.7080226,-19.202395299746332,-22.37,6.030000000000001,1
1718332552.4124177,-19.350662393708784,-22.390833333333333,2.38,1
1718332553.0687375,-19.48545066094738,-21.972083333333334,1.8400000000000007,1
1718332553.7076561,-19.6079854493461,-21.62125,1.4999999999999996,1
1718332554.395489,-19.71938071152676,-21.544583333333332,5.960000000000001,1
1718332555.0664167,-19.820649131690995,-21.511666666666667,-2.8099999999999996,1
1718332555.7216048,-19.9127113318403,-20.960416666666667,-3.9800000000000004,1
1718332556.36059,-19.99640424106694,-21.17791666666667,-3.6200000000000006,1
1718332557.0327518,-20.072488704000243,-21.70625,-1.3999999999999995,1
1718332557.6882448,-20.141656397575982,-21.984583333333333,6.860000000000001,1
1718332558.3277714,-20.20453611900847,-21.857916666666668,6.57,1
1718332558.9831028,-20.26169950212891,-20.92375,6.41,1
1718332559.6225576,-20.313666214056585,-20.205,6.470000000000001,1
1718332560.2629192,-20.360908679445384,-19.839583333333334,-3.3000000000000007,1
1718332560.9822083,-20.403856375253376,-19.6175,-5.13,1
1718332561.621955,-20.442899735078825,-20.33791666666667,-4.2299999999999995,1
1718332562.2611637,-20.47839369855651,-21.143333333333334,-2.9300000000000015,1
1718332562.9481328,-20.510660938081674,-21.516666666666666,-2.2199999999999998,1
1718332563.5884302,-20.53999479219546,-21.60875,7.82,1
1718332564.2267566,-20.566661932298903,-21.608333333333334,7.209999999999999,1
1718332564.898085,-20.590904786938395,-20.747916666666665,7.210000000000001,1
1718332565.5227861,-20.61294374570157,-19.99125,7.17,1
1718332566.1781445,-20.632979162759007,-19.597083333333334,-0.21000000000000085,1
1718332566.8329191,-20.651193178265768,-19.359166666666667,-5.550000000000002,1
1718332567.4888291,-20.667751374180995,-19.850416666666668,-4.67,1
1718332568.127998,-20.682804279558482,-20.8075,-2.5,1
1718332568.7672439,-20.696488738992556,-21.40041666666667,-0.7800000000000011,1
1718332569.4553509,-20.708929156659906,-21.51625,7.5,1
1718332570.095008,-20.72023862726658,-21.39125,7.1899999999999995,1
1718332570.7333663,-20.730519964181738,-20.655416666666667,7.1,1
1718332571.3734603,-20.73986663410461,-20.0325,7.02,1
1718332572.0611236,-20.748363606761764,-19.70125,7.08,1
1718332572.731687,-20.75608812735918,-19.466666666666665,-4.5200000000000005,1
1718332573.3883498,-20.763110418811376,-19.3125,-4.87,1
1718332574.0276015,-20.769494320131557,-20.22,-3.5500000000000003,1
1718332574.6666527,-20.775297866786264,-21.15125,-1.79,1
1718332575.322083,-20.78057381829054,-21.569583333333334,5.1,1
1718332576.0091016,-20.785370137839884,-21.63125,7.4,1
1718332576.6491053,-20.789730428339293,-21.083333333333332,6.960000000000001,1
1718332577.394106,-20.793694328793293,-20.4225,0,1
1718332578.103692,-20.79729787466057,-19.986666666666668,6.549999999999999,2
1718332578.7582235,-20.800573825449003,-19.98375,6.23,2
1718332579.4301736,-20.8035519625294,-19.71125,6.24,2
1718332580.0537848,-20.80625935987521,-19.425833333333333,5.8999999999999995,2
1718332580.6942108,-20.808720630189583,-19.220833333333335,6.799999999999999,1
1718332581.3969023,-20.810958148657196,-19.129583333333333,-4.04,1
1718332582.0528073,-20.812992256355027,-19.035416666666666,-4.58,1
1718332582.791262,-20.814841445171236,-19.9225,0,1
1718332583.476237,-20.81652252591325,-21.0325,-0.24000000000000066,1
1718332584.1153207,-20.818050781133255,-21.21375,0.8200000000000003,2
1718332584.7541506,-20.819440104060536,-21.2675,0.43999999999999995,2
1718332585.4094832,-20.820703124903513,-21.357916666666668,0.11000000000000032,2
1718332586.0655313,-20.82185132566986,-21.464583333333334,0.140000000000001,2
1718332586.7052238,-20.822895144548358,-21.575,0.4300000000000006,1
1718332587.3449497,-20.823844070801538,-21.625,6.000000000000001,1
1718332588.0004256,-20.824706731031704,-21.61541666666667,6.34,1
1718332588.671295,-20.825490967604576,-21.105416666666667,6.26,1
1718332589.3434947,-20.826203909943555,-20.550833333333333,6.0,1
1718332589.9818556,-20.82685203934263,-20.22875,3.83,1
1718332590.670447,-20.827441247887236,-20.080833333333334,-2.74,1
1718332591.3968005,-20.8279768920187,-20.169166666666666,0,1
1718332592.0608454,-20.82846384122912,-20.92,-1.4500000000000006,1
1718332592.6998866,-20.8289065223295,-21.24875,-0.9799999999999991,1
1718332593.3399272,-20.82930895969349,-21.422916666666666,-0.56,1
1718332594.0102413,-20.829674811842565,-21.559166666666666,-0.34999999999999964,1
1718332594.6504583,-20.830007404705363,-21.6525,-0.1299999999999999,1
1718332595.3057175,-20.83030976185336,-21.68625,-0.03000000000000025,1
1718332595.9931228,-20.8305846319879,-21.685833333333335,0.009999999999999787,1
1718332596.6332645,-20.830834513928398,-21.666666666666668,0.09999999999999964,1
1718332597.2730734,-20.831061679328844,-21.630416666666665,0.020000000000000018,1
1718332597.9124146,-20.83126819332925,-21.57625,-0.13000000000000034,1
1718332598.6150022,-20.83145593332962,-21.52375,-0.1599999999999997,1
1718332599.255521,-20.831626606057235,-21.484166666666667,-0.22999999999999954,1
1718332599.8945134,-20.831781763082333,-21.449583333333333,-0.23999999999999977,1
1718332600.5660899,-20.831922814923335,-21.41208333333333,-0.31999999999999984,1
1718332601.204657,-20.8320510438697,-21.356666666666666,-0.3899999999999997,1
1718332601.8930724,-20.83216761563912,-21.30291666666667,-0.3899999999999997,1
1718332602.5327165,-20.832273589974957,-21.265833333333333,-0.6799999999999997,1
1718332603.18813,-20.83236993028026,-21.231666666666666,-1.2999999999999998,1
1718332603.8913453,-20.832457512376,-21.214583333333334,-1.2799999999999998,1
1718332604.5311096,-20.832537132463028,-21.232083333333332,-1.27,1
1718332605.1699042,-20.832609514360325,-21.249166666666667,-1.2600000000000002,1
1718332605.8094597,-20.832675316085144,-21.249166666666667,7.050000000000001,1
1718332606.4487464,-20.83273513583498,-21.190833333333334,7.200000000000001,1
1718332607.1365626,-20.83278951742574,-20.439583333333335,7.07,1
1718332607.774855,-20.832838955235523,-19.647916666666667,6.720000000000001,1
1718332608.462865,-20.83288389869896,-19.257083333333334,6.47,1
1718332609.0873785,-20.83292475639299,-19.070416666666667,-4.52,1
1718332609.7259119,-20.832961899751208,-18.97125,-4.6800000000000015,1
1718332610.3980558,-20.832995666440492,-19.835833333333333,-3.3600000000000008,1
1718332611.0380754,-20.83302636343075,-20.81375,-1.4900000000000007,1
1718332611.7411845,-20.833054269785528,-21.21625,2.56,1
1718332612.3962858,-20.833079639198967,-21.249166666666667,7.390000000000001,1
1718332613.0832124,-20.83310270230209,-20.955833333333334,7.140000000000001,1
1718332613.7389388,-20.833123668759477,-20.24875,6.869999999999999,1
1718332614.3791952,-20.833142729175282,-19.758333333333333,6.449999999999999,1
1718332615.034682,-20.833160056826014,-19.557083333333335,-2.9100000000000006,1
1718332615.722125,-20.83317580923577,-19.499166666666667,-3.32,1
1718332616.3614378,-20.833190129608276,-20.242916666666666,-2.1100000000000003,1
1718332617.049023,-20.833203148128735,-20.992916666666666,-0.37999999999999945,1
1718332617.6878686,-20.833214983147336,-21.342083333333335,4.780000000000001,1
1718332618.343535,-20.833225742255152,-21.36541666666667,7.67,1
1718332619.0313148,-20.83323552326226,-20.932083333333335,7.73,1
1718332619.671227,-20.833244415086902,-20.26625,7.23,1
1718332620.309863,-20.83325249856385,-19.85625,7.050000000000001,1
1718332621.0128574,-20.833259847179256,-19.68125,1.2000000000000002,1
1718332621.6689112,-20.83326652773872,-19.575833333333332,-2.7699999999999996,1
1718332622.370793,-20.833272600974595,-20.020833333333332,-1.7800000000000011,1
1718332623.0112073,-20.833278122098115,-20.8775,0.09999999999999964,1
1718332623.6827881,-20.83328314130132,-21.348333333333333,1.92,1
1718332624.369473,-20.83328770421332,-21.415416666666665,6.75,1
1718332625.009471,-20.833291852315135,-21.282916666666665,6.75,1
1718332625.6490123,-20.83329562331679,-20.821666666666665,6.549999999999999,1
1718332626.304487,-20.833299051500113,-20.408333333333335,6.470000000000001,1
1718332626.9443305,-20.833302168030404,-20.18,-1.6,1
1718332627.6480687,-20.83330500123976,-20.05375,-1.7600000000000007,1
1718332628.2875564,-20.833307576884636,-20.71291666666667,-0.8499999999999996,1
1718332628.9593623,-20.83330991837997,-21.299166666666668,-0.020000000000000018,1
1718332629.5985124,-20.833312047012097,-21.539583333333333,0.5899999999999999,1
1718332630.2700827,-20.833313982132204,-21.572916666666668,-0.5399999999999996,1
1718332630.9092145,-20.83331574133231,-21.5775,-0.5499999999999998,1
1718332631.5649765,-20.83331734060513,-21.702083333333334,-0.37999999999999945,1
1718332632.2047002,-20.833318794489514,-21.80666666666667,-0.2599999999999998,1
1718332632.8601472,-20.83332011620259,-21.82375,1.2899999999999996,1
1718332633.5315423,-20.83332131775993,-21.813333333333333,7.279999999999999,1
1718332634.15478,-20.833322410084783,-21.61916666666667,7.35,1
1718332634.7943802,-20.833323403107375,-20.91875,7.01,1
1718332635.449797,-20.833324305855193,-20.2975,7.0,1
1718332636.137495,-20.833325126535026,-19.937916666666666,-1.4800000000000004,1
1718332636.7922828,-20.833325872607595,-19.718333333333334,-2.05,1
1718332637.432458,-20.833326550855393,-20.283333333333335,-1.27,1
1718332638.1033733,-20.833327167444295,-20.905833333333334,-0.6399999999999997,1
1718332638.7435167,-20.83332772797966,-21.208333333333332,-0.3399999999999994,1
1718332639.4148805,-20.83332823755727,-21.2925,1.27,1
1718332640.069463,-20.83332870080964,-21.347916666666666,1.5399999999999996,1
1718332640.7419453,-20.833329121948154,-21.292916666666667,1.3999999999999995,1
1718332641.4673486,-20.833329504801355,-21.200416666666666,0,1
1718332642.1488075,-20.833329852849715,-21.141666666666666,-0.6699999999999999,1
1718332642.8354483,-20.833330169257316,-21.231666666666666,-0.6100000000000008,1
1718332643.4758012,-20.83333045690059,-21.382916666666667,-0.43999999999999995,1
1718332644.1133552,-20.833330718394475,-21.45125,-0.4100000000000006,2
1718332644.8516417,-20.833330956116193,-21.487083333333334,0,2
1718332645.5214112,-20.83333117222684,-21.5275,7.220000000000001,2
1718332646.1768382,-20.83333136869107,-21.52375,7.369999999999999,2
1718332646.8166165,-20.83333154729491,-21.2,7.3100000000000005,2
1718332647.4555364,-20.83333170966204,-20.891666666666666,6.890000000000001,1
1718332648.0939522,-20.83333185726852,-20.719583333333333,-1.25,1
1718332648.7670105,-20.833331991456227,-20.64875,-1.3799999999999994,1
1718332649.4064727,-20.83333211344506,-21.325,-0.6799999999999997,1
1718332650.1407642,-20.833332224343994,-21.94,0,1
1718332650.798,-20.8333323251612,-22.242083333333333,1.9500000000000002,1
1718332651.4534488,-20.833332416813217,-22.29125,1.6600000000000006,1
1718332652.125007,-20.833332500133224,-22.16875,1.62,1
1718332652.7640429,-20.833332575878693,-22.075833333333332,1.7200000000000006,1
1718332653.4033892,-20.833332644738203,-22.023333333333333,1.65,1
1718332654.1233659,-20.83333270733776,-21.953333333333333,0,1
1718332654.8100283,-20.83333276424645,-21.85333333333333,1.660000000000001,1
1718332655.4660435,-20.833332815981624,-21.885,1.6300000000000008,1
1718332656.1045892,-20.833332863013595,-21.79625,1.5100000000000002,1
1718332656.7450163,-20.833332905769936,-21.654166666666665,2.2,1
1718332657.3845005,-20.833332944639334,-21.547083333333333,-0.6500000000000008,1
1718332658.1374857,-20.833332979975154,-21.411666666666665,0,1
1718332658.8063312,-20.833333012098624,-21.531666666666666,-0.6900000000000004,1
1718332659.4632978,-20.83333304130178,-21.585,-0.6399999999999997,1
1718332660.1012864,-20.833333067850102,-21.602083333333333,6.520000000000001,1
1718332660.8058023,-20.833333091984944,-21.59,7.020000000000001,1
1718332661.49294,-20.833333113925704,-20.888333333333332,7.07,1
1718332662.1323724,-17.045454345993065,-20.10625,7.07,1
1718332662.8354585,-13.601928193327028,-18.019583333333333,5.260000000000002,1
1718332663.4762995,-10.471449872721545,-15.01875,-7.65,1
1718332664.1470022,-7.625560490352921,-12.53625,-7.840000000000001,1
1718332664.8566105,-5.038388324563251,-11.197916666666666,0,1
1718332665.5043743,-2.6864136283908375,-9.4225,-7.610000000000001,1
1718332666.1764884,-0.5482548136886423,-6.652083333333334,-7.980000000000001,1
1718332666.8152788,1.3955259269497158,-4.281666666666666,-8.05,1
1718332667.4392784,3.1625993275300424,-2.3775,-8.34,1
1718332668.0781069,4.769029691693989,-0.2966666666666667,-8.080000000000002,1
1718332668.70176,6.2294209318430145,1.7833333333333334,-7.8100000000000005,1


==> Exercise_Data/data/wanghongwei-4/HumanF.csv <==
1718358263.3331912,-1
1718358266.6257148,2
1718358269.7040622,-1
1718358272.7576382,2
1718358275.7903633,2
1718358278.817559,2
1718358281.8585424,2
1718358284.884163,-2
1718358287.9080908,2
1718358290.9155674,-2
1718358293.9366875,2
1718358296.9603896,-1
1718358299.9812617,2
1718358302.9853015,-2
1718358305.9978776,2
1718358309.0311651,-1
1718358312.0287442,2
1718358315.052786,-2
1718358318.0791924,2
1718358321.0916345,-2
1718358324.1247878,2
1718358327.13712,-1
1718358330.1568239,2
1718358333.1859393,-1
1718358336.2062364,2
1718358339.2172055,-1
1718358342.2412846,2
1718358345.2604225,-1
1718358348.2744505,2
1718358351.3121135,-2
1718358354.3204134,2
1718358357.3400605,-2
1718358360.371539,2
1718358363.3957875,-1
1718358366.426981,2
1718358369.3916132,-2
1718358372.4509614,2
1718358375.456301,-2
1718358378.4983346,2
1718358381.5019436,-2
1718358384.526577,2
1718358387.5517209,-1
1718358390.5743947,2
1718358393.5493863,-1
1718358396.6235538,2
1718358399.6236129,-1
1718358402.6211424,-2
1718358405.671151,-1
1718358408.6941183,-1
1718358411.7276964,-1
1718358414.763289,-2
1718358417.7778754,-2
1718358420.79731,2
1718358423.821789,-1
1718358426.8444376,-1
1718358429.860894,2
1718358432.8812804,-2
1718358435.9046578,2
1718358438.8850808,-1
1718358441.9618876,-1
1718358444.9635704,-2
1718358448.0027082,2
1718358451.023324,-1
1718358454.0342145,2
1718358457.028803,-1
1718358460.0705404,-2
1718358463.1023786,2
1718358466.134079,-2
1718358469.1644123,2
1718358472.1757493,-2
1718358475.1957996,-2
1718358478.21572,-1
1718358481.2193115,-1
1718358484.2585554,2
1718358487.275716,-1
1718358490.2883914,2
1718358493.3015761,-1
1718358496.3329155,2
1718358499.3628297,-2
1718358502.387925,2
1718358505.4113116,-1
1718358508.425456,2
1718358511.429414,-1
1718358514.4575002,2
1718358517.483133,-1
1718358520.5120225,2
1718358523.528444,1
1718358526.5424526,-1
1718358529.5682118,2
1718358532.5787349,1
1718358535.6099987,-1
1718358538.6284647,-1
1718358541.6490877,-2
1718358544.6711762,1
1718358547.6861181,-1
1718358550.6996384,-1
1718358553.714084,2
1718358556.7315023,2
1718358559.7676303,-1
1718358562.7933137,2
1718358565.8071673,-2
1718358568.8136482,-2
1718358571.8416383,2
1718358574.867354,-1
1718358577.8791718,1
1718358580.9033136,-2
1718358583.9252424,2
1718358586.93329,-1
1718358589.9588091,2
1718358592.9770317,-1
1718358595.9909234,2
1718358599.0208027,2
1718358602.0386407,-2
1718358605.073002,2
1718358608.0870595,-1
1718358611.1106846,-2
1718358614.1244237,-2
1718358617.1447024,1
1718358620.1514533,-1
1718358623.182726,-2
1718358626.1977386,2
1718358629.2071629,-1
1718358632.2253926,1
1718358635.2440624,-1
1718358638.2250004,-2
1718358641.2765508,2
1718358644.2949216,-2
1718358647.3160977,2
1718358650.321874,-1
1718358653.3359733,2
1718358656.3586643,-2
1718358659.377317,-1
1718358662.4038138,-2
1718358665.4110708,-2
1718358668.4428444,2
1718358671.4618657,-2
1718358674.4786363,1
1718358677.4567502,-2
1718358680.517244,2
1718358683.5233057,-1
1718358686.5612133,-2
1718358689.543259,2
1718358692.6068225,-2
1718358695.6416163,-1
1718358698.6566157,2
1718358701.6870475,-1
1718358704.6955287,1
1718358707.7254467,-2
1718358710.7522092,2
1718358713.7657309,-2
1718358716.782287,-2
1718358719.807495,-2
1718358722.833896,2
1718358725.8525846,-1
1718358728.8905296,-2
1718358731.9123294,2
1718358734.9359,2
1718358737.9509127,-1
1718358740.9672654,-1
1718358743.9859269,2
1718358746.9947505,-1
1718358750.022799,-2
1718358753.0287378,2
1718358756.0125606,-2
1718358759.0749924,-1
1718358762.0444531,2
1718358765.1075084,-1
1718358768.1261625,2
1718358771.1443477,-1
1718358774.1461823,2
1718358777.1672902,-2
1718358780.186809,2
1718358783.1913764,-2
1718358786.2028599,2
1718358789.2291908,-2
1718358792.2138438,-2
1718358795.2696967,-2


==> Exercise_Data/data/wanghongwei-4/data.csv <==
1718358262.1632373,-18.93939393939394,-20.816666666666666,5.489999999999998,1
1718358262.9142485,-15.323691460055095,-19.709583333333335,3.63,1
1718358263.5539582,-12.036689206110696,-17.110416666666666,3.7000000000000006,1
1718358264.4666047,-9.04850533888851,-13.195,-0.2699999999999996,1
1718358265.1049116,-6.33197455050471,-10.649583333333334,-6.630000000000001,1
1718358265.743762,-3.862401106519428,-8.84,-11.65,1
1718358266.3839545,-1.6173343392600872,-7.252916666666667,-13.219999999999999,1
1718358267.071884,0.4236354491574942,-5.708333333333333,-16.78,1
1718358267.7116656,2.279062529537114,-3.9583333333333335,-11.82,1
1718358268.3665552,3.965814420791321,-2.3383333333333334,5.1899999999999995,1
1718358268.9913971,5.499225231022416,-0.29,1.5399999999999991,1
1718358269.7464263,6.893235058505233,3.558333333333333,0,1
1718358270.4455516,8.160516719853234,7.475833333333333,5.009999999999999,1
1718358271.0847676,9.312590957442335,9.774166666666666,-6.859999999999999,1
1718358271.741045,10.359931173432427,11.918333333333333,-19.06,1
1718358272.3968358,11.312058642514325,12.982916666666666,-20.88,1
1718358273.0359213,12.177629068952422,12.787916666666666,-20.13,1
1718358273.7397356,12.964511274805227,12.635,-17.700000000000003,1
1718358274.3785422,13.679858734671422,13.009583333333333,-18.07,1
1718358275.082431,14.330174607277053,13.745,-19.150000000000002,1
1718358275.7216835,14.921370855100346,14.46125,-18.69,1
1718358276.3617508,15.458821989485163,14.926666666666666,-19.31,1
1718358277.0529053,15.947413929834996,15.401666666666667,-18.2,1
1718358277.6716962,16.391588421062114,15.929166666666667,-18.48,1
1718358278.31323,16.79538341308677,16.535,-19.169999999999998,1
1718358278.9840798,17.16246976947282,17.083333333333332,-20.66,1
1718358279.6721349,17.496184638914688,17.517916666666668,-19.919999999999998,1
1718358280.3120675,17.799561792952748,17.803333333333335,-18.040000000000003,1
1718358280.950862,18.07535920571462,18.136666666666667,-18.15,1
1718358281.621488,18.326084126407224,18.67125,-18.45,1
1718358282.2623844,18.554015872491412,19.164583333333333,-18.48,1
1718358282.9176621,18.76122655074978,19.493333333333332,-14.37,1
1718358283.5730233,18.949599894621013,19.785833333333333,-14.2,1
1718358284.212599,19.1208483890494,20.450833333333332,2.4800000000000004,1
1718358284.8831627,19.27652883852975,21.153333333333332,6.180000000000001,1
1718358285.522754,19.418056519875535,23.14625,2.2299999999999995,1
1718358286.1639235,19.546718048371694,25.083333333333332,0.39000000000000057,1
1718358286.8350918,19.663683074277312,26.00958333333333,-0.1399999999999988,1
1718358287.5219233,19.77001491600968,26.27166666666667,-6.9700000000000015,1
1718358288.209456,19.866680226675452,26.39125,-11.010000000000002,1
1718358288.849257,19.954557781826175,25.836666666666666,-10.57,1
1718358289.504135,20.034446468326834,24.845,-6.52,1
1718358290.2080436,20.107072546963778,24.121666666666666,6.4300000000000015,1
1718358290.8640869,20.17309625481556,23.935833333333335,6.420000000000001,1
1718358291.5195374,20.233117807408078,24.93166666666667,5.04,1
1718358292.1914647,20.287682855219465,25.700833333333332,-13.249999999999996,1
1718358292.8466265,20.337287444138905,25.811666666666667,-10.690000000000001,1
1718358293.6065645,20.38238252497477,24.043333333333333,0,1
1718358294.3014657,20.423378053007365,22.4425,-12.53,1
1718358294.9574099,20.460646714855173,22.645,-7.490000000000001,1
1718358295.6446598,20.49452731653501,21.99625,10.99,1
1718358296.3001359,20.525327863516676,21.357916666666668,12.21,1
1718358296.9709737,20.553328360772745,22.610833333333332,10.950000000000001,1
1718358297.610579,20.578783358278244,24.1825,8.530000000000001,1
1718358298.26636,20.60192426510143,24.815833333333334,-2.5700000000000003,1
1718358298.8910675,20.622961453122517,24.7625,-14.18,1
1718358299.5624,20.642086169505323,23.765833333333333,-13.809999999999999,1
1718358300.2023096,20.659472275307866,21.64666666666667,-9.96,1
1718358300.873921,20.675277826037455,20.084583333333335,-2.4700000000000006,1
1718358301.512351,20.6896465085189,19.566666666666666,2.209999999999999,1
1718358302.1672125,20.702708947138394,19.934583333333332,8.02,1
1718358302.792948,20.714583891337934,20.601666666666667,5.89,1
1718358303.6066928,20.7253792951557,21.756666666666668,2.4800000000000004,1
1718358304.3146415,20.7351932986264,22.235,-13.630000000000003,1
1718358304.9511664,20.74411511996339,22.004583333333333,-12.359999999999998,1
1718358305.589184,20.75222586663338,20.435,-9.690000000000001,1
1718358306.2452428,20.759599272697013,19.238333333333333,-8.26,1
1718358306.8700259,20.766302369118492,18.864166666666666,-3.7699999999999996,1
1718358307.525777,20.772396093138024,18.816666666666666,3.0100000000000016,1
1718358308.1963627,20.777935842246684,19.15,12.47,1
1718358308.8366914,20.78297197780002,20.088333333333335,11.940000000000001,1
1718358309.4911346,20.78755028284851,21.714166666666667,11.379999999999999,1
1718358310.179553,20.79171237834712,22.875833333333333,-1.67,1
1718358310.8352146,20.79549610152769,23.53625,-11.5,1
1718358311.4898815,20.798935849873658,22.764583333333334,-9.950000000000001,1
1718358312.129812,20.802062893824537,21.114166666666666,-10.29,1
1718358312.784994,20.804905661052615,20.05666666666667,-4.249999999999999,1
1718358313.4569583,20.807489994896315,19.5275,13.54,1
1718358314.096094,20.80983938929967,19.688333333333333,11.52,1
1718358314.8168886,20.811975202393636,21.441666666666666,9.69,1
1718358315.4560235,20.8139168506609,22.844166666666666,7.549999999999999,1
1718358316.1761403,20.815681985449288,23.27,-10.07,1
1718358316.8790812,20.81728665343875,23.19,-13.950000000000001,1
1718358317.5178356,20.818745442520072,21.523333333333333,-12.150000000000002,1
1718358318.1579766,20.82007161441219,19.776666666666667,-11.129999999999999,1
1718358318.8619857,20.821277225223202,18.855,-5.590000000000001,1
1718358319.5172513,20.822373235051394,18.430833333333332,13.650000000000002,1
1718358320.157585,20.82336960762248,18.678333333333335,13.120000000000001,1
1718358320.8284612,20.824275400868913,20.6,12.1,1
1718358321.4831553,20.825098849274777,22.27125,9.379999999999999,1
1718358322.1560867,20.825847438734638,23.05666666666667,-6.92,1
1718358322.8114893,20.82652797460726,23.256666666666668,-11.759999999999998,1
1718358323.4669893,20.827146643582356,21.976666666666667,-10.310000000000002,1
1718358324.169779,20.827709069923344,20.297916666666666,-9.8,1
1718358324.809162,20.82822036659699,19.367916666666666,-5.069999999999999,1
1718358325.5437796,20.82868518175483,18.955833333333334,13.0,1
1718358326.184326,20.82910774098924,19.09,11.68,1
1718358326.8884237,20.8294918857478,20.88083333333333,9.930000000000001,1
1718358327.5432394,20.829841108255568,22.359583333333333,7.669999999999998,1
1718358328.1838858,20.830158583262648,22.889166666666668,-0.5500000000000007,1
1718358328.8708932,20.830447196905432,22.915,-11.27,1
1718358329.5261693,20.830709572944336,22.18625,-9.590000000000002,1
1718358330.1985555,20.83094809661606,20.664166666666667,-9.55,1
1718358330.8370943,20.83116493631763,19.61,-5.279999999999999,1
1718358331.4937565,20.831362063319055,19.081666666666667,12.18,1
1718358332.1493204,20.831541269683985,19.095833333333335,13.03,1
1718358332.8527853,20.831704184561204,20.778333333333332,10.98,1
1718358333.507611,20.83185228899502,22.37,10.990000000000002,1
1718358334.2120483,20.831986929389412,23.0075,9.209999999999999,1
1718358334.8511891,20.832109329747958,23.298333333333332,-11.760000000000002,1
1718358335.55469,20.832220602801172,23.36,-14.419999999999998,1
1718358336.2091644,20.832321760122287,21.499166666666667,-12.970000000000002,1
1718358336.882355,20.832413721323295,19.512916666666666,-8.23,1
1718358337.5532253,20.83249732241511,18.44125,11.02,1
1718358338.2403543,20.83257332340768,18.311666666666667,11.04,1
1718358338.8967738,20.8326424152191,19.99,10.67,1
1718358339.600377,20.832705225956754,21.468333333333334,8.159999999999998,1
1718358340.238878,20.832762326627357,22.22125,-1.1400000000000006,1
1718358340.92649,20.832814236327906,22.410833333333333,-4.570000000000002,1
1718358341.565017,20.83286142696476,21.72125,-3.6000000000000005,1
1718358342.2382908,20.832904327543705,20.855,-4.33,1
1718358342.8943343,20.832943328070034,20.355,-4.75,1
1718358343.533855,20.83297878309398,20.038333333333334,12.54,1
1718358344.1882918,20.83301101493392,19.7575,10.76,1
1718358344.9079707,20.833040316606592,21.043333333333333,10.64,1
1718358345.5947828,20.833066954490846,22.2825,10.870000000000001,1
1718358346.2349424,20.83309117074925,22.848333333333333,5.679999999999999,1
1718358346.937978,20.83311318552962,23.108333333333334,-1.7199999999999989,1
1718358347.5782366,20.833133198966316,22.866666666666667,-2.1899999999999995,1
1718358348.2664535,20.83315139299968,21.946666666666665,-1.7600000000000016,1
1718358348.9065273,20.833167933030005,21.125,-2.3000000000000016,1
1718358349.5925786,20.833182969421227,20.653333333333332,-2.2399999999999993,1
1718358350.2329721,20.833196638867786,20.285833333333333,-1.8899999999999988,1
1718358350.9531248,20.833209065637373,19.95625,11.26,1
1718358351.6074069,20.833220362700644,19.75958333333333,10.03,1
1718358352.280156,20.833230632758156,20.77125,8.35,1
1718358352.9191427,20.833239969174087,21.74416666666667,-4.609999999999999,1
1718358353.6221225,20.833248456824926,22.030833333333334,-6.130000000000001,1
1718358354.2626293,20.83325617287114,20.899583333333332,-3.289999999999999,1
1718358354.9179623,20.833263187458627,19.810833333333335,-2.2300000000000004,1
1718358355.573387,20.833269564356318,19.49416666666667,8.17,1
1718358356.2614255,20.833275361536046,19.558333333333334,11.459999999999999,1
1718358356.900038,20.83328063169943,20.475,13.23,1
1718358357.6032646,20.833285422757058,21.580833333333334,12.19,1
1718358358.2440379,20.833289778263996,22.49,7.67,1
1718358358.899319,20.833293737815755,22.941666666666666,-9.459999999999999,1
1718358359.5395133,20.833297337408258,22.769583333333333,-9.1,1
1718358360.211788,20.83330060976509,21.066666666666666,-7.389999999999999,1
1718358360.8653455,20.833303584634923,19.5225,-8.78,1
1718358361.5525684,20.833306289062044,18.871666666666666,13.48,1
1718358362.2082226,20.83330874763217,18.433333333333334,11.73,1
1718358362.8472257,20.833310982695913,19.966666666666665,10.56,1
1718358363.5032244,20.833313014572038,21.361666666666668,7.909999999999999,1
1718358364.1433487,20.833314861732166,21.932916666666667,3.080000000000001,1
1718358364.783474,20.83331654096864,22.0125,2.139999999999999,1
1718358365.4377832,20.833318067547236,21.699583333333333,-8.23,1
1718358366.0789363,20.83331945534598,21.3575,-7.64,1
1718358366.7181904,20.83332071698119,20.24,-5.829999999999999,1
1718358367.3896935,20.833321863922297,19.297916666666666,9.29,1
1718358368.0770354,20.833322906596027,18.951666666666668,10.71,1
1718358368.7496808,20.83332385448123,20.122916666666665,10.389999999999999,1
1718358369.3876085,20.833324716195058,21.379166666666666,-0.9899999999999984,1
1718358370.0921907,20.833325499571266,21.974166666666665,6.64,1
1718358370.7950451,20.83332621173145,21.284583333333334,-3.1400000000000006,1
1718358371.4663405,20.833326859149807,21.2975,-3.4700000000000006,1
1718358372.1541398,20.83332744771195,20.84625,-3.9300000000000015,1
1718358372.793756,20.833327982768434,20.18,-3.5100000000000016,1
1718358373.4812565,20.83332846918342,19.72125,-3.6700000000000017,1
1718358374.1203399,20.833328911378874,19.481666666666666,-2.830000000000001,1
1718358374.793517,20.83332931337473,19.323333333333334,11.23,1
1718358375.4485846,20.833329678825514,19.2975,9.45,1
1718358376.1037629,20.8333300110535,20.555,8.13,1
1718358376.7441666,20.83333031307894,21.59958333333333,-1.9400000000000013,1
1718358377.430499,20.833330587647517,21.963333333333335,-2.1400000000000006,1
1718358378.070601,20.83333083725532,21.296666666666667,-1.4099999999999984,1
1718358378.7579842,20.833331064171507,20.674583333333334,-1.8199999999999985,1
1718358379.462201,20.83333127045895,20.454166666666666,-0.2599999999999998,1
1718358380.1014907,20.833331457992983,20.33125,10.46,1
1718358380.7579105,20.83333162847847,20.35,9.110000000000001,1
1718358381.4282646,20.83333178346528,21.3575,7.609999999999999,1
1718358382.0842519,20.83333192436237,22.136666666666667,6.140000000000001,1
1718358382.7710812,20.833332052450643,22.3625,4.2200000000000015,1
1718358383.4919505,20.833332168894522,22.315833333333334,-7.5,1
1718358384.131553,20.8333322747526,22.06833333333333,-7.920000000000001,1
1718358384.8505723,20.833332370987215,20.835833333333333,-5.949999999999999,1
1718358385.4893653,20.83333245847322,19.623333333333335,10.08,1
1718358386.1617837,20.833332538005948,19.184166666666666,10.99,1
1718358386.8335853,20.83333261030845,20.428333333333335,9.020000000000001,1
1718358387.536695,20.833332676037983,21.699583333333333,3.7700000000000014,1
1718358388.2241652,20.833332735792112,22.16,2.29,1
1718358388.8630962,20.833332790114035,21.8375,-6.620000000000001,1
1718358389.567387,20.833332839497597,21.415,-6.49,1
1718358390.2070723,20.83333288439176,20.38083333333333,-6.210000000000001,1
1718358390.8945782,20.833332925204644,19.5325,-4.530000000000001,1
1718358391.5344036,20.83333296230725,19.07,1.9300000000000006,1
1718358392.2220078,20.83333299603689,18.957916666666666,8.59,1
1718358392.861682,20.833333026700203,19.49625,10.409999999999998,1
1718358393.5473871,20.83333305457595,20.575,9.17,1
1718358394.2053273,20.833333079917526,21.63083333333333,9.74,1
1718358394.8584933,20.83333310295532,22.161666666666665,-5.93,1
1718358395.5463464,17.04545433602,22.3775,-8.21,1
1718358396.1686459,13.60192818426059,19.61,-3.99,1
1718358396.8720229,10.471449864479327,15.783333333333333,0.3199999999999994,1
1718358397.494228,7.625560482859995,12.665833333333333,8.27,1
1718358398.151783,5.038388317751512,10.438333333333333,9.59,1
1718358398.7900991,2.6864136221983426,8.720833333333333,11.93,1
1718358399.4311512,0.5482548080591004,6.777916666666667,8.34,1
1718358400.0705867,-1.395525932067491,4.706666666666667,7.9,1
1718358400.693409,-3.1625993321825687,2.3433333333333333,6.5,1
1718358401.3486097,-4.769029695923551,-0.2225,3.709999999999999,1
1718358401.9722826,-6.229420935688068,-2.7533333333333334,2.0700000000000003,1
1718358402.6126451,-7.5570493354740025,-5.273333333333333,5.729999999999999,1
1718358403.2516632,-8.763984244370306,-7.91,6.1499999999999995,1
1718358403.9391718,-9.861197797912403,-9.8925,6.950000000000001,1
1718358404.5953696,-10.85866466476885,-11.7075,7.1,1
1718358405.2333958,-11.765452725547439,-13.212083333333334,8.010000000000002,1
1718358405.8749685,-12.589805508073429,-14.526666666666667,-0.33000000000000096,1
1718358406.5482852,-13.339217128551603,-15.67625,-5.499999999999999,1
1718358407.1854627,-14.020500419895397,-17.559583333333332,0.22999999999999954,1
1718358407.8573475,-14.639848866571574,-19.579166666666666,2.420000000000001,1
1718358408.511854,-15.202892909004458,-20.675,1.6799999999999988,1
1718358409.1524415,-15.71475112939799,-21.111666666666668,1.8900000000000006,1
1718358409.7749615,-16.180076784301207,-21.579583333333332,3.9399999999999995,1
1718358410.4150817,-16.60310010694049,-22.03625,4.209999999999999,1
1718358411.0544634,-16.987666763885294,-22.190833333333334,3.9799999999999986,1
1718358411.7256932,-17.3372728156533,-22.21,5.110000000000001,1
1718358412.3978605,-17.655096499078756,-22.24375,5.1099999999999985,1
1718358413.0377562,-17.94402712037463,-22.1675,5.15,1
1718358413.7241032,-18.206691321552693,-22.059166666666666,5.220000000000001,1
1718358414.3647134,-18.4454769589873,-21.945416666666667,5.680000000000001,1
1718358415.0357468,-18.66255481120057,-21.819583333333334,5.130000000000001,1
1718358415.6754103,-18.85989831321264,-21.655833333333334,-0.7900000000000009,1
1718358416.3318515,-19.039301496859977,-21.5625,-9.57,1
1718358417.0189214,-19.20239530017574,-22.050416666666667,-2.869999999999999,1
1718358417.656683,-19.350662394099157,-23.28125,1.0,1
1718358418.314072,-19.485450661302263,-23.570833333333333,2.630000000000001,1
1718358418.9528415,-19.60798544966872,-23.07,0.9199999999999999,1
1718358419.6084268,-19.71938071182005,-22.569583333333334,1.9299999999999988,1
1718358420.24884,-19.820649131957623,-22.399166666666666,-0.5800000000000001,1
1718358420.9520023,-19.912711332082683,-22.232916666666668,-8.77,1
1718358421.607119,-19.99640424128729,-22.227916666666665,-5.670000000000002,1
1718358422.2630756,-20.07248870420057,-22.89125,9.0,1
1718358423.0146077,-20.141656397758094,-23.197916666666668,0,1
1718358423.6696854,-20.20453611917402,-21.700416666666666,6.58,1
1718358424.341488,-20.261699502279413,-21.214583333333334,6.18,1
1718358424.980862,-20.313666214193404,-20.758333333333333,6.24,1
1718358425.6196377,-20.360908679569764,-20.264583333333334,6.129999999999999,1
1718358426.2438745,-20.40385637536645,-19.87625,6.77,1
1718358426.9165657,-20.442899735181623,-19.61375,8.33,1
1718358427.5555286,-20.47839369864996,-19.345,6.820000000000001,1
1718358428.2113914,-20.510660938166634,-19.025,0.8599999999999994,1
1718358428.8663757,-20.539994792272694,-18.929166666666667,-5.489999999999999,1
1718358429.5059643,-20.566661932369115,-19.499166666666667,-4.709999999999999,1
1718358430.1462371,-20.590904787002223,-20.5725,0.8699999999999992,1
1718358430.800481,-20.612943745759605,-21.319166666666668,1.759999999999999,1
1718358431.4884634,-20.632979162811758,-21.2775,1.6400000000000006,1
1718358432.1446328,-20.651193178313722,-21.07625,1.6199999999999992,1
1718358432.8150127,-20.667751374224597,-21.058333333333334,1.6799999999999997,1
1718358433.4704013,-20.682804279598113,-21.09125,3.4299999999999997,1
1718358434.1433804,-20.69648873902859,-21.085,4.43,1
1718358434.7823677,-20.70892915669266,-20.8975,-6.260000000000002,1
1718358435.4854512,-20.720238627296354,-20.68,-4.750000000000002,1
1718358436.1578755,-20.73051996420881,-21.446666666666665,-2.880000000000001,1
1718358436.7807202,-20.739866634129218,-22.118333333333332,-2.83,1
1718358437.4846482,-20.74836360678414,-22.238333333333333,0.9999999999999991,1
1718358438.1399627,-20.756088127379524,-22.200833333333332,7.079999999999999,1
1718358438.8790298,-20.763110418829868,-21.873333333333335,0,1
1718358439.5628915,-20.769494320148365,-20.915416666666665,5.31,1
1718358440.2350645,-20.775297866801544,-20.835416666666667,4.91,1
1718358440.8746614,-20.780573818304433,-20.58375,3.3599999999999994,1
1718358441.5613563,-20.785370137852514,-20.230416666666667,3.2300000000000004,1
1718358442.2340486,-20.78973042835077,-20.110833333333332,3.969999999999999,1
1718358442.8727112,-20.793694328803735,-20.11,-7.270000000000001,1
1718358443.577106,-20.797297874670058,-20.081666666666667,-7.960000000000001,1
1718358444.2159734,-20.800573825457633,-21.02125,-2.110000000000001,1
1718358444.9044771,-20.80355196253724,-21.960416666666667,0.9599999999999991,1
1718358445.6068504,-20.80625935988234,-21.98,-2.030000000000001,1
1718358446.2632642,-20.808720630196063,-21.57,-11.39,1
1718358446.9517999,-20.81095814866309,-21.642916666666668,-9.18,1
1718358447.6538546,-20.81299225636038,-22.68,-4.680000000000001,1
1718358448.3251417,-20.814841445176103,-23.349166666666665,-3.8900000000000015,1
1718358449.0127375,-20.816522525917673,-23.132083333333334,0.47999999999999865,1
1718358449.6526017,-20.81805078113728,-22.714583333333334,0.8200000000000012,1
1718358450.2917163,-20.819440104064192,-22.1325,8.15,1
1718358450.9474418,-20.820703124906842,-21.539166666666667,5.27,1
1718358451.6511984,-20.82185132567289,-20.498333333333335,5.0699999999999985,1
1718358452.3386774,-20.822895144551104,-19.770833333333332,8.900000000000002,1
1718358452.9786808,-20.823844070804036,-19.40125,-4.82,1
1718358453.6493618,-20.824706731033974,-18.871666666666666,-8.580000000000002,1
1718358454.354198,-20.825490967606644,-19.654166666666665,-2.219999999999999,1
1718358454.9932446,-20.826203909945434,-20.850833333333334,5.67,1
1718358455.6488943,-20.826852039344335,-21.01875,6.01,1
1718358456.320042,-20.82744124788879,-20.149583333333332,6.17,1
1718358457.0235624,-20.82797689202011,-19.499166666666667,7.42,1
1718358457.6627898,-20.828463841230406,-19.21125,7.26,1
1718358458.3345118,-20.828906522330673,-18.95625,9.89,1
1718358459.02282,-20.829308959694547,-18.72625,1.490000000000002,1
1718358459.6932106,-20.82967481184353,-18.345833333333335,2.6099999999999994,1
1718358460.3330915,-20.830007404706237,-18.816666666666666,6.790000000000001,1
1718358461.0542223,-20.830309761854156,-19.30625,9.73,1
1718358461.7913678,-20.83058463198863,-19.195833333333333,0,1
1718358462.476445,-20.83083451392905,-18.743333333333332,-6.2,1
1718358463.179277,-20.831061679329444,-19.454583333333332,2.29,1
1718358463.8356204,-20.831268193329798,-20.876666666666665,4.59,1
1718358464.4913192,-20.83145593333012,-21.110833333333332,3.169999999999999,1
1718358465.14659,-20.831626606057682,-20.73,7.44,1
1718358465.802098,-20.831781763082745,-20.666666666666668,6.359999999999999,1
1718358466.4738107,-20.831922814923704,-20.424166666666668,4.0600000000000005,1
1718358467.1929326,-20.832051043870035,-20.256666666666668,5.779999999999999,1
1718358467.8649793,-20.832167615639428,-20.363333333333333,-0.1299999999999999,1
1718358468.51943,-20.832273589975237,-20.36916666666667,-6.989999999999998,1
1718358469.2221656,-20.832369930280517,-20.88375,-6.540000000000001,1
1718358469.8625076,-20.83245751237623,-22.02875,-2.4000000000000004,1
1718358470.5179148,-20.83253713246324,-22.800416666666667,6.949999999999999,1
1718358471.2222786,-20.83260951436052,-22.817083333333333,7.83,1
1718358471.8778098,-20.83267531608532,-21.841666666666665,8.479999999999999,1
1718358472.532993,-20.832735135835136,-20.982916666666668,10.26,1
1718358473.203265,-20.832789517425887,-20.4725,4.33,1
1718358473.8602934,-20.83283895523565,-19.9525,6.319999999999999,1
1718358474.532526,-20.83288389869908,-20.00375,7.67,1
1718358475.1868927,-20.8329247563931,-19.992916666666666,9.92,1
1718358475.826933,-20.832961899751304,-19.750833333333333,8.95,1
1718358476.5463464,-20.832995666440578,-19.357916666666668,8.7,1
1718358477.1853616,-20.83302636343083,-19.174166666666668,6.76,1
1718358477.8583846,-20.833054269785602,-19.159166666666668,5.799999999999999,1
1718358478.5133994,-20.833079639199035,-19.34875,5.720000000000001,1
1718358479.1528704,-20.83310270230215,-19.610416666666666,5.33,1
1718358479.7940516,-20.833123668759534,-19.82625,7.630000000000001,1
1718358480.4953675,-20.833142729175332,-20.034583333333334,4.84,1
1718358481.1507773,-20.83316005682606,-20.03625,3.2200000000000006,1
1718358481.8393283,-20.83317580923581,-20.275833333333335,3.3200000000000003,1
1718358482.494318,-20.833190129608315,-20.70375,-8.44,1
1718358483.13537,-20.83320314812877,-21.075833333333332,-4.65,1
1718358483.805831,-20.833214983147368,-22.284166666666668,-3.24,1
1718358484.4452498,-20.83322574225518,-23.121666666666666,-1.1600000000000001,1
1718358485.1643066,-20.83323552326229,-23.341666666666665,4.18,1
1718358485.821768,-20.833244415086927,-23.22458333333333,8.799999999999999,1
1718358486.5082984,-20.83325249856387,-22.6325,10.229999999999999,1
1718358487.180795,-20.833259847179274,-21.700416666666666,10.39,1
1718358487.8356621,-20.833266527738736,-20.836666666666666,9.96,1
1718358488.4746761,-20.83327260097461,-20.24,0.8999999999999995,1
1718358489.146669,-20.833278122098132,-19.879166666666666,-4.02,1
1718358489.8020842,-20.833283141301333,-20.404166666666665,-2.79,1
1718358490.4567387,-20.833287704213333,-21.390416666666667,-0.6000000000000014,1
1718358491.1293683,-20.83329185231515,-21.935,0.5499999999999989,1
1718358491.8170767,-20.8332956233168,-21.985833333333332,9.57,1
1718358492.4875476,-20.833299051500127,-21.82375,9.75,1
1718358493.1437104,-20.833302168030418,-21.00375,9.81,1
1718358493.7831957,-20.83330500123977,-20.23,9.799999999999999,1
1718358494.4552608,-20.833307576884643,-19.773333333333333,-3.610000000000001,1
1718358495.126902,-20.833309918379975,-19.5025,-6.710000000000001,1
1718358495.7663903,-20.8333120470121,-20.48375,-3.08,1
1718358496.4693463,-20.83331398213221,-21.69625,0.15000000000000036,1
1718358497.1411772,-20.83331574133231,-22.200416666666666,7.07,1
1718358497.8837438,-20.833317340605134,-22.006666666666668,0,1
1718358498.5486255,-20.833318794489514,-21.190833333333334,9.049999999999999,1
1718358499.2036736,-20.83332011620259,-21.231666666666666,8.790000000000001,1
1718358499.8601885,-20.83332131775993,-20.756666666666668,8.86,1
1718358500.5304687,-20.833322410084783,-20.127083333333335,-5.39,1
1718358501.2515416,-20.833323403107382,-19.741666666666667,-7.180000000000001,1
1718358501.906695,-20.833324305855193,-20.909166666666668,-4.41,1
1718358502.5452895,-20.833325126535026,-22.101666666666667,0.4999999999999991,1
1718358503.2337966,-20.833325872607595,-22.466666666666665,8.11,1
1718358503.937229,-20.833326550855393,-22.0875,9.74,1
1718358504.624219,-20.833327167444295,-21.09375,9.58,1
1718358505.262524,-20.83332772797966,-20.204583333333332,9.57,1
1718358505.9666874,-20.83332823755727,-19.7125,9.35,1
1718358506.606635,-20.83332870080964,-19.37,5.629999999999999,1
1718358507.295219,-20.833329121948154,-19.130416666666665,-5.9399999999999995,1
1718358507.9351165,-20.833329504801355,-19.332083333333333,-7.710000000000001,1
1718358508.6225827,-20.833329852849715,-20.656666666666666,-1.58,1
1718358509.2607677,-20.833330169257316,-21.905416666666667,7.359999999999999,1
1718358509.9493663,-20.83333045690059,-22.07375,9.2,1
1718358510.604922,-20.833330718394475,-21.219583333333333,9.469999999999999,1
1718358511.2625117,-20.833330956116193,-20.36875,9.479999999999999,1
1718358511.8991115,-20.83333117222684,-19.91583333333333,10.589999999999998,1
1718358512.5873387,-20.83333136869107,-19.63458333333333,-2.8499999999999996,1
1718358513.2423227,-20.83333154729491,-19.31625,-7.159999999999999,1
1718358513.9143922,-20.83333170966204,-20.29083333333333,-6.610000000000001,1
1718358514.6679447,-20.83333185726852,-21.704166666666666,0,1
1718358515.3856032,-20.833331991456227,-22.674583333333334,9.469999999999999,1
1718358516.0245621,-20.83333211344506,-22.485833333333332,9.469999999999999,1
1718358516.6966372,-20.833332224343994,-21.35125,10.41,1
1718358517.350878,-20.8333323251612,-20.445833333333333,10.07,1
1718358518.0076833,-20.833332416813217,-19.94375,9.969999999999999,1
1718358518.6470711,-20.833332500133224,-19.594166666666666,-1.7999999999999998,1
1718358519.3670106,-20.833332575878693,-19.358333333333334,-2.5,1
1718358520.006644,-20.833332644738203,-20.23,-0.8099999999999987,1
1718358520.6931937,-20.833332707337764,-21.155,0.13999999999999968,1
1718358521.3325918,-20.83333276424645,-21.516666666666666,6.059999999999999,1
1718358522.0048594,-20.833332815981624,-21.57625,9.58,1
1718358522.660811,-20.833332863013595,-21.13125,8.839999999999998,1
1718358523.387232,-20.833332905769936,-20.4425,0,1
1718358524.131891,-20.833332944639334,-19.982083333333332,8.719999999999999,2
1718358524.785083,-20.833332979975154,-20.051666666666666,4.390000000000001,2
1718358525.4092183,-20.833333012098624,-19.780833333333334,2.8499999999999988,2
1718358526.048712,-20.83333304130178,-19.642916666666668,7.26,2
1718358526.7209456,-20.833333067850102,-19.624583333333334,10.22,1
1718358527.3613157,-20.833333091984944,-19.216666666666665,9.129999999999999,1
1718358528.0009146,-20.833333113925704,-18.614166666666666,3.1999999999999993,1
1718358528.6246305,-17.045454345993065,-18.277083333333334,1.2699999999999987,1
1718358529.2631338,-13.601928193327028,-16.972083333333334,-6.49,1
1718358529.9026268,-10.471449872721545,-15.16625,-9.600000000000001,1
1718358530.5736825,-7.625560490352921,-13.713333333333333,-10.41,1
1718358531.2151253,-5.038388324563251,-12.33,-5.91,1
1718358531.853452,-2.6864136283908375,-10.545416666666666,-3.7699999999999996,1
1718358532.4941084,-0.5482548136886423,-8.03,-0.5900000000000007,1
1718358533.1813703,1.3955259269497158,-4.992083333333333,0.3299999999999992,1
1718358533.8844981,3.1625993275300424,-1.8816666666666666,-0.1800000000000015,1
1718358534.5566227,4.769029691693989,1.2641666666666667,-0.07000000000000117,1
1718358535.212347,6.2294209318430145,3.9783333333333335,-0.1800000000000015,1
1718358535.8992424,7.557049331978499,6.38,8.830000000000002,1
1718358536.555844,8.763984241192569,8.551666666666666,8.510000000000002,1
1718358537.2112045,9.861197795023545,11.4975,6.14,1
1718358537.8659065,10.858664662142619,14.053333333333333,1.7800000000000011,1
1718358538.5055242,11.765452723159955,15.781666666666666,0.9799999999999986,1
1718358539.1934495,12.589805505902987,16.774583333333332,0.6699999999999999,1
1718358539.832239,13.339217126578479,17.6825,-0.40000000000000036,1
1718358540.488735,14.020500418101644,18.500833333333333,-0.9400000000000013,1
1718358541.1435978,14.639848864940893,19.135833333333334,-1.1499999999999995,1
1718358541.7985377,15.202892907522012,19.583333333333332,-1.42,1
1718358542.4869094,15.714751128050326,19.9475,-1.2300000000000004,1
1718358543.1264763,16.18007678307605,20.239583333333332,-1.63,1
1718358543.7658162,16.60310010582672,20.48625,-1.7299999999999995,1
1718358544.4537966,16.98766676287276,20.662916666666668,-1.71,1
1718358545.0913973,17.33727281473281,20.7925,-2.910000000000001,1
1718358545.7650335,17.65509649824196,20.894166666666667,-2.1900000000000013,1
1718358546.4204419,17.944027119613892,20.877916666666668,11.57,1
1718358547.0589879,18.206691320861125,20.955,10.27,1
1718358547.714139,18.445476958358594,22.23625,8.2,1
1718358548.371039,18.662554810629032,23.31125,7.729999999999999,1
1718358549.0258558,18.85989831269305,23.64,-6.260000000000002,1
1718358549.679808,19.039301496387623,23.67,0.13999999999999968,1
1718358550.3219595,19.202395299746325,22.553333333333335,0.8899999999999997,1
1718358550.9614027,19.350662393708784,22.001666666666665,0.6199999999999992,1
1718358551.6169515,19.48545066094738,21.926666666666666,0.47999999999999954,1
1718358552.3044143,19.6079854493461,21.788333333333334,0.5600000000000005,1
1718358552.943239,19.719380711526757,21.532916666666665,1.5599999999999996,1
1718358553.646076,19.820649131691003,21.323333333333334,-5.170000000000002,1
1718358554.2869506,19.912711331840303,21.214166666666667,-0.6900000000000004,1
1718358554.9583313,19.996404241066934,20.563333333333333,-0.39000000000000057,1
1718358555.6143277,20.072488704000243,20.31833333333333,-0.4299999999999997,1
1718358556.2695029,20.141656397575982,20.334583333333335,-0.25,1
1718358556.957038,20.204536119008456,20.335,-0.020000000000000462,1
1718358557.5955656,20.261699502128906,20.299166666666668,0.5,1
1718358558.3008282,20.313666214056575,20.3,11.529999999999998,1
1718358558.9561098,20.36090867944537,20.409583333333334,11.38,1
1718358559.595712,20.40385637525337,21.484166666666667,10.09,1
1718358560.2513614,20.442899735078825,22.465,7.01,1
1718358560.9228609,20.478393698556502,22.874166666666667,-2.380000000000001,1
1718358561.5610409,20.51066093808166,22.777916666666666,-1.5899999999999999,1
1718358562.2019415,20.539994792195454,21.870833333333334,-0.9700000000000015,1
1718358562.841577,20.566661932298896,21.144166666666667,-1.3000000000000007,1
1718358563.5288122,20.590904786938385,20.793333333333333,-0.5800000000000001,1
1718358564.2006636,20.61294374570157,20.52125,10.16,1
1718358564.8555942,20.632979162759003,20.325,9.360000000000001,1
1718358565.4953294,20.65119317826575,21.094583333333333,9.14,1
1718358566.1354148,20.667751374180988,21.848333333333333,7.910000000000002,1
1718358566.7900586,20.68280427955848,22.196666666666665,6.25,1
1718358567.4781847,20.696488738992556,22.245,5.029999999999999,1
1718358568.1340282,20.708929156659895,22.15,1.5,1
1718358568.8056486,20.720238627266564,21.936666666666667,-9.32,1
1718358569.4444554,20.73051996418173,21.429583333333333,-10.09,1
1718358570.1350198,20.739866634104608,19.97458333333333,-8.510000000000002,1
1718358570.788004,20.748363606761764,18.629166666666666,-6.83,1
1718358571.426847,20.75608812735918,18.024583333333332,-5.159999999999998,1
1718358572.1477778,20.763110418811376,17.875,-3.6900000000000004,1
1718358572.7866254,20.76949432013156,17.881666666666668,-0.10999999999999943,1
1718358573.4413638,20.775297866786254,18.053333333333335,9.680000000000001,1
1718358574.0822523,20.78057381829054,18.566666666666666,9.809999999999999,1
1718358574.7218468,20.78537013783988,19.90125,8.52,1
1718358575.3614624,20.789730428339293,21.09125,6.770000000000001,1
1718358576.0163956,20.793694328793293,21.738333333333333,-4.290000000000001,1
1718358576.656338,20.79729787466058,21.97125,-1.5200000000000014,1
1718358577.279066,20.800573825449003,21.249166666666667,-0.5000000000000009,1
1718358577.9672134,20.803551962529408,20.813333333333333,-0.3000000000000007,1
1718358578.6230073,20.80625935987521,20.776666666666667,0.7999999999999998,1
1718358579.3097105,20.808720630189587,20.777916666666666,11.07,1
1718358579.949047,20.810958148657203,20.84125,9.31,1
1718358580.6224716,20.812992256355027,21.789166666666667,6.8500000000000005,1
1718358581.276749,20.814841445171236,22.549166666666668,5.300000000000001,1
1718358581.9806552,20.816522525913243,22.647916666666667,-7.199999999999999,1
1718358582.6200664,20.818050781133255,22.435,-7.060000000000002,1
1718358583.3398726,20.819440104060536,21.145,-3.719999999999999,1
1718358583.9947956,20.82070312490352,19.9925,-5.740000000000002,1
1718358584.6507182,20.82185132566986,19.69,-3.630000000000001,1
1718358585.2893207,20.822895144548358,19.424583333333334,11.14,1
1718358586.026237,20.823844070801545,19.325833333333332,10.110000000000001,1
1718358586.7453866,20.824706731031704,20.6925,9.86,1
1718358587.3843353,20.82549096760459,21.916666666666668,7.620000000000001,1
1718358588.0718172,20.826203909943555,22.4175,5.43,1
1718358588.7432275,20.82685203934263,22.4725,-5.84,1
1718358589.382837,20.82744124788723,22.317916666666665,-6.750000000000001,1
1718358590.0230126,20.827976892018704,21.252916666666668,-5.110000000000001,1
1718358590.6945775,20.82846384122912,20.175,-3.1900000000000004,1
1718358591.3339136,20.8289065223295,19.66,11.030000000000001,1
1718358591.989716,20.829308959693492,19.5825,10.509999999999998,1
1718358592.6768584,20.829674811842562,20.727916666666665,8.76,1
1718358593.3311436,20.830007404705356,21.86,7.000000000000001,1
1718358593.9884079,20.83030976185335,22.23,-0.7899999999999991,1
1718358594.6272573,20.8305846319879,22.195833333333333,-1.6300000000000008,1
1718358595.2845974,20.830834513928398,21.545833333333334,-0.9400000000000013,1
1718358595.923595,20.83106167932885,20.881666666666668,-6.05,1
1718358596.6111479,20.831268193329258,20.496666666666666,1.1999999999999993,1
1718358597.312835,20.83145593332962,19.848333333333333,6.309999999999999,1
1718358597.969239,20.831626606057227,19.905,-4.640000000000001,1
1718358598.6255736,20.831781763082326,20.563333333333333,-0.33000000000000007,1
1718358599.2653599,20.831922814923335,20.1225,9.65,2
1718358599.9357784,20.8320510438697,19.768333333333334,7.219999999999999,2
1718358600.5750978,20.83216761563912,19.998333333333335,10.379999999999999,2
1718358601.2944026,20.832273589974964,20.165,10.38,2
1718358601.9352283,20.832369930280255,20.422916666666666,9.25,2
1718358602.6391237,20.832457512376,20.6325,8.19,1
1718358603.3264077,20.832537132463028,20.686666666666667,-7.940000000000003,1
1718358603.9657707,20.832609514360325,20.565833333333334,-5.600000000000001,1
1718358604.653003,20.83267531608515,19.14,-2.960000000000001,1
1718358605.4036164,20.83273513583498,17.84,0,1
1718358606.0758166,20.83278951742575,17.457916666666666,-2.1499999999999995,1
1718358606.7633252,20.832838955235516,17.68166666666667,10.24,1
1718358607.5157232,20.832883898698952,17.725833333333334,9.68,1
1718358608.1555505,20.83292475639299,18.7775,9.52,1
1718358608.858787,20.832961899751208,19.833333333333332,7.69,1
1718358609.4970992,20.832995666440485,20.464583333333334,-0.5800000000000001,1
1718358610.2171218,20.83302636343075,20.682916666666667,1.3100000000000005,1
1718358610.9051728,20.83305426978552,20.164166666666667,2.2,1
1718358611.5613039,20.83307963919896,19.876666666666665,1.7199999999999998,1
1718358612.232842,20.833102702302096,19.93,-3.96,1
1718358612.8886068,20.833123668759484,19.953333333333333,-1.6199999999999992,1
1718358613.52695,20.833142729175282,19.449166666666667,0.2599999999999998,1
1718358614.2153099,20.833160056826017,19.198333333333334,-0.5599999999999996,2
1718358614.8702304,20.83317580923576,19.33125,-0.3000000000000007,2
1718358615.5267267,20.833190129608276,19.4375,-0.11999999999999922,2
1718358616.1659436,20.833203148128742,19.51,-0.08000000000000096,2
1718358616.8219163,20.833214983147336,19.60333333333333,-0.0600000000000005,2
1718358617.4929066,20.833225742255152,19.710833333333333,0.009999999999999787,1
1718358618.1324887,20.833235523262264,19.821666666666665,0.39999999999999947,1
1718358618.788714,20.833244415086906,19.93166666666667,11.91,1
1718358619.4592497,20.83325249856384,20.136666666666667,10.280000000000001,1
1718358620.1469543,20.833259847179264,21.352916666666665,8.8,1
1718358620.7875946,20.83326652773872,22.2925,5.1899999999999995,1
1718358621.4406748,20.833272600974595,22.611666666666668,-5.110000000000001,1
1718358622.1304178,20.833278122098104,22.40625,-4.170000000000001,1
1718358622.7700152,20.833283141301315,21.32,-0.4900000000000002,1
1718358623.4568975,20.833287704213316,20.541666666666668,-0.20999999999999996,1
1718358624.1281872,20.833291852315135,20.466666666666665,5.129999999999999,1
1718358624.7683187,20.833295623316783,20.515833333333333,7.170000000000002,1
1718358625.4554608,20.833299051500106,20.924166666666668,-0.7800000000000002,1
1718358626.1114988,20.8333021680304,21.457916666666666,-2.3900000000000015,1
1718358626.7502825,20.83330500123976,21.102916666666665,-5.170000000000001,1
1718358627.4384594,20.83330757688463,20.471666666666668,6.350000000000001,1
1718358628.1109726,20.833309918379964,19.865833333333335,8.75,1
1718358628.7659426,20.83331204701208,20.53,7.610000000000001,1
1718358629.4212291,20.833313982132204,21.475,7.2200000000000015,1
1718358630.0769145,20.83331574133231,21.93125,6.49,1
1718358630.748503,20.833317340605134,22.06625,4.91,1
1718358631.4518201,20.833318794489507,22.1375,-2.540000000000001,1
1718358632.0910935,20.833320116202593,22.043333333333333,-0.2699999999999996,1
1718358632.7472365,20.833321317759935,21.3075,-0.3000000000000007,1
1718358633.4661596,20.83332241008478,20.80666666666667,9.98,1
1718358634.1221507,20.833323403107375,20.575833333333332,8.2,1
1718358634.8582213,20.833324305855193,21.345,7.25,1
1718358635.5644648,20.83332512653503,21.949166666666667,6.49,1
1718358636.232214,20.833325872607602,22.041666666666668,-0.7099999999999991,1
1718358636.9039688,20.833326550855393,21.925,-1.8800000000000008,1
1718358637.5590606,20.833327167444295,21.2425,0.10999999999999943,1
1718358638.2154782,20.83332772797967,20.5325,-1.17,1
1718358638.8868709,20.833328237557264,20.27166666666667,-1.2300000000000004,1
1718358639.5271413,20.83332870080964,20.024583333333332,-6.04,1
1718358640.2463646,20.833329121948168,19.753333333333334,-4.34,1
1718358640.933303,20.833329504801355,19.048333333333332,-3.2299999999999995,1
1718358641.5713618,20.83332985284971,18.6825,-3.1000000000000014,1
1718358642.2610657,20.833330169257316,18.682916666666667,3.580000000000001,1
1718358642.9006598,20.833330456900583,18.7675,9.87,1
1718358643.5714855,20.833330718394475,19.408333333333335,-3.549999999999999,1
1718358644.2265134,20.83333095611619,20.615,0.7999999999999998,1
1718358644.8665452,20.83333117222684,20.3675,10.5,1
1718358645.5863056,20.83333136869107,20.224166666666665,3.58,1
1718358646.2585337,20.83333154729491,21.309166666666666,-4.590000000000002,1
1718358646.945567,20.83333170966204,21.665,-3.1100000000000003,1
1718358647.6177764,20.83333185726852,20.84958333333333,-0.8999999999999995,1
1718358648.273148,20.83333199145624,20.2575,1.3500000000000005,1
1718358648.9444437,20.833332113445067,20.27166666666667,2.7200000000000006,1
1718358649.5820055,20.833332224344,20.5575,4.43,1
1718358650.2223582,20.833332325161198,20.843333333333334,4.26,1
1718358650.8621488,20.83333241681321,21.18166666666667,7.92,1
1718358651.51901,20.83333250013323,21.44125,6.6099999999999985,1
1718358652.1737459,20.833332575878693,21.958333333333332,6.53,1
1718358652.829615,20.83333264473821,22.272916666666667,-0.6099999999999985,1
1718358653.4991994,20.83333270733776,22.38083333333333,-0.129999999999999,1
1718358654.1888015,20.833332764246443,21.796666666666667,1.1499999999999995,1
1718358654.827933,20.833332815981617,21.281666666666666,1.3099999999999996,1
1718358655.4828758,20.83333286301359,21.122916666666665,1.17,1
1718358656.1551087,20.83333290576993,21.0675,3.63,1
1718358656.8109136,20.833332944639334,20.960833333333333,7.5,1
1718358657.5133004,20.833332979975154,21.062916666666666,7.81,1
1718358658.153081,20.833333012098617,21.5325,0.3600000000000003,1
1718358658.8728,20.833333041301774,21.9,0.28000000000000025,1
1718358659.5296128,20.83333306785011,21.43,1.0899999999999999,2
1718358660.2012577,20.833333091984944,20.958333333333332,0.6999999999999993,2
1718358660.872344,20.833333113925704,20.60625,0.5900000000000007,2
1718358661.5585527,17.045454345993058,20.27625,0.27000000000000046,2
1718358662.1987553,13.601928193327028,19.093333333333334,-0.3099999999999987,2
1718358662.8711035,10.471449872721545,17.471666666666668,-2.83,1
1718358663.5103457,7.6255604903529095,15.559166666666666,-3.230000000000002,1
1718358664.182878,5.038388324563251,13.010833333333334,1.2199999999999998,1
1718358664.838084,2.6864136283908375,10.221666666666666,2.2,1
1718358665.475218,0.5482548136886423,7.88625,0.8399999999999999,1
1718358666.1637747,-1.395525926949728,5.644166666666667,0.669999999999999,1
1718358666.8039906,-3.162599327530055,3.0075,0.29999999999999893,1
1718358667.442216,-4.769029691693989,0.4525,0.11999999999999922,1
1718358668.1471713,-6.2294209318430145,-1.9683333333333333,0.05999999999999961,1
1718358668.7868989,-7.557049331978499,-4.56,-0.9000000000000021,1
1718358669.4582567,-8.763984241192581,-6.817083333333334,-0.54,1
1718358670.1139405,-9.861197795023557,-8.995833333333334,7.720000000000001,1
1718358670.78601,-10.858664662142631,-10.88,5.5,1
1718358671.471967,-11.765452723159967,-11.837916666666667,5.039999999999999,1
1718358672.113015,-12.589805505903,-12.89875,4.59,1
1718358672.7821279,-13.339217126578484,-14.14875,-6.220000000000002,1
1718358673.4230504,-14.020500418101655,-15.363333333333333,-9.389999999999999,1
1718358674.0799005,-14.639848864940898,-17.392083333333332,-2.9299999999999997,1
1718358674.7193317,-15.202892907522024,-19.387916666666666,-0.1299999999999999,1
1718358675.3595235,-15.714751128050326,-20.290416666666665,3.4399999999999995,1
1718358676.0785904,-16.180076783076057,-20.57375,7.359999999999999,1
1718358676.7979956,-16.60310010582672,-20.58791666666667,6.01,1
1718358677.451735,-16.98766676287277,-20.324583333333333,5.1899999999999995,1
1718358678.1082885,-17.337272814732824,-20.25875,4.899999999999999,1
1718358678.7645264,-17.655096498241964,-20.3675,1.3499999999999996,1
1718358679.468225,-17.944027119613907,-20.505416666666665,-3.9700000000000006,1
1718358680.1228778,-18.206691320861125,-20.92875,-6.059999999999999,1
1718358680.7626698,-18.4454769583586,-21.755416666666665,1.29,1
1718358681.4810717,-18.662554810629032,-22.57375,6.580000000000001,1
1718358682.223303,-18.85989831269306,-22.417916666666667,0,1
1718358682.937923,-19.039301496387626,-21.547916666666666,7.72,1
1718358683.608924,-19.202395299746332,-21.542916666666667,9.4,1
1718358684.2487562,-19.350662393708784,-21.1475,9.139999999999999,1
1718358684.9199295,-19.48545066094738,-20.45,8.95,1
1718358685.5751014,-19.6079854493461,-19.908333333333335,9.490000000000002,1
1718358686.263329,-19.71938071152676,-19.627083333333335,2.2699999999999996,1
1718358686.9184217,-19.820649131690995,-19.394166666666667,-4.99,1
1718358687.5911152,-19.9127113318403,-19.885,-5.210000000000001,1
1718358688.246744,-19.99640424106694,-21.045416666666668,-4.43,1
1718358688.9017496,-20.072488704000243,-21.97833333333333,-2.370000000000001,1
1718358689.5402527,-20.141656397575982,-22.408333333333335,-3.25,1
1718358690.1814106,-20.20453611900847,-22.4825,0.28999999999999915,1
1718358690.8520474,-20.26169950212891,-22.610833333333332,8.12,1
1718358691.5725336,-20.313666214056585,-22.390416666666667,6.77,1
1718358692.2121084,-20.360908679445384,-21.418333333333333,6.889999999999999,1
1718358692.8845038,-20.403856375253376,-20.729166666666668,6.8199999999999985,1
1718358693.5543218,-20.442899735078825,-20.355,7.390000000000001,1
1718358694.1778238,-20.47839369855651,-20.092916666666667,7.9,1
1718358694.849819,-20.510660938081674,-19.81125,8.07,1
1718358695.4898412,-20.53999479219546,-19.51375,8.77,1
1718358696.1771905,-20.566661932298903,-19.295,8.950000000000001,1
1718358696.816711,-20.590904786938395,-19.095,8.24,1
1718358697.4867778,-20.61294374570157,-18.96,-9.4,1
1718358698.176149,-20.632979162759007,-18.99,-5.24,1
1718358698.8328593,-20.651193178265768,-20.780416666666667,0.34999999999999964,1
1718358699.518175,-20.667751374180995,-21.959583333333335,2.959999999999999,1
1718358700.190378,-20.682804279558482,-21.910416666666666,7.51,1
1718358700.8775873,-20.696488738992556,-21.497916666666665,3.119999999999999,1
1718358701.5636532,-20.708929156659906,-20.95875,3.4199999999999995,1
1718358702.204308,-20.72023862726658,-20.960833333333333,5.02,1
1718358702.9244795,-20.730519964181738,-21.065416666666668,2.0100000000000002,1
1718358703.6121833,-20.73986663410461,-20.91875,-1.6799999999999997,1
1718358704.2518904,-20.748363606761764,-20.995833333333334,-0.020000000000000462,1
1718358704.8917882,-20.75608812735918,-21.4675,-0.9900000000000002,2
1718358705.5450552,-20.763110418811376,-21.830416666666668,-0.5999999999999996,2
1718358706.202583,-20.769494320131557,-22.125833333333333,-2.2700000000000014,2
1718358706.8414,-20.775297866786264,-22.385416666666668,0.9599999999999991,2
1718358707.5140777,-20.78057381829054,-22.659166666666668,8.51,2
1718358708.1854277,-20.785370137839884,-22.755416666666665,7.67,1
1718358708.823939,-20.789730428339293,-22.091666666666665,6.74,1
1718358709.4628239,-20.793694328793293,-21.527916666666666,-2.08,1
1718358710.1360884,-20.79729787466057,-21.337083333333332,-5.010000000000002,1
1718358710.7743797,-20.800573825449003,-21.962083333333332,-4.439999999999998,1
1718358711.4150991,-20.8035519625294,-22.785,-0.7000000000000002,1
1718358712.1186223,-20.80625935987521,-23.202916666666667,7.199999999999999,1
1718358712.78964,-20.808720630189583,-23.035,6.52,1
1718358713.4278176,-20.810958148657196,-22.085,6.3199999999999985,1
1718358714.100531,-20.812992256355027,-21.399166666666666,6.529999999999999,1
1718358714.7410505,-20.814841445171236,-21.025833333333335,7.0699999999999985,1
1718358715.41183,-20.81652252591325,-20.718333333333334,-0.9700000000000015,1
1718358716.0835853,-20.818050781133255,-20.385416666666668,-0.9100000000000001,1
1718358716.7073212,-20.819440104060536,-20.81125,-0.08999999999999986,1
1718358717.3450782,-20.820703124903513,-21.28375,0.4900000000000002,1
1718358718.0027947,-20.82185132566986,-21.4525,-1.5200000000000014,1
1718358718.6429062,-20.822895144548358,-21.459583333333335,1.0599999999999996,1
1718358719.360665,-20.823844070801538,-21.649583333333332,0.8600000000000003,1
1718358720.0314429,-20.824706731031704,-21.649166666666666,0.4399999999999995,2
1718358720.673039,-20.825490967604576,-21.612916666666667,-3.6700000000000017,2
1718358721.343393,-20.826203909943555,-21.614166666666666,-5.610000000000003,2
1718358722.0317967,-20.82685203934263,-21.786666666666665,-0.1899999999999995,2
1718358722.7033355,-20.827441247887236,-22.01875,-4.139999999999999,2
1718358723.3741887,-20.8279768920187,-21.969583333333333,0.09999999999999964,1
1718358724.0135539,-20.82846384122912,-22.167916666666667,3.75,1
1718358724.6543057,-20.8289065223295,-22.039166666666667,7.13,1
1718358725.3078136,-20.82930895969349,-21.455,7.340000000000001,1
1718358726.0477452,-20.829674811842565,-20.687083333333334,0,1
1718358726.7307518,-20.830007404705363,-20.00958333333333,8.510000000000002,1
1718358727.388178,-20.83030976185336,-20.254583333333333,8.61,1
1718358728.0445924,-20.8305846319879,-19.874166666666667,7.4399999999999995,1
1718358728.7636662,-20.830834513928398,-19.293333333333333,6.840000000000002,1
1718358729.4018528,-20.831061679328844,-19.0275,7.140000000000001,1
1718358730.057797,-20.83126819332925,-19.0275,7.299999999999999,1
1718358730.697781,-20.83145593332962,-19.026666666666667,9.34,1
1718358731.3861935,-20.831626606057235,-18.9775,-10.82,1
1718358732.0574212,-20.831781763082333,-18.8275,-12.420000000000002,1
1718358732.6949553,-20.831922814923335,-20.563333333333333,-7.73,1
1718358733.33577,-20.8320510438697,-22.402916666666666,-2.6900000000000004,1
1718358734.070764,-20.83216761563912,-23.084583333333335,0.41000000000000014,1
1718358734.7277327,-20.832273589974957,-22.89,0.4399999999999995,1
1718358735.366122,-20.83236993028026,-22.49375,-3.16,1
1718358736.0547864,-20.832457512376,-22.317083333333333,-1.33,1
1718358736.7259202,-20.832537132463028,-22.519166666666667,0.5099999999999998,1
1718358737.3648417,-20.832609514360325,-22.502083333333335,1.459999999999999,1
1718358738.0374305,-20.832675316085144,-22.182916666666667,4.970000000000001,1
1718358738.6773736,-20.83273513583498,-21.757083333333334,9.04,1
1718358739.3964243,-20.83278951742574,-21.133333333333333,7.49,1
1718358740.0200202,-20.832838955235523,-20.20125,4.460000000000001,1
1718358740.675045,-20.83288389869896,-19.675,2.4399999999999995,1
1718358741.3618882,-20.83292475639299,-19.6775,-1.0300000000000002,1
1718358742.0029778,-20.832961899751208,-19.91583333333333,-1.6400000000000006,1
1718358742.674401,-20.832995666440492,-20.32625,-2.320000000000001,1
1718358743.329972,-20.83302636343075,-20.757916666666667,-1.6000000000000014,1
1718358744.000397,-20.833054269785528,-21.09375,-2.33,1
1718358744.657021,-20.833079639198967,-21.274583333333332,-7.579999999999999,1
1718358745.311279,-20.83310270230209,-21.503333333333334,3.660000000000001,1
1718358745.9840136,-20.833123668759477,-22.123333333333335,8.489999999999998,1
1718358746.6228511,-20.833142729175282,-21.64666666666667,7.699999999999999,1
1718358747.3111947,-20.833160056826014,-20.570416666666667,8.069999999999999,1
1718358747.9503357,-20.83317580923577,-19.855416666666667,8.92,1
1718358748.6055825,-20.833190129608276,-19.4975,8.59,1
1718358749.2774575,-20.833203148128735,-19.160416666666666,8.3,1
1718358749.9175332,-20.833214983147336,-18.86541666666667,3.2300000000000004,1
1718358750.6369371,-20.833225742255152,-18.71875,-11.91,1
1718358751.2926662,-20.83323552326226,-19.221666666666668,-12.159999999999998,1
1718358751.9321904,-20.833244415086902,-21.025833333333335,-11.290000000000003,1
1718358752.5868678,-20.83325249856385,-22.604166666666668,-10.78,1
1718358753.2415438,-20.833259847179256,-23.444166666666668,-7.499999999999999,1
1718358753.8835533,-20.83326652773872,-23.883333333333333,-1.8800000000000008,1
1718358754.618486,-20.833272600974595,-23.94875,0.05999999999999961,1
1718358755.3214793,-20.833278122098115,-23.434583333333332,-0.39000000000000057,1
1718358756.008562,-20.83328314130132,-22.75625,-1.7700000000000005,1
1718358756.6492872,-20.83328770421332,-22.3075,9.01,1
1718358757.2876754,-20.833291852315135,-22.10625,7.949999999999999,1
1718358757.9920251,-20.83329562331679,-20.946666666666665,7.389999999999999,1
1718358758.6322298,-20.833299051500113,-19.854166666666668,7.339999999999998,1
1718358759.303285,-20.833302168030404,-19.3175,7.949999999999999,1
1718358760.0066469,-20.83330500123976,-18.99875,-11.269999999999998,1
1718358760.693582,-20.833307576884636,-18.680416666666666,-12.26,1
1718358761.3330882,-20.83330991837997,-20.154166666666665,-9.870000000000001,1
1718358762.0374327,-20.833312047012097,-21.764166666666668,-2.200000000000001,1
1718358762.7081304,-20.833313982132204,-22.527916666666666,0.7400000000000002,1
1718358763.3807526,-20.83331574133231,-22.155833333333334,0.7200000000000006,1
1718358764.0683632,-20.83331734060513,-21.564166666666665,3.0700000000000003,1
1718358764.722908,-20.833318794489514,-21.22458333333333,8.69,1
1718358765.3781857,-20.83332011620259,-20.81875,7.299999999999999,1
1718358766.051007,-20.83332131775993,-19.949166666666667,6.969999999999999,1
1718358766.7071576,-20.833322410084783,-19.337083333333332,7.119999999999999,1
1718358767.362143,-20.833323403107375,-19.0425,6.429999999999998,1
1718358768.0336757,-20.833324305855193,-18.8475,-7.97,1
1718358768.6884582,-20.833325126535026,-18.7675,-9.49,1
1718358769.3268678,-20.833325872607595,-20.031666666666666,9.53,1
1718358770.0316002,-20.833326550855393,-21.284583333333334,6.76,1
1718358770.6866968,-20.833327167444295,-20.337083333333332,6.559999999999999,1
1718358771.3588245,-20.83332772797966,-19.526666666666667,6.449999999999999,1
1718358772.0150623,-20.83332823755727,-19.390833333333333,5.709999999999999,1
1718358772.6705158,-20.83332870080964,-19.408333333333335,-10.700000000000003,1
1718358773.373181,-20.833329121948154,-19.5475,-11.17,1
1718358774.0133307,-20.833329504801355,-21.075416666666666,-8.45,1
1718358774.6522188,-20.833329852849715,-22.496666666666666,-4.41,1
1718358775.30736,-20.833330169257316,-23.046666666666667,8.629999999999999,1
1718358775.9622128,-20.83333045690059,-22.945833333333333,6.26,1
1718358776.5879786,-20.833330718394475,-21.692083333333333,7.909999999999998,1
1718358777.209892,-20.833330956116193,-20.864583333333332,8.1,1
1718358777.8668144,-20.83333117222684,-20.325,7.879999999999999,1
1718358778.5381434,-20.83333136869107,-19.877083333333335,-1.4800000000000013,1
1718358779.1937554,-20.83333154729491,-19.504166666666666,-9.920000000000002,1
1718358779.8337607,-20.83333170966204,-20.104583333333334,-8.75,1
1718358780.4556632,-20.83333185726852,-21.424166666666668,-6.49,1
1718358781.1127193,-20.833331991456227,-22.372083333333332,1.549999999999999,1
1718358781.7521045,-20.83333211344506,-22.64125,0.8199999999999994,1
1718358782.4391775,-20.833332224343994,-22.062916666666666,6.91,1
1718358783.0790372,-20.8333323251612,-21.607916666666668,6.77,1
1718358783.719527,-20.833332416813217,-20.89875,6.8100000000000005,1
1718358784.3906252,-20.833332500133224,-20.267083333333332,7.129999999999999,1
1718358785.0304344,-20.833332575878693,-19.842083333333335,-6.200000000000001,1
1718358785.683959,-20.833332644738203,-19.557916666666667,-10.57,1
1718358786.3416343,-20.83333270733776,-20.53125,-10.030000000000001,1
1718358786.9971004,-20.83333276424645,-21.885416666666668,-7.33,1
1718358787.6364734,-20.833332815981624,-22.716666666666665,5.18,1
1718358788.3406055,-20.833332863013595,-22.87875,2.6199999999999997,1
1718358788.9804575,-20.833332905769936,-21.80291666666667,7.35,1
1718358789.618415,-20.833332944639334,-21.105833333333333,5.769999999999999,1
1718358790.258675,-20.833332979975154,-20.460833333333333,12.65,1
1718358790.9142268,-20.833333012098624,-19.977916666666665,1.259999999999998,1
1718358791.5697963,-20.83333304130178,-19.076666666666668,0.6499999999999986,1
1718358792.2088485,-20.833333067850102,-19.277916666666666,11.919999999999998,1
1718358792.897275,-20.833333091984944,-19.760416666666668,12.42,1
1718358793.5360115,-20.833333113925704,-18.984166666666667,6.01,1
1718358794.1924808,-17.045454345993065,-18.035,-1.3499999999999996,1
1718358794.863682,-13.601928193327028,-16.4975,2.4000000000000004,1
1718358795.5031133,-10.471449872721545,-15.00125,10.35,1
1718358796.1573148,-7.625560490352921,-12.871666666666666,-4.659999999999999,1
1718358796.7823925,-5.038388324563251,-9.835833333333333,-0.28000000000000114,1
1718358797.4212694,-2.6864136283908375,-7.97875,-16.060000000000002,1


==> Exercise_Data/data/wuren-1/HumanF.csv <==
1718951441.3161538,0
1718951444.4675784,-1
1718951447.561196,0
1718951450.6042452,0
1718951453.6326106,0
1718951456.6527758,0
1718951459.667226,0
1718951462.6731982,0
1718951465.6841314,0
1718951468.7099473,0
1718951471.7256532,0
1718951474.6996634,0
1718951477.769352,0
1718951480.7751122,0
1718951483.8059502,0
1718951486.8251042,0
1718951489.849954,0
1718951492.8648763,0
1718951495.8858733,0
1718951498.9001093,0
1718951501.9184988,0
1718951504.9389946,0
1718951507.9419382,0
1718951510.9771922,0
1718951514.0045404,0
1718951517.020857,0
1718951520.0352511,0
1718951523.0528371,0
1718951526.073015,0
1718951529.0874758,0
1718951532.1017244,0
1718951535.1354716,0
1718951538.147858,0
1718951541.1733627,0
1718951544.193723,0
1718951547.211225,0
1718951550.2235875,0
1718951553.2355018,0
1718951556.2592256,0
1718951559.2905118,0
1718951562.3049002,0
1718951565.3298175,0
1718951568.342705,0
1718951571.370207,0
1718951574.3776398,0
1718951577.40133,0
1718951580.4184206,1
1718951583.4291117,0
1718951586.4418454,0
1718951589.461234,0
1718951592.4780147,0
1718951595.4887924,0
1718951598.5093546,0
1718951601.5348947,1
1718951604.541638,0
1718951607.5673444,0
1718951610.567566,0
1718951613.591492,0
1718951616.6120698,0
1718951619.61883,0
1718951622.6479213,0
1718951625.6654065,0
1718951628.6819837,0
1718951631.7118511,0
1718951634.7314909,0
1718951637.7463899,0
1718951640.7626758,0
1718951643.7549245,0
1718951646.807299,0
1718951649.8331814,0
1718951652.8393157,0
1718951655.8620882,0
1718951658.863582,0
1718951661.8932898,0
1718951664.9213648,0
1718951667.9231117,0
1718951670.9438145,0
1718951673.9654222,0
1718951676.9824302,0
1718951680.0007222,0
1718951683.0188491,0
1718951686.0424523,0
1718951689.0617063,0
1718951692.079186,0
1718951695.0944953,0
1718951698.1148753,0
1718951701.1432586,0
1718951704.1653998,0
1718951707.1944194,0
1718951710.2079883,0
1718951713.2272525,0
1718951716.2276046,2
1718951719.2512844,0
1718951722.2775536,0
1718951725.2953548,0
1718951728.2926261,0
1718951731.3204353,0
1718951734.337584,0
1718951737.3597157,0
1718951740.3768306,0
1718951743.38588,0
1718951746.4189687,0
1718951749.4179611,0
1718951752.4414325,0
1718951755.4620607,0
1718951758.479008,0
1718951761.4888139,0
1718951764.5226152,0
1718951767.5269418,0
1718951770.5463407,0
1718951773.563739,0
1718951776.5860324,0
1718951779.6033623,0
1718951782.5901842,0
1718951785.6334043,0
1718951788.6533818,0
1718951791.6782737,0
1718951794.6917324,0
1718951797.7121763,0
1718951800.7364938,0
1718951803.7445974,0
1718951806.7663538,0
1718951809.7922828,0
1718951812.8097253,0
1718951815.82317,0
1718951818.838463,0
1718951821.8453646,0
1718951824.8858776,0
1718951827.9013836,0
1718951830.9215484,0
1718951833.93168,0
1718951836.9377275,0
1718951839.9677951,0
1718951842.983311,0
1718951846.0047646,2
1718951849.0260067,0
1718951852.0382779,0
1718951855.070589,0
1718951858.0883927,0
1718951861.1110883,0
1718951864.1210756,0
1718951867.1384914,0
1718951870.1581666,0
1718951873.1670763,0
1718951876.190984,0
1718951879.205949,0
1718951882.2134438,0
1718951885.2415452,0
1718951888.2668278,0
1718951891.284881,0
1718951894.3012054,0
1718951897.326724,0
1718951900.350275,0
1718951903.3707635,0
1718951906.3930674,0
1718951909.4118016,0
1718951912.429117,0
1718951915.4284947,0
1718951918.4660711,0
1718951921.4816644,0
1718951924.4912617,0
1718951927.5120697,0
1718951930.4891274,0
1718951933.5623639,0
1718951936.5724406,0
1718951939.5748692,0
1718951942.600385,0
1718951945.6198235,0
1718951948.6382306,0
1718951951.6480162,0
1718951954.6740098,0
1718951957.6897588,0
1718951960.7014208,0
1718951963.7105188,0
1718951966.7366672,0
1718951969.7437015,0
1718951972.7706792,0
1718951975.787326,0
1718951978.8123984,-2
1718951981.8268602,0
1718951984.8329995,0
1718951987.8623972,0


==> Exercise_Data/data/wuren-1/data.csv <==
1718951438.7295792,-18.93939393939394,-20.799583333333334,0.25999999999999934,1
1718951439.5174127,-15.323691460055095,-18.5375,0.30999999999999917,1
1718951440.1414063,-12.036689206110696,-14.464583333333334,0.2899999999999996,1
1718951441.3403509,-9.04850533888851,-7.377083333333333,0.2899999999999996,1
1718951442.0117197,-6.33197455050471,-4.857083333333334,0.2899999999999996,1
1718951442.651946,-3.862401106519428,-5.301666666666667,0.2899999999999996,1
1718951443.27697,-1.6173343392600872,-3.9383333333333335,0.2999999999999994,1
1718951443.8997524,0.4236354491574942,-0.20333333333333334,0.2999999999999994,1
1718951444.5215812,2.279062529537114,3.02,0.2999999999999994,1
1718951445.2096562,3.965814420791321,4.5808333333333335,0.2999999999999994,1
1718951445.8495817,5.499225231022416,5.908333333333333,0.2999999999999994,1
1718951446.5376136,6.893235058505233,7.739166666666667,0.2999999999999994,1
1718951447.1778224,8.160516719853234,9.836666666666666,0.2999999999999994,1
1718951447.832837,9.312590957442335,11.284583333333334,0.2999999999999994,1
1718951448.519537,10.359931173432427,12.15,0.2999999999999994,1
1718951449.1600473,11.312058642514325,13.126666666666667,0.2999999999999994,1
1718951449.8316007,12.177629068952422,14.255,0.2999999999999994,1
1718951450.4549334,12.964511274805227,15.1575,0.2999999999999994,1
1718951451.0780766,13.679858734671422,15.754166666666666,0.2999999999999994,1
1718951451.718171,14.330174607277053,16.3125,0.2999999999999994,1
1718951452.3736777,14.921370855100346,16.9125,0.2899999999999996,1
1718951453.012289,15.458821989485163,17.506666666666668,0.2999999999999994,1
1718951453.6357863,15.947413929834996,17.914583333333333,0.2899999999999996,2
1718951454.2751346,16.391588421062114,18.218333333333334,0.2899999999999996,2
1718951454.9317098,16.79538341308677,18.5175,0.2899999999999996,2
1718951455.554724,17.16246976947282,18.82,0.2899999999999996,2
1718951456.177595,17.496184638914688,19.095,0.2899999999999996,2
1718951456.8174846,17.799561792952748,19.359583333333333,0.2899999999999996,2
1718951457.4728856,18.07535920571462,19.591666666666665,0.2899999999999996,2
1718951458.1134727,18.326084126407224,19.808333333333334,0.2899999999999996,2
1718951458.7357378,18.554015872491412,19.995,0.2899999999999996,2
1718951459.600352,18.76122655074978,20.21125,0.2899999999999996,2
1718951460.2407737,18.949599894621013,20.35125,0.2899999999999996,2
1718951460.9278708,19.1208483890494,20.457916666666666,0.2899999999999996,2
1718951461.566917,19.27652883852975,20.551666666666666,0.2999999999999994,2
1718951462.2229693,19.418056519875535,20.639583333333334,0.2899999999999996,2
1718951462.8631794,19.546718048371694,20.710833333333333,0.2899999999999996,2
1718951463.5656748,19.663683074277312,20.765833333333333,0.2899999999999996,2
1718951464.2051613,19.77001491600968,20.80291666666667,0.2899999999999996,2
1718951464.8930829,19.866680226675452,20.8375,0.2899999999999996,2
1718951465.5329387,19.954557781826175,20.856666666666666,0.2899999999999996,2
1718951466.2032616,20.034446468326834,20.875,0.2899999999999996,2
1718951466.8442311,20.107072546963778,20.891666666666666,0.2899999999999996,2
1718951467.4835753,20.17309625481556,20.891666666666666,0.2899999999999996,2
1718951468.1388683,20.233117807408078,20.891666666666666,0.2899999999999996,2
1718951468.778568,20.287682855219465,20.891666666666666,0.2899999999999996,2
1718951469.4183166,20.337287444138905,20.891666666666666,0.2899999999999996,2
1718951470.058105,20.38238252497477,20.891666666666666,0.2899999999999996,2
1718951470.7452781,20.423378053007365,20.891666666666666,0.2999999999999994,2
1718951471.4163346,20.460646714855173,20.891666666666666,0.2899999999999996,2
1718951472.1041734,20.49452731653501,20.891666666666666,0.2899999999999996,2
1718951472.7429893,20.525327863516676,20.891666666666666,0.2899999999999996,2
1718951473.415841,20.553328360772745,20.891666666666666,0.2899999999999996,2
1718951474.0549157,20.578783358278244,20.891666666666666,0.2899999999999996,2
1718951474.6946652,20.60192426510143,20.891666666666666,0.2899999999999996,2
1718951475.3338308,20.622961453122517,20.891666666666666,0.2899999999999996,2
1718951476.006168,20.642086169505323,20.891666666666666,0.2899999999999996,2
1718951476.6459887,20.659472275307866,20.891666666666666,0.2899999999999996,2
1718951477.3009381,20.675277826037455,20.891666666666666,0.2899999999999996,2
1718951477.9400985,20.6896465085189,20.891666666666666,0.2899999999999996,2
1718951478.6278377,20.702708947138394,20.875,0.2899999999999996,2
1718951479.2673726,20.714583891337934,20.85625,0.2899999999999996,2
1718951479.9376898,20.7253792951557,20.855,0.2899999999999996,2
1718951480.562916,20.7351932986264,20.855,0.2899999999999996,2
1718951481.2021542,20.74411511996339,20.855,0.2899999999999996,2
1718951481.8741152,20.75222586663338,20.855,0.2899999999999996,2
1718951482.5123515,20.759599272697013,20.855,0.2899999999999996,2
1718951483.1852212,20.766302369118492,20.855,0.2899999999999996,2
1718951483.8243127,20.772396093138024,20.855,0.2899999999999996,2
1718951484.4634957,20.777935842246684,20.855,0.2899999999999996,2
1718951485.1351893,20.78297197780002,20.854583333333334,0.2899999999999996,2
1718951485.7749965,20.78755028284851,20.836666666666666,0.2899999999999996,2
1718951486.4142964,20.79171237834712,20.82,0.2899999999999996,2
1718951487.0699313,20.79549610152769,20.819166666666668,0.2899999999999996,2
1718951487.7098482,20.798935849873658,20.819166666666668,0.2899999999999996,2
1718951488.3654716,20.802062893824537,20.819166666666668,0.2899999999999996,2
1718951489.037538,20.804905661052615,20.819166666666668,0.2899999999999996,2
1718951489.7076836,20.807489994896315,20.819166666666668,0.2899999999999996,2
1718951490.3477015,20.80983938929967,20.819166666666668,0.2899999999999996,2
1718951491.0036402,20.811975202393636,20.819166666666668,0.2899999999999996,2
1718951491.64312,20.8139168506609,20.819166666666668,0.2899999999999996,2
1718951492.2669497,20.815681985449288,20.819166666666668,0.2899999999999996,2
1718951492.969916,20.81728665343875,20.819166666666668,0.2899999999999996,2
1718951493.609787,20.818745442520072,20.819166666666668,0.2899999999999996,2
1718951494.2816522,20.82007161441219,20.819166666666668,0.2899999999999996,2
1718951494.9206553,20.821277225223202,20.819166666666668,0.2899999999999996,2
1718951495.5600207,20.822373235051394,20.819166666666668,0.2899999999999996,2
1718951496.1994,20.82336960762248,20.819166666666668,0.2899999999999996,2
1718951496.83846,20.824275400868913,20.819166666666668,0.2899999999999996,2
1718951497.5276103,20.825098849274777,20.819166666666668,0.2899999999999996,2
1718951498.1672735,20.825847438734638,20.819166666666668,0.2899999999999996,2
1718951498.823001,20.82652797460726,20.819166666666668,0.2899999999999996,2
1718951499.4614027,20.827146643582356,20.819166666666668,0.2899999999999996,2
1718951500.133335,20.827709069923344,20.819166666666668,0.2899999999999996,2
1718951500.837232,20.82822036659699,20.819166666666668,0.2899999999999996,2
1718951501.475761,20.82868518175483,20.819166666666668,0.2899999999999996,2
1718951502.1479862,20.82910774098924,20.819166666666668,0.2899999999999996,2
1718951502.7715542,20.8294918857478,20.819166666666668,0.2899999999999996,2
1718951503.410523,20.829841108255568,20.819166666666668,0.2899999999999996,2
1718951504.0989437,20.830158583262648,20.819166666666668,0.2899999999999996,2
1718951504.7365327,20.830447196905432,20.819166666666668,0.2899999999999996,2
1718951505.3940263,20.830709572944336,20.819166666666668,0.2899999999999996,2
1718951506.032727,20.83094809661606,20.819166666666668,0.2899999999999996,2
1718951506.672593,20.83116493631763,20.819166666666668,0.2899999999999996,2
1718951507.3110623,20.831362063319055,20.819166666666668,0.2899999999999996,2
1718951507.9359229,20.831541269683985,20.819166666666668,0.2899999999999996,2
1718951508.6079423,20.831704184561204,20.819166666666668,0.2899999999999996,2
1718951509.2465355,20.83185228899502,20.819166666666668,0.2899999999999996,2
1718951509.886962,20.831986929389412,20.819166666666668,0.2899999999999996,2
1718951510.5581553,20.832109329747958,20.819166666666668,0.2899999999999996,2
1718951511.1976738,20.832220602801172,20.819166666666668,0.2899999999999996,2
1718951511.8697023,20.832321760122287,20.819166666666668,0.2899999999999996,2
1718951512.5093386,20.832413721323295,20.819166666666668,0.2899999999999996,2
1718951513.2118187,20.83249732241511,20.819166666666668,0.2899999999999996,2
1718951513.851579,20.83257332340768,20.819166666666668,0.2899999999999996,2
1718951514.4908316,20.8326424152191,20.819166666666668,0.2899999999999996,2
1718951515.1789072,20.832705225956754,20.819166666666668,0.2899999999999996,2
1718951515.817917,20.832762326627357,20.819166666666668,0.2899999999999996,2
1718951516.489844,20.832814236327906,20.819166666666668,0.2899999999999996,2
1718951517.129069,20.83286142696476,20.819166666666668,0.2899999999999996,2
1718951517.769298,20.832904327543705,20.819166666666668,0.2899999999999996,2
1718951518.440935,20.832943328070034,20.819166666666668,0.2899999999999996,2
1718951519.0798242,20.83297878309398,20.819166666666668,0.2899999999999996,2
1718951519.7363877,20.83301101493392,20.819166666666668,0.2899999999999996,2
1718951520.3756182,20.833040316606592,20.819166666666668,0.2899999999999996,2
1718951521.0154057,20.833066954490846,20.819166666666668,0.2899999999999996,2
1718951521.7019942,20.83309117074925,20.819166666666668,0.2899999999999996,2
1718951522.3407297,20.83311318552962,20.819166666666668,0.2899999999999996,2
1718951522.9820514,20.833133198966316,20.819166666666668,0.2899999999999996,2
1718951523.6213388,20.83315139299968,20.819166666666668,0.2899999999999996,2
1718951524.3077536,20.833167933030005,20.819166666666668,0.2899999999999996,2
1718951524.9486854,20.833182969421227,20.819166666666668,0.2899999999999996,2
1718951525.604252,20.833196638867786,20.819166666666668,0.2899999999999996,2
1718951526.2432578,20.833209065637373,20.819166666666668,0.2899999999999996,2
1718951526.898819,20.833220362700644,20.819166666666668,0.2899999999999996,2
1718951527.5389414,20.833230632758156,20.819166666666668,0.2899999999999996,2
1718951528.1775868,20.833239969174087,20.819166666666668,0.2899999999999996,2
1718951528.833718,20.833248456824926,20.819166666666668,0.2899999999999996,2
1718951529.47242,20.83325617287114,20.819166666666668,0.2899999999999996,2
1718951530.1132677,20.833263187458627,20.819166666666668,0.2899999999999996,2
1718951530.7521675,20.833269564356318,20.819166666666668,0.2899999999999996,2
1718951531.3914123,20.833275361536046,20.819166666666668,0.2899999999999996,2
1718951532.0952861,20.83328063169943,20.819166666666668,0.2899999999999996,2
1718951532.7671883,20.833285422757058,20.819166666666668,0.2899999999999996,2
1718951533.4059694,20.833289778263996,20.819166666666668,0.2899999999999996,2
1718951534.078416,20.833293737815755,20.819166666666668,0.2899999999999996,2
1718951534.7335823,20.833297337408258,20.819166666666668,0.2899999999999996,2
1718951535.4051402,20.83330060976509,20.819166666666668,0.2899999999999996,2
1718951536.076648,20.833303584634923,20.819166666666668,0.2899999999999996,2
1718951536.7166066,20.833306289062044,20.819166666666668,0.2899999999999996,2
1718951537.3884459,20.83330874763217,20.819166666666668,0.2899999999999996,2
1718951538.0263517,20.833310982695913,20.819166666666668,0.2899999999999996,2
1718951538.6503022,20.833313014572038,20.819166666666668,0.2899999999999996,2
1718951539.2900398,20.833314861732166,20.819166666666668,0.2899999999999996,2
1718951539.9456844,20.83331654096864,20.819166666666668,0.2899999999999996,2
1718951540.617368,20.833318067547236,20.819166666666668,0.2899999999999996,2
1718951541.2567163,20.83331945534598,20.819166666666668,0.2899999999999996,2
1718951541.9285057,20.83332071698119,20.819166666666668,0.2899999999999996,2
1718951542.568785,20.833321863922297,20.819166666666668,0.2899999999999996,2
1718951543.2079856,20.833322906596027,20.819166666666668,0.2899999999999996,2
1718951543.8474257,20.83332385448123,20.819166666666668,0.2899999999999996,2
1718951544.503416,20.833324716195058,20.819166666666668,0.2899999999999996,2
1718951545.142818,20.833325499571266,20.819166666666668,0.2899999999999996,2
1718951545.7824786,20.83332621173145,20.819166666666668,0.2899999999999996,2
1718951546.4539752,20.833326859149807,20.819166666666668,0.2899999999999996,2
1718951547.0926394,20.83332744771195,20.819166666666668,0.2899999999999996,2
1718951547.7808454,20.833327982768434,20.819166666666668,0.2899999999999996,2
1718951548.419506,20.83332846918342,20.819166666666668,0.2899999999999996,2
1718951549.0751026,20.833328911378874,20.819166666666668,0.2899999999999996,2
1718951549.7469559,20.83332931337473,20.819166666666668,0.2899999999999996,2
1718951550.4508648,20.833329678825514,20.819166666666668,0.2899999999999996,2
1718951551.0899367,20.8333300110535,20.819166666666668,0.2899999999999996,2
1718951551.7295146,20.83333031307894,20.82,0.2899999999999996,2
1718951552.417332,20.833330587647517,20.8375,0.2899999999999996,2
1718951553.0565197,20.83333083725532,20.855833333333333,0.2899999999999996,2
1718951553.6961305,20.833331064171507,20.855833333333333,0.2899999999999996,2
1718951554.3356547,20.83333127045895,20.855833333333333,0.2899999999999996,2
1718951554.975818,20.833331457992983,20.855833333333333,0.2899999999999996,2
1718951555.5993972,20.83333162847847,20.855833333333333,0.2899999999999996,2
1718951556.2859442,20.83333178346528,20.855833333333333,0.2899999999999996,2
1718951556.9105973,20.83333192436237,20.855833333333333,0.2899999999999996,2
1718951557.5495553,20.833332052450643,20.855833333333333,0.2899999999999996,2
1718951558.2052553,20.833332168894522,20.855833333333333,0.2899999999999996,2
1718951558.8773208,20.8333322747526,20.855833333333333,0.2899999999999996,2
1718951559.5163245,20.833332370987215,20.855833333333333,0.2899999999999996,2
1718951560.2199697,20.83333245847322,20.855833333333333,0.2899999999999996,2
1718951560.8594806,20.833332538005948,20.855833333333333,0.2899999999999996,2
1718951561.5151372,20.83333261030845,20.855833333333333,0.2899999999999996,2
1718951562.1533039,20.833332676037983,20.855833333333333,0.2899999999999996,2
1718951562.8100457,20.833332735792112,20.855833333333333,0.2899999999999996,2
1718951563.4492981,20.833332790114035,20.855833333333333,0.2999999999999994,2
1718951564.1367552,20.833332839497597,20.855833333333333,0.2899999999999996,2
1718951564.775286,20.83333288439176,20.855833333333333,0.2899999999999996,2
1718951565.4149435,20.833332925204644,20.855833333333333,0.2899999999999996,2
1718951566.0883486,20.83333296230725,20.855833333333333,0.2899999999999996,2
1718951566.7269993,20.83333299603689,20.855833333333333,0.2899999999999996,2
1718951567.4303422,20.833333026700203,20.855833333333333,0.2899999999999996,2
1718951568.0699217,20.83333305457595,20.855833333333333,0.2899999999999996,2
1718951568.741566,20.833333079917526,20.855833333333333,0.2899999999999996,2
1718951569.3816202,20.83333310295532,20.855833333333333,0.2899999999999996,2
1718951570.0210183,17.04545433602,20.7825,0.2899999999999996,2
1718951570.660001,13.60192818426059,19.076666666666668,0.2899999999999996,2
1718951571.300214,10.471449864479327,16.58,0.2899999999999996,2
1718951571.940504,7.625560482859995,14.0625,0.2899999999999996,2
1718951572.6273787,5.038388317751512,11.305,0.2899999999999996,2
1718951573.2669284,2.6864136221983426,8.510833333333334,0.2899999999999996,2
1718951573.907199,0.5482548080591004,5.83125,0.2899999999999996,2
1718951574.5455096,-1.395525932067491,3.0933333333333333,0.2899999999999996,1
1718951575.169697,-3.1625993321825687,0.5083333333333333,0.2899999999999996,1
1718951575.809639,-4.769029695923551,-1.87,0.2899999999999996,1
1718951576.4639223,-6.229420935688068,-4.156666666666666,0.2899999999999996,1
1718951577.1355314,-7.5570493354740025,-6.191666666666666,0.2899999999999996,1
1718951577.7760937,-8.763984244370306,-8.004166666666666,0.2899999999999996,1
1718951578.4625187,-9.861197797912403,-9.55,0.2899999999999996,1
1718951579.1346219,-10.85866466476885,-11.052916666666667,0.2799999999999998,1
1718951579.7741442,-11.765452725547439,-12.373333333333333,0.2799999999999998,1
1718951580.4933684,-12.589805508073429,-13.425833333333333,0.2799999999999998,1
1718951581.1328971,-13.339217128551603,-14.41625,0.2899999999999996,1
1718951581.7731483,-14.020500419895397,-15.234583333333333,0.2899999999999996,1
1718951582.412565,-14.639848866571574,-15.91,0.2899999999999996,1
1718951583.0993135,-15.202892909004458,-16.549166666666668,0.2799999999999998,1
1718951583.7235062,-15.71475112939799,-17.124166666666667,0.2799999999999998,1
1718951584.3625317,-16.180076784301207,-17.5925,0.27,1
1718951585.0508347,-16.60310010694049,-17.980833333333333,0.27,1
1718951585.6898937,-16.987666763885294,-18.384166666666665,0.27,1
1718951586.3781867,-17.3372728156533,-18.714583333333334,0.25999999999999934,1
1718951587.0169091,-17.655096499078756,-18.981666666666666,0.25999999999999934,1
1718951587.6574872,-17.94402712037463,-19.1925,0.25999999999999934,1
1718951588.3446047,-18.206691321552693,-19.391666666666666,0.25999999999999934,1
1718951589.0001907,-18.4454769589873,-19.602916666666665,0.25999999999999934,1
1718951589.672057,-18.66255481120057,-19.754583333333333,0.25999999999999934,1
1718951590.311418,-18.85989831321264,-19.87,0.25999999999999934,1
1718951590.966743,-19.039301496859977,-19.9725,0.25999999999999934,1
1718951591.6066277,-19.20239530017574,-20.085833333333333,0.25999999999999934,1
1718951592.2619889,-19.350662394099157,-20.188333333333333,0.25999999999999934,1
1718951592.901217,-19.485450661302263,-20.262916666666666,0.25999999999999934,1
1718951593.572692,-19.60798544966872,-20.31875,0.25999999999999934,1
1718951594.2607014,-19.71938071182005,-20.371666666666666,0.25999999999999934,1
1718951594.8986268,-19.820649131957623,-20.428333333333335,0.25999999999999934,1
1718951595.5230837,-19.912711332082683,-20.480416666666667,0.25999999999999934,1
1718951596.195276,-19.99640424128729,-20.515,0.25999999999999934,1
1718951596.834854,-20.07248870420057,-20.55291666666667,0.25999999999999934,1
1718951597.5219195,-20.141656397758094,-20.588333333333335,0.25999999999999934,1
1718951598.1624055,-20.20453611917402,-20.60625,0.25999999999999934,1
1718951598.7852895,-20.261699502279413,-20.622916666666665,0.25999999999999934,1
1718951599.4884784,-20.313666214193404,-20.64125,0.25999999999999934,1
1718951600.1275961,-20.360908679569764,-20.660833333333333,0.25999999999999934,1
1718951600.7498379,-20.40385637536645,-20.678333333333335,0.25999999999999934,1
1718951601.4398458,-20.442899735181623,-20.69625,0.25999999999999934,1
1718951602.0786011,-20.47839369864996,-20.715,0.25999999999999934,1
1718951602.749424,-20.510660938166634,-20.732083333333332,0.25999999999999934,1
1718951603.3732014,-20.539994792272694,-20.750416666666666,0.25999999999999934,1
1718951604.0623343,-20.566661932369115,-20.751666666666665,0.25999999999999934,1
1718951604.716755,-20.590904787002223,-20.75125,0.25999999999999934,1
1718951605.3405886,-20.612943745759605,-20.76875,0.25999999999999934,1
1718951605.9798765,-20.632979162811758,-20.785833333333333,0.25999999999999934,1
1718951606.6681452,-20.651193178313722,-20.786666666666665,0.25999999999999934,1
1718951607.306922,-20.667751374224597,-20.786666666666665,0.25999999999999934,1
1718951607.947047,-20.682804279598113,-20.786666666666665,0.25999999999999934,1
1718951608.6030545,-20.69648873902859,-20.786666666666665,0.25999999999999934,1
1718951609.2579188,-20.70892915669266,-20.786666666666665,0.25999999999999934,1
1718951609.8980503,-20.720238627296354,-20.786666666666665,0.25999999999999934,1
1718951610.5685754,-20.73051996420881,-20.7875,0.25999999999999934,1
1718951611.208819,-20.739866634129218,-20.805416666666666,0.25999999999999934,1
1718951611.8804293,-20.74836360678414,-20.82208333333333,0.25999999999999934,1
1718951612.5359585,-20.756088127379524,-20.822916666666668,0.25999999999999934,1
1718951613.2078462,-20.763110418829868,-20.822916666666668,0.25999999999999934,1
1718951613.879196,-20.769494320148365,-20.822916666666668,0.25999999999999934,2
1718951614.518047,-20.775297866801544,-20.822916666666668,0.25999999999999934,2
1718951615.1587121,-20.780573818304433,-20.822916666666668,0.25999999999999934,2
1718951615.7978768,-20.785370137852514,-20.822916666666668,0.25999999999999934,2
1718951616.4374666,-20.78973042835077,-20.822916666666668,0.25999999999999934,2
1718951617.0770123,-20.793694328803735,-20.822916666666668,0.25999999999999934,1
1718951617.7156444,-20.797297874670058,-20.822916666666668,0.25999999999999934,1
1718951618.3873572,-20.800573825457633,-20.822916666666668,0.25999999999999934,1
1718951619.0267003,-20.80355196253724,-20.822916666666668,0.25999999999999934,1
1718951619.6662638,-20.80625935988234,-20.822916666666668,0.25999999999999934,1
1718951620.3386934,-20.808720630196063,-20.822916666666668,0.25999999999999934,1
1718951620.9777606,-20.81095814866309,-20.822916666666668,0.25999999999999934,1
1718951621.6172395,-20.81299225636038,-20.822916666666668,0.25999999999999934,1
1718951622.2730439,-20.814841445176103,-20.822916666666668,0.25999999999999934,1
1718951622.9120605,-20.816522525917673,-20.822916666666668,0.25999999999999934,1
1718951623.5838256,-20.81805078113728,-20.822916666666668,0.25999999999999934,1
1718951624.2236667,-20.819440104064192,-20.822916666666668,0.25999999999999934,1
1718951624.8624713,-20.820703124906842,-20.822916666666668,0.25999999999999934,1
1718951625.5033844,-20.82185132567289,-20.822916666666668,0.25999999999999934,1
1718951626.1419175,-20.822895144551104,-20.822916666666668,0.25999999999999934,1
1718951626.7652323,-20.823844070804036,-20.822916666666668,0.25999999999999934,1
1718951627.4062784,-20.824706731033974,-20.822916666666668,0.25999999999999934,1
1718951628.0767841,-20.825490967606644,-20.822916666666668,0.25999999999999934,1
1718951628.717367,-20.826203909945434,-20.822916666666668,0.25999999999999934,1
1718951629.3886728,-20.826852039344335,-20.822916666666668,0.25999999999999934,1
1718951630.0272353,-20.82744124788879,-20.822916666666668,0.25999999999999934,1
1718951630.6667047,-20.82797689202011,-20.822916666666668,0.25999999999999934,1
1718951631.338987,-20.828463841230406,-20.822916666666668,0.25999999999999934,1
1718951631.9790256,-20.828906522330673,-20.822916666666668,0.25999999999999934,1
1718951632.6812625,-20.829308959694547,-20.822916666666668,0.25999999999999934,1
1718951633.3214297,-20.82967481184353,-20.822916666666668,0.25999999999999934,1
1718951633.977466,-20.830007404706237,-20.822916666666668,0.25999999999999934,1
1718951634.6167283,-20.830309761854156,-20.822916666666668,0.25999999999999934,1
1718951635.2566094,-20.83058463198863,-20.822916666666668,0.25999999999999934,2
1718951635.8955903,-20.83083451392905,-20.822916666666668,0.25999999999999934,2
1718951636.5832672,-20.831061679329444,-20.822916666666668,0.25999999999999934,2
1718951637.2222967,-20.831268193329798,-20.822916666666668,0.25999999999999934,2
1718951637.8637671,-20.83145593333012,-20.822916666666668,0.25999999999999934,1
1718951638.50207,-20.831626606057682,-20.8225,0.25999999999999934,1
1718951639.18912,-20.831781763082745,-20.839166666666667,0.25999999999999934,1
1718951639.8296216,-20.831922814923704,-20.857083333333332,0.25999999999999934,1
1718951640.5009243,-20.832051043870035,-20.859166666666667,0.25999999999999934,1
1718951641.1408513,-20.832167615639428,-20.859166666666667,0.25999999999999934,2
1718951641.7795074,-20.832273589975237,-20.859166666666667,0.25999999999999934,2
1718951642.4666936,-20.832369930280517,-20.859166666666667,0.25999999999999934,2
1718951643.107054,-20.83245751237623,-20.859166666666667,0.25999999999999934,2
1718951643.7463925,-20.83253713246324,-20.859166666666667,0.25999999999999934,1
1718951644.4336023,-20.83260951436052,-20.859166666666667,0.25999999999999934,1
1718951645.0731533,-20.83267531608532,-20.859166666666667,0.25999999999999934,1
1718951645.7131243,-20.832735135835136,-20.859166666666667,0.25999999999999934,1
1718951646.352366,-20.832789517425887,-20.859166666666667,0.25999999999999934,1
1718951647.0249794,-20.83283895523565,-20.859166666666667,0.25999999999999934,2
1718951647.6644533,-20.83288389869908,-20.859166666666667,0.25999999999999934,2
1718951648.3034708,-20.8329247563931,-20.859166666666667,0.25999999999999934,2
1718951648.9423661,-20.832961899751304,-20.859166666666667,0.25999999999999934,2
1718951649.5981207,-20.832995666440578,-20.859166666666667,0.25999999999999934,2
1718951650.2375047,-20.83302636343083,-20.859166666666667,0.25999999999999934,1
1718951650.8931508,-20.833054269785602,-20.859166666666667,0.25999999999999934,1
1718951651.5326,-20.833079639199035,-20.859166666666667,0.25999999999999934,1
1718951652.204767,-20.83310270230215,-20.859166666666667,0.25999999999999934,1
1718951652.8427594,-20.833123668759534,-20.859166666666667,0.25999999999999934,2
1718951653.5157466,-20.833142729175332,-20.8575,0.25999999999999934,2
1718951654.1547573,-20.83316005682606,-20.839583333333334,0.25999999999999934,2
1718951654.8855805,-20.83317580923581,-20.840416666666666,0,2
1718951655.6289055,-20.833190129608315,-20.840416666666666,0,2
1718951656.4177878,-20.83320314812877,-20.840416666666666,0,1
1718951657.158193,-20.833214983147368,-20.840416666666666,0,1
1718951657.8868382,-20.83322574225518,-20.840416666666666,0,1
1718951658.6289284,-20.83323552326229,-20.840416666666666,0,1
1718951659.3711343,-20.833244415086927,-20.840416666666666,0,2
1718951660.1273284,-20.83325249856387,-20.840416666666666,0,2
1718951660.869451,-20.833259847179274,-20.840416666666666,0,2
1718951661.6240315,-20.833266527738736,-20.840416666666666,0,2
1718951662.399573,-20.83327260097461,-20.840416666666666,0,2
1718951663.1428716,-20.833278122098132,-20.840416666666666,0,2
1718951663.8814933,-20.833283141301333,-20.840416666666666,0,2
1718951664.6667182,-20.833287704213333,-20.840416666666666,0,2
1718951665.424661,-20.83329185231515,-20.840416666666666,0,1
1718951666.1546926,-20.8332956233168,-20.840416666666666,0,1
1718951666.9005647,-20.833299051500127,-20.840416666666666,0,1
1718951667.65755,-20.833302168030418,-20.840416666666666,0,1
1718951668.459586,-20.83330500123977,-20.840416666666666,0,2
1718951669.2013507,-20.833307576884643,-20.840416666666666,0,2
1718951669.944032,-20.833309918379975,-20.840416666666666,0,2
1718951670.7090232,-20.8333120470121,-20.840416666666666,0,2
1718951671.4790313,-20.83331398213221,-20.840416666666666,0,1
1718951672.235204,-20.83331574133231,-20.840416666666666,0,1
1718951672.980129,-20.833317340605134,-20.840416666666666,0,1
1718951673.7273042,-20.833318794489514,-20.840416666666666,0,1
1718951674.4876666,-20.83332011620259,-20.840416666666666,0,1
1718951675.227892,-20.83332131775993,-20.840416666666666,0,1
1718951675.9581435,-20.833322410084783,-20.840416666666666,0,1
1718951676.7160976,-20.833323403107382,-20.840416666666666,0,1
1718951677.4664397,-20.833324305855193,-20.840416666666666,0,2
1718951678.2205606,-20.833325126535026,-20.840416666666666,0,2
1718951678.9492364,-20.833325872607595,-20.840416666666666,0,2
1718951679.6886938,-20.833326550855393,-20.840416666666666,0,2
1718951680.44165,-20.833327167444295,-20.840416666666666,0,1
1718951681.2374198,-20.83332772797966,-20.840416666666666,0,1
1718951682.0053406,-20.83332823755727,-20.840416666666666,0,1
1718951682.7669811,-20.83332870080964,-20.840416666666666,0,1
1718951683.5380018,-20.833329121948154,-20.840416666666666,0,1
1718951684.3408065,-20.833329504801355,-20.840416666666666,0,1
1718951685.0837202,-20.833329852849715,-20.840416666666666,0,1
1718951685.8356905,-20.833330169257316,-20.840416666666666,0,1
1718951686.5748804,-20.83333045690059,-20.840416666666666,0,2
1718951687.3109975,-20.833330718394475,-20.840416666666666,0,2
1718951688.0555592,-20.833330956116193,-20.840416666666666,0,2
1718951688.808817,-20.83333117222684,-20.840416666666666,0,2
1718951689.5849547,-20.83333136869107,-20.840416666666666,0,2
1718951690.3254933,-20.83333154729491,-20.840416666666666,0,2
1718951691.0682318,-20.83333170966204,-20.840416666666666,0,2
1718951691.7958033,-20.83333185726852,-20.840416666666666,0,2
1718951692.5523155,-20.833331991456227,-20.840416666666666,0,2
1718951693.3048654,-20.83333211344506,-20.840416666666666,0,2
1718951694.0801797,-20.833332224343994,-20.840416666666666,0,2
1718951694.8102396,-20.8333323251612,-20.840416666666666,0,2
1718951695.5656247,-20.833332416813217,-20.840416666666666,0,1
1718951696.3061507,-20.833332500133224,-20.840416666666666,0,1
1718951697.0618355,-20.833332575878693,-20.840416666666666,0,1
1718951697.8163598,-20.833332644738203,-20.840416666666666,0,1
1718951698.6028044,-20.833332707337764,-20.840416666666666,0,2
1718951699.3438215,-20.83333276424645,-20.840416666666666,0,2
1718951700.1029758,-20.833332815981624,-20.840416666666666,0,2
1718951700.8429358,-20.833332863013595,-20.840416666666666,0,2
1718951701.5972927,-20.833332905769936,-20.840416666666666,0,2
1718951702.353911,-20.833332944639334,-20.840416666666666,0,2
1718951703.1406336,-20.833332979975154,-20.840416666666666,0,2
1718951703.8827727,-20.833333012098624,-20.840416666666666,0,2
1718951704.6418312,-20.83333304130178,-20.840416666666666,0,1
1718951705.412604,-20.833333067850102,-20.840416666666666,0,1
1718951706.1570742,-20.833333091984944,-20.839166666666667,0.25999999999999934,1
1718951706.7969987,-20.833333113925704,-20.81875,0.25999999999999934,1
1718951707.4685574,-17.045454345993065,-20.73875,0.25999999999999934,2
1718951708.1083639,-13.601928193327028,-18.822916666666668,0.30999999999999917,2
1718951708.7479882,-10.471449872721545,-16.329166666666666,0.2899999999999996,2
1718951709.387844,-7.625560490352921,-13.919166666666667,0.2899999999999996,2
1718951710.027325,-5.038388324563251,-11.255,0.2899999999999996,2
1718951710.6668813,-2.6864136283908375,-8.52125,0.2899999999999996,1
1718951711.3061175,-0.5482548136886423,-5.751666666666667,0.2899999999999996,1
1718951711.9451666,1.3955259269497158,-3.0016666666666665,0.2899999999999996,1
1718951712.5847695,3.1625993275300424,-0.4425,0.2899999999999996,1
1718951713.2709908,4.769029691693989,2.0566666666666666,0.2999999999999994,1
1718951713.95974,6.2294209318430145,4.26,0.2999999999999994,1
1718951714.5819824,7.557049331978499,6.265,0.2999999999999994,1
1718951715.2222903,8.763984241192569,7.99625,0.2999999999999994,1
1718951715.8449883,9.861197795023545,9.47,0.2999999999999994,1
1718951716.4686284,10.858664662142619,10.825,0.2999999999999994,1
1718951717.0918546,11.765452723159955,12.13,0.2999999999999994,1
1718951717.7650785,12.589805505902987,13.29625,0.2999999999999994,1
1718951718.4042828,13.339217126578479,14.34625,0.2999999999999994,1
1718951719.0447319,14.020500418101644,15.181666666666667,0.2999999999999994,1
1718951719.6842918,14.639848864940893,15.878333333333334,0.2899999999999996,1
1718951720.3559954,15.202892907522012,16.491666666666667,0.2999999999999994,1
1718951720.9951668,15.714751128050326,17.142916666666668,0.2899999999999996,1
1718951721.6987476,16.18007678307605,17.682916666666667,0.2899999999999996,1
1718951722.3535087,16.60310010582672,18.088333333333335,0.2899999999999996,2
1718951722.9937868,16.98766676287276,18.424166666666668,0.2899999999999996,2
1718951723.6656206,17.33727281473281,18.758333333333333,0.2899999999999996,2
1718951724.3367875,17.65509649824196,19.096666666666668,0.2899999999999996,2
1718951724.9764967,17.944027119613892,19.391666666666666,0.2899999999999996,2
1718951725.6462286,18.206691320861125,19.644583333333333,0.2899999999999996,2
1718951726.2874913,18.445476958358594,19.86,0.2899999999999996,2
1718951726.9430559,18.662554810629032,20.054583333333333,0.2899999999999996,2
1718951727.6467295,18.85989831269305,20.24125,0.2899999999999996,2
1718951728.286107,19.039301496387623,20.39125,0.2899999999999996,2
1718951728.925042,19.202395299746325,20.514583333333334,0.2899999999999996,2
1718951729.6294765,19.350662393708784,20.62,0.2899999999999996,2
1718951730.2686396,19.48545066094738,20.716666666666665,0.2899999999999996,2
1718951730.924029,19.6079854493461,20.785833333333333,0.2899999999999996,2
1718951731.595855,19.719380711526757,20.840833333333332,0.2899999999999996,2
1718951732.2344313,19.820649131691003,20.876666666666665,0.2899999999999996,2
1718951732.939531,19.912711331840303,20.894166666666667,0.2999999999999994,2
1718951733.5627537,19.996404241066934,20.912916666666668,0.2899999999999996,2
1718951734.23428,20.072488704000243,20.93166666666667,0.2899999999999996,2
1718951734.9221623,20.141656397575982,20.948333333333334,0.2899999999999996,2
1718951735.5613053,20.204536119008456,20.948333333333334,0.2899999999999996,2
1718951736.2488627,20.261699502128906,20.948333333333334,0.2899999999999996,2
1718951736.8885329,20.313666214056575,20.948333333333334,0.2999999999999994,2
1718951737.5754025,20.36090867944537,20.948333333333334,0.2899999999999996,2
1718951738.2150097,20.40385637525337,20.948333333333334,0.2899999999999996,2
1718951738.9018235,20.442899735078825,20.948333333333334,0.2999999999999994,2
1718951739.5254278,20.478393698556502,20.948333333333334,0.2899999999999996,2
1718951740.1504922,20.51066093808166,20.948333333333334,0.2899999999999996,2
1718951740.7894173,20.539994792195454,20.948333333333334,0.2899999999999996,2
1718951741.428739,20.566661932298896,20.93,0.2899999999999996,2
1718951742.0693572,20.590904786938385,20.913333333333334,0.2899999999999996,2
1718951742.7409222,20.61294374570157,20.912916666666668,0.2899999999999996,2
1718951743.3793366,20.632979162759003,20.912916666666668,0.2899999999999996,2
1718951744.0825899,20.65119317826575,20.895,0.2899999999999996,2
1718951744.7224238,20.667751374180988,20.8775,0.2899999999999996,2
1718951745.426741,20.68280427955848,20.875833333333333,0.2899999999999996,2
1718951746.0657482,20.696488738992556,20.87625,0.2899999999999996,2
1718951746.7057602,20.708929156659895,20.859166666666667,0.2899999999999996,2
1718951747.3444173,20.720238627266564,20.841666666666665,0.2899999999999996,2
1718951748.0167787,20.73051996418173,20.84,0.2899999999999996,2
1718951748.656667,20.739866634104608,20.84,0.2899999999999996,2
1718951749.3421605,20.748363606761764,20.84,0.2899999999999996,2
1718951749.9668157,20.75608812735918,20.84,0.2899999999999996,2
1718951750.6070182,20.763110418811376,20.84,0.2899999999999996,2
1718951751.2629225,20.76949432013156,20.84,0.2899999999999996,2
1718951751.9174676,20.775297866786254,20.84,0.2999999999999994,2
1718951752.5575483,20.78057381829054,20.84,0.2899999999999996,2
1718951753.1970499,20.78537013783988,20.84,0.2999999999999994,2
1718951753.8372068,20.789730428339293,20.84,0.2899999999999996,2
1718951754.4747827,20.793694328793293,20.84,0.2899999999999996,2
1718951755.1161697,20.79729787466058,20.84,0.2899999999999996,2
1718951755.7558901,20.800573825449003,20.84,0.2899999999999996,2
1718951756.3948033,20.803551962529408,20.840833333333332,0.2999999999999994,2
1718951757.0339603,20.80625935987521,20.822916666666668,0.2899999999999996,2
1718951757.6740277,20.808720630189587,20.80625,0.2899999999999996,2
1718951758.345481,20.810958148657203,20.805,0.2899999999999996,2
1718951758.9844258,20.812992256355027,20.805,0.2899999999999996,2
1718951759.624633,20.814841445171236,20.805,0.2899999999999996,2
1718951760.2640378,20.816522525913243,20.805,0.2899999999999996,2
1718951760.9197352,20.818050781133255,20.805,0.2899999999999996,2
1718951761.5599816,20.819440104060536,20.805,0.2899999999999996,2
1718951762.2634058,20.82070312490352,20.805,0.2899999999999996,2
1718951762.9015071,20.82185132566986,20.805,0.2899999999999996,2
1718951763.5425336,20.822895144548358,20.805,0.2899999999999996,2
1718951764.2131002,20.823844070801545,20.805,0.2899999999999996,2
1718951764.8534713,20.824706731031704,20.805,0.2899999999999996,2
1718951765.5087268,20.82549096760459,20.805,0.2899999999999996,2
1718951766.1478724,20.826203909943555,20.805,0.2899999999999996,2
1718951766.8035963,20.82685203934263,20.805,0.2899999999999996,2
1718951767.44351,20.82744124788723,20.805,0.2899999999999996,2
1718951768.1303895,20.827976892018704,20.805,0.2899999999999996,2
1718951768.7698898,20.82846384122912,20.805,0.2899999999999996,2
1718951769.411411,20.8289065223295,20.805,0.2899999999999996,2
1718951770.0810897,20.829308959693492,20.805,0.2899999999999996,2
1718951770.7204678,20.829674811842562,20.805,0.2899999999999996,2
1718951771.3599944,20.830007404705356,20.805,0.2899999999999996,2
1718951772.0323231,20.83030976185335,20.805,0.2899999999999996,2
1718951772.6716602,20.8305846319879,20.805,0.2899999999999996,2
1718951773.3588579,20.830834513928398,20.805,0.2999999999999994,2
1718951773.998346,20.83106167932885,20.805,0.2899999999999996,2
1718951774.7177966,20.831268193329258,20.805,0.2899999999999996,2
1718951775.3579566,20.83145593332962,20.805,0.2899999999999996,2
1718951775.9972215,20.831626606057227,20.805,0.2899999999999996,2
1718951776.6366243,20.831781763082326,20.805,0.2899999999999996,2
1718951777.2767012,20.831922814923335,20.805,0.2899999999999996,2
1718951777.9799623,20.8320510438697,20.805,0.2899999999999996,2
1718951778.619723,20.83216761563912,20.805,0.2899999999999996,2
1718951779.2597117,20.832273589974964,20.805,0.2899999999999996,2
1718951779.9151428,20.832369930280255,20.805,0.2899999999999996,2
1718951780.5537982,20.832457512376,20.805,0.2899999999999996,2
1718951781.2256796,20.832537132463028,20.805,0.2899999999999996,2
1718951781.8814936,20.832609514360325,20.805,0.2899999999999996,2
1718951782.5856566,20.83267531608515,20.805,0.2899999999999996,2
1718951783.2722232,20.83273513583498,20.805,0.2899999999999996,2
1718951783.9115663,20.83278951742575,20.805,0.2899999999999996,2
1718951784.5505605,20.832838955235516,20.805,0.2899999999999996,2
1718951785.1911323,20.832883898698952,20.805,0.2899999999999996,2
1718951785.9094474,20.83292475639299,20.805,0.2899999999999996,2
1718951786.550669,20.832961899751208,20.805,0.2899999999999996,2
1718951787.2371597,20.832995666440485,20.805,0.2899999999999996,2
1718951787.8775082,20.83302636343075,20.805,0.2899999999999996,2
1718951788.5163178,20.83305426978552,20.805,0.2899999999999996,2
1718951789.203321,20.83307963919896,20.80625,0.2899999999999996,2
1718951789.8437755,20.833102702302096,20.825,0.2899999999999996,2
1718951790.547341,20.833123668759484,20.8425,0.2899999999999996,2
1718951791.1871285,20.833142729175282,20.841666666666665,0.2899999999999996,2
1718951791.874673,20.833160056826017,20.841666666666665,0.2899999999999996,2
1718951792.5461814,20.83317580923576,20.841666666666665,0.2999999999999994,2
1718951793.1851525,20.833190129608276,20.841666666666665,0.2899999999999996,2
1718951793.8726807,20.833203148128742,20.841666666666665,0.2899999999999996,2
1718951794.5124385,20.833214983147336,20.841666666666665,0.2899999999999996,2
1718951795.1685667,20.833225742255152,20.841666666666665,0.2899999999999996,2
1718951795.8080826,20.833235523262264,20.841666666666665,0.2899999999999996,2
1718951796.4469655,20.833244415086906,20.841666666666665,0.2899999999999996,2
1718951797.1024046,20.83325249856384,20.841666666666665,0.2899999999999996,2
1718951797.7579806,20.833259847179264,20.841666666666665,0.2899999999999996,2
1718951798.3977468,20.83326652773872,20.841666666666665,0.2899999999999996,2
1718951799.0681365,20.833272600974595,20.841666666666665,0.2899999999999996,2
1718951799.7091439,20.833278122098104,20.841666666666665,0.2899999999999996,2
1718951800.3802636,20.833283141301315,20.841666666666665,0.2899999999999996,2
1718951801.052638,20.833287704213316,20.841666666666665,0.2899999999999996,2
1718951801.6914732,20.833291852315135,20.841666666666665,0.2899999999999996,2
1718951802.3311458,20.833295623316783,20.841666666666665,0.2899999999999996,2
1718951802.9709067,20.833299051500106,20.841666666666665,0.2899999999999996,2
1718951803.610621,20.8333021680304,20.841666666666665,0.2899999999999996,2
1718951804.2977924,20.83330500123976,20.841666666666665,0.2899999999999996,2
1718951804.9373422,20.83330757688463,20.841666666666665,0.2899999999999996,2
1718951805.5759125,20.833309918379964,20.841666666666665,0.2899999999999996,2
1718951806.264722,20.83331204701208,20.841666666666665,0.2899999999999996,2
1718951806.9039145,20.833313982132204,20.841666666666665,0.2899999999999996,2
1718951807.5607064,20.83331574133231,20.841666666666665,0.2899999999999996,2
1718951808.199585,20.833317340605134,20.841666666666665,0.2899999999999996,2
1718951808.8552644,20.833318794489507,20.841666666666665,0.2899999999999996,2
1718951809.4951854,20.833320116202593,20.841666666666665,0.2899999999999996,2
1718951810.1337483,20.833321317759935,20.841666666666665,0.2899999999999996,2
1718951810.8044388,20.83332241008478,20.841666666666665,0.2899999999999996,2
1718951811.4448972,20.833323403107375,20.841666666666665,0.2899999999999996,2
1718951812.1005285,20.833324305855193,20.841666666666665,0.2899999999999996,2
1718951812.740558,20.83332512653503,20.841666666666665,0.2899999999999996,2
1718951813.3794231,20.833325872607602,20.841666666666665,0.2899999999999996,2
1718951814.0191813,20.833326550855393,20.841666666666665,0.2899999999999996,2
1718951814.6594677,20.833327167444295,20.841666666666665,0.2899999999999996,2
1718951815.2831814,20.83332772797967,20.841666666666665,0.2899999999999996,2
1718951815.9217708,20.833328237557264,20.841666666666665,0.2899999999999996,2
1718951816.5774589,20.83332870080964,20.841666666666665,0.2899999999999996,2
1718951817.2336848,20.833329121948168,20.841666666666665,0.2899999999999996,2
1718951817.8732078,20.833329504801355,20.841666666666665,0.2899999999999996,2
1718951818.5759478,20.83332985284971,20.841666666666665,0.2899999999999996,2
1718951819.2162812,20.833330169257316,20.841666666666665,0.2899999999999996,2
1718951819.854551,20.833330456900583,20.841666666666665,0.2899999999999996,2
1718951820.5434904,20.833330718394475,20.841666666666665,0.2899999999999996,2
1718951821.182325,20.83333095611619,20.841666666666665,0.2899999999999996,2
1718951821.8378496,20.83333117222684,20.841666666666665,0.2899999999999996,2
1718951822.476479,20.83333136869107,20.841666666666665,0.2899999999999996,2
1718951823.1332304,20.83333154729491,20.841666666666665,0.2899999999999996,2
1718951823.7727783,20.83333170966204,20.841666666666665,0.2899999999999996,2
1718951824.413056,20.83333185726852,20.841666666666665,0.2899999999999996,2
1718951825.0683622,20.83333199145624,20.841666666666665,0.2899999999999996,2
1718951825.7077262,20.833332113445067,20.841666666666665,0.2899999999999996,2
1718951826.3636773,20.833332224344,20.841666666666665,0.2899999999999996,2
1718951827.0029125,20.833332325161198,20.841666666666665,0.2999999999999994,2
1718951827.6427915,20.83333241681321,20.841666666666665,0.2899999999999996,2
1718951828.34549,20.83333250013323,20.841666666666665,0.2899999999999996,2
1718951828.9851706,20.833332575878693,20.841666666666665,0.2899999999999996,2
1718951829.6404812,20.83333264473821,20.841666666666665,0.2899999999999996,2
1718951830.2970865,20.83333270733776,20.841666666666665,0.2899999999999996,2
1718951831.0169926,20.833332764246443,20.841666666666665,0.2899999999999996,2
1718951831.6557665,20.833332815981617,20.841666666666665,0.2899999999999996,2
1718951832.2955112,20.83333286301359,20.841666666666665,0.2899999999999996,2
1718951832.9663758,20.83333290576993,20.841666666666665,0.2899999999999996,2
1718951833.6379032,20.833332944639334,20.841666666666665,0.2899999999999996,2
1718951834.293661,20.833332979975154,20.841666666666665,0.2899999999999996,2
1718951834.9637616,20.833333012098617,20.841666666666665,0.2899999999999996,2
1718951835.6046965,20.833333041301774,20.841666666666665,0.2899999999999996,2
1718951836.2760582,20.83333306785011,20.841666666666665,0.2899999999999996,2
1718951836.9321887,20.833333091984944,20.841666666666665,0.2899999999999996,2
1718951837.5717454,20.833333113925704,20.841666666666665,0.2899999999999996,2
1718951838.2111647,17.045454345993058,20.757916666666667,0.2899999999999996,2
1718951838.8665752,13.601928193327028,18.950833333333332,0.2899999999999996,2
1718951839.505919,10.471449872721545,16.50125,0.2899999999999996,2
1718951840.145613,7.6255604903529095,14.014166666666666,0.2899999999999996,2
1718951840.8025413,5.038388324563251,11.335,0.2899999999999996,2
1718951841.441311,2.6864136283908375,8.63,0.2899999999999996,2
1718951842.0802138,0.5482548136886423,5.920833333333333,0.2899999999999996,2
1718951842.736481,-1.395525926949728,3.12625,0.2899999999999996,2
1718951843.3764324,-3.162599327530055,0.39958333333333335,0.2899999999999996,1
1718951844.0637426,-4.769029691693989,-2.0833333333333335,0.2899999999999996,1
1718951844.7031152,-6.2294209318430145,-4.26875,0.2899999999999996,1
1718951845.3909552,-7.557049331978499,-6.226666666666667,0.2899999999999996,1
1718951846.0291672,-8.763984241192581,-8.02625,0.2899999999999996,1
1718951846.7175958,-9.861197795023557,-9.622916666666667,0.2799999999999998,1
1718951847.3407352,-10.858664662142631,-11.051666666666666,0.2799999999999998,1
1718951847.9805233,-11.765452723159967,-12.257916666666667,0.2799999999999998,1
1718951848.6523468,-12.589805505903,-13.355833333333333,0.2799999999999998,1
1718951849.2912307,-13.339217126578484,-14.344166666666666,0.2899999999999996,1
1718951849.9795642,-14.020500418101655,-15.14375,0.2899999999999996,1
1718951850.6185012,-14.639848864940898,-15.930833333333334,0.2899999999999996,1
1718951851.3057795,-15.202892907522024,-16.5975,0.2799999999999998,1
1718951851.9781094,-15.714751128050326,-17.131666666666668,0.2799999999999998,1
1718951852.6174777,-16.180076783076057,-17.592083333333335,0.27,1
1718951853.2725725,-16.60310010582672,-17.9875,0.27,1
1718951853.9129026,-16.98766676287277,-18.381666666666668,0.27,1
1718951854.5519354,-17.337272814732824,-18.713333333333335,0.25999999999999934,1
1718951855.2236176,-17.655096498241964,-18.96625,0.25999999999999934,1
1718951855.8634448,-17.944027119613907,-19.1825,0.25999999999999934,1
1718951856.5353224,-18.206691320861125,-19.4025,0.25999999999999934,1
1718951857.206783,-18.4454769583586,-19.597083333333334,0.25999999999999934,1
1718951857.8454616,-18.662554810629032,-19.746666666666666,0.25999999999999934,1
1718951858.501119,-18.85989831269306,-19.867916666666666,0.25999999999999934,1
1718951859.1576023,-19.039301496387626,-19.980833333333333,0.25999999999999934,1
1718951859.8441079,-19.202395299746332,-20.088333333333335,0.25999999999999934,1
1718951860.483349,-19.350662393708784,-20.18166666666667,0.25999999999999934,1
1718951861.1552162,-19.48545066094738,-20.2525,0.25999999999999934,1
1718951861.7947109,-19.6079854493461,-20.3075,0.25999999999999934,1
1718951862.435173,-19.71938071152676,-20.362083333333334,0.25999999999999934,1
1718951863.0736275,-19.820649131690995,-20.414583333333333,0.24999999999999956,1
1718951863.7620754,-19.9127113318403,-20.467083333333335,0.24999999999999956,1
1718951864.4014573,-19.99640424106694,-20.52375,0.24999999999999956,1
1718951865.05681,-20.072488704000243,-20.558333333333334,0.24999999999999956,1
1718951865.6959505,-20.141656397575982,-20.57625,0.24999999999999956,1
1718951866.3680356,-20.20453611900847,-20.595833333333335,0.24999999999999956,1
1718951866.9918895,-20.26169950212891,-20.63125,0.24999999999999956,1
1718951867.6467316,-20.313666214056585,-20.66625,0.25999999999999934,1
1718951868.2865431,-20.360908679445384,-20.682916666666667,0.25999999999999934,1
1718951868.9419358,-20.403856375253376,-20.684583333333332,0.25999999999999934,1
1718951869.582209,-20.442899735078825,-20.703333333333333,0.25999999999999934,1
1718951870.221741,-20.47839369855651,-20.72125,0.25999999999999934,2
1718951870.8606117,-20.510660938081674,-20.73875,0.25999999999999934,2
1718951871.5169392,-20.53999479219546,-20.75625,0.25999999999999934,2
1718951872.1563072,-20.566661932298903,-20.772916666666667,0.25999999999999934,2
1718951872.8436017,-20.590904786938395,-20.774583333333332,0.25999999999999934,2
1718951873.4833426,-20.61294374570157,-20.77375,0.25999999999999934,1
1718951874.1542282,-20.632979162759007,-20.79125,0.25999999999999934,1
1718951874.7941356,-20.651193178265768,-20.81,0.25999999999999934,1
1718951875.4660828,-20.667751374180995,-20.81125,0.24999999999999956,1
1718951876.1056702,-20.682804279558482,-20.81125,0.25999999999999934,1
1718951876.7603986,-20.696488738992556,-20.81125,0.25999999999999934,1
1718951877.399789,-20.708929156659906,-20.81125,0.24999999999999956,1
1718951878.1039784,-20.72023862726658,-20.81125,0.25999999999999934,1
1718951878.7436721,-20.730519964181738,-20.81125,0.25999999999999934,1
1718951879.3831146,-20.73986663410461,-20.81125,0.25999999999999934,1
1718951880.069887,-20.748363606761764,-20.81125,0.25999999999999934,1
1718951880.7096946,-20.75608812735918,-20.81125,0.25999999999999934,1
1718951881.3817055,-20.763110418811376,-20.81125,0.25999999999999934,1
1718951882.02144,-20.769494320131557,-20.81125,0.25999999999999934,1
1718951882.6610625,-20.775297866786264,-20.81125,0.25999999999999934,2
1718951883.316283,-20.78057381829054,-20.81125,0.25999999999999934,2
1718951883.9719062,-20.785370137839884,-20.81125,0.25999999999999934,2
1718951884.5952802,-20.789730428339293,-20.81125,0.25999999999999934,2
1718951885.235554,-20.793694328793293,-20.81125,0.25999999999999934,1
1718951885.8755298,-20.79729787466057,-20.81125,0.25999999999999934,1
1718951886.5780556,-20.800573825449003,-20.829583333333332,0.25999999999999934,1
1718951887.3140397,-20.8035519625294,-20.847083333333334,0,1
1718951888.032764,-20.80625935987521,-20.848333333333333,0.25999999999999934,1
1718951888.6730309,-20.808720630189583,-20.86625,0.24999999999999956,2
1718951889.312187,-20.810958148657196,-20.8675,0.24999999999999956,2
1718951889.9528136,-20.812992256355027,-20.8675,0.24999999999999956,2
1718951890.6396945,-20.814841445171236,-20.8675,0.24999999999999956,2
1718951891.279349,-20.81652252591325,-20.8675,0.24999999999999956,2
1718951891.9191668,-20.818050781133255,-20.8675,0.24999999999999956,2
1718951892.5736294,-20.819440104060536,-20.8675,0.24999999999999956,2
1718951893.2135077,-20.820703124903513,-20.8675,0.24999999999999956,2
1718951893.8849177,-20.82185132566986,-20.8675,0.24999999999999956,2
1718951894.540779,-20.822895144548358,-20.8675,0.25999999999999934,2
1718951895.1962235,-20.823844070801538,-20.8675,0.24999999999999956,2
1718951895.836174,-20.824706731031704,-20.8675,0.25999999999999934,2
1718951896.5390434,-20.825490967604576,-20.8675,0.24999999999999956,2
1718951897.1791425,-20.826203909943555,-20.8675,0.25999999999999934,2
1718951897.8186817,-20.82685203934263,-20.8675,0.24999999999999956,2
1718951898.5058794,-20.827441247887236,-20.8675,0.25999999999999934,2
1718951899.1468549,-20.8279768920187,-20.8675,0.25999999999999934,2
1718951899.7857056,-20.82846384122912,-20.8675,0.24999999999999956,2
1718951900.4410064,-20.8289065223295,-20.8675,0.25999999999999934,1
1718951901.080028,-20.82930895969349,-20.8675,0.24999999999999956,1
1718951901.7367165,-20.829674811842565,-20.8675,0.24999999999999956,1
1718951902.3751755,-20.830007404705363,-20.8675,0.24999999999999956,1
1718951903.046906,-20.83030976185336,-20.8675,0.24999999999999956,1
1718951903.6865506,-20.8305846319879,-20.8675,0.24999999999999956,2
1718951904.3265002,-20.830834513928398,-20.8675,0.25999999999999934,2
1718951904.9657679,-20.831061679328844,-20.8675,0.25999999999999934,2
1718951905.6222124,-20.83126819332925,-20.8675,0.25999999999999934,2
1718951906.2614698,-20.83145593332962,-20.8675,0.25999999999999934,2
1718951906.916855,-20.831626606057235,-20.866666666666667,0.24999999999999956,1
1718951907.5565877,-20.831781763082333,-20.848333333333333,0.25999999999999934,1
1718951908.194988,-20.831922814923335,-20.83125,0.25999999999999934,1
1718951908.8839197,-20.8320510438697,-20.83125,0.25999999999999934,1
1718951909.5386493,-20.83216761563912,-20.83125,0.25999999999999934,1
1718951910.178315,-20.832273589974957,-20.83125,0.25999999999999934,1
1718951910.8504293,-20.83236993028026,-20.83125,0.25999999999999934,1
1718951911.5048838,-20.832457512376,-20.83125,0.25999999999999934,1
1718951912.144951,-20.832537132463028,-20.83125,0.25999999999999934,1
1718951912.7840698,-20.832609514360325,-20.83125,0.25999999999999934,1
1718951913.4710948,-20.832675316085144,-20.83125,0.25999999999999934,1
1718951914.1115725,-20.83273513583498,-20.83125,0.25999999999999934,1
1718951914.7822733,-20.83278951742574,-20.83125,0.25999999999999934,1
1718951915.4219575,-20.832838955235523,-20.83125,0.25999999999999934,1
1718951916.0617208,-20.83288389869896,-20.83125,0.25999999999999934,1
1718951916.717371,-20.83292475639299,-20.83125,0.25999999999999934,1
1718951917.355996,-20.832961899751208,-20.83125,0.25999999999999934,1
1718951918.0916202,-20.832995666440492,-20.83125,0.25999999999999934,1
1718951918.7319021,-20.83302636343075,-20.83125,0.25999999999999934,1
1718951919.3711798,-20.833054269785528,-20.83125,0.25999999999999934,1
1718951920.0112078,-20.833079639198967,-20.83125,0.25999999999999934,1
1718951920.6498866,-20.83310270230209,-20.83125,0.25999999999999934,1
1718951921.2898357,-20.833123668759477,-20.83125,0.25999999999999934,1
1718951921.9460428,-20.833142729175282,-20.83125,0.25999999999999934,2
1718951922.5852315,-20.833160056826014,-20.83125,0.25999999999999934,2
1718951923.2412927,-20.83317580923577,-20.83125,0.25999999999999934,2
1718951923.8803775,-20.833190129608276,-20.83125,0.25999999999999934,2
1718951924.5519543,-20.833203148128735,-20.83125,0.25999999999999934,1
1718951925.2227147,-20.833214983147336,-20.83125,0.25999999999999934,1
1718951925.9108217,-20.833225742255152,-20.83125,0.25999999999999934,1
1718951926.5504372,-20.83323552326226,-20.83125,0.25999999999999934,1
1718951927.190358,-20.833244415086902,-20.83125,0.25999999999999934,1
1718951927.893083,-20.83325249856385,-20.83125,0.25999999999999934,1
1718951928.5323803,-20.833259847179256,-20.83125,0.25999999999999934,1
1718951929.2049859,-20.83326652773872,-20.83125,0.25999999999999934,1
1718951929.8441696,-20.833272600974595,-20.83125,0.25999999999999934,1
1718951930.4828858,-20.833278122098115,-20.83125,0.25999999999999934,1
1718951931.1236253,-20.83328314130132,-20.83125,0.25999999999999934,1
1718951931.7787826,-20.83328770421332,-20.83125,0.25999999999999934,1
1718951932.434231,-20.833291852315135,-20.83125,0.25999999999999934,1
1718951933.0735273,-20.83329562331679,-20.83125,0.25999999999999934,1
1718951933.7451437,-20.833299051500113,-20.83125,0.25999999999999934,2
1718951934.3856697,-20.833302168030404,-20.83125,0.25999999999999934,2
1718951935.0719411,-20.83330500123976,-20.83125,0.25999999999999934,2
1718951935.7116435,-20.833307576884636,-20.83125,0.25999999999999934,2
1718951936.3677828,-20.83330991837997,-20.83125,0.25999999999999934,2
1718951937.0076244,-20.833312047012097,-20.83125,0.25999999999999934,1
1718951937.694347,-20.833313982132204,-20.83125,0.25999999999999934,1
1718951938.334455,-20.83331574133231,-20.83125,0.25999999999999934,1
1718951939.0218537,-20.83331734060513,-20.83125,0.25999999999999934,1
1718951939.6619344,-20.833318794489514,-20.83125,0.25999999999999934,1
1718951940.3005493,-20.83332011620259,-20.83125,0.25999999999999934,1
1718951940.9561965,-20.83332131775993,-20.83125,0.25999999999999934,1
1718951941.5963786,-20.833322410084783,-20.83125,0.25999999999999934,1
1718951942.251777,-20.833323403107375,-20.83125,0.25999999999999934,1
1718951942.906838,-20.833324305855193,-20.83125,0.25999999999999934,2
1718951943.5467246,-20.833325126535026,-20.83125,0.25999999999999934,2
1718951944.186943,-20.833325872607595,-20.83125,0.25999999999999934,2
1718951944.8578827,-20.833326550855393,-20.83125,0.25999999999999934,2
1718951945.4970353,-20.833327167444295,-20.83125,0.25999999999999934,2
1718951946.1364856,-20.83332772797966,-20.83125,0.25999999999999934,1
1718951946.8398862,-20.83332823755727,-20.83125,0.25999999999999934,1
1718951947.4646351,-20.83332870080964,-20.83125,0.25999999999999934,1
1718951948.1039915,-20.833329121948154,-20.83125,0.25999999999999934,1
1718951948.7432795,-20.833329504801355,-20.83125,0.25999999999999934,2
1718951949.381814,-20.833329852849715,-20.83125,0.25999999999999934,2
1718951950.0218132,-20.833330169257316,-20.83125,0.25999999999999934,2
1718951950.708801,-20.83333045690059,-20.83125,0.25999999999999934,2
1718951951.3968804,-20.833330718394475,-20.83125,0.25999999999999934,2
1718951952.0364678,-20.833330956116193,-20.83125,0.25999999999999934,1
1718951952.7086148,-20.83333117222684,-20.83125,0.25999999999999934,1
1718951953.348528,-20.83333136869107,-20.83125,0.25999999999999934,1
1718951954.0514898,-20.83333154729491,-20.83125,0.25999999999999934,1
1718951954.6904762,-20.83333170966204,-20.83125,0.25999999999999934,2
1718951955.3624392,-20.83333185726852,-20.83125,0.25999999999999934,2
1718951956.0001922,-20.833331991456227,-20.83125,0.25999999999999934,2
1718951956.6569693,-20.83333211344506,-20.83125,0.25999999999999934,2
1718951957.2971876,-20.833332224343994,-20.83125,0.25999999999999934,2
1718951957.9362893,-20.8333323251612,-20.83125,0.25999999999999934,1
1718951958.5588996,-20.833332416813217,-20.83125,0.25999999999999934,1
1718951959.231373,-20.833332500133224,-20.83125,0.25999999999999934,1
1718951959.8709905,-20.833332575878693,-20.83125,0.25999999999999934,1
1718951960.574516,-20.833332644738203,-20.83125,0.25999999999999934,1
1718951961.2148142,-20.83333270733776,-20.83125,0.25999999999999934,2
1718951961.870081,-20.83333276424645,-20.83125,0.25999999999999934,2
1718951962.5734782,-20.833332815981624,-20.83125,0.25999999999999934,2
1718951963.2435143,-20.833332863013595,-20.83125,0.25999999999999934,2
1718951963.8683896,-20.833332905769936,-20.83125,0.25999999999999934,2
1718951964.509057,-20.833332944639334,-20.83125,0.25999999999999934,2
1718951965.1964903,-20.833332979975154,-20.83125,0.25999999999999934,2
1718951965.8178072,-20.833333012098624,-20.83125,0.25999999999999934,2
1718951966.47345,-20.83333304130178,-20.83125,0.25999999999999934,2
1718951967.0973895,-20.833333067850102,-20.83125,0.25999999999999934,2
1718951967.7539942,-20.833333091984944,-20.83125,0.25999999999999934,2
1718951968.3927932,-20.833333113925704,-20.83125,0.25999999999999934,2
1718951969.0961804,-17.045454345993065,-20.75875,0.25999999999999934,2
1718951969.7367666,-13.601928193327028,-18.97125,0.2999999999999994,1
1718951970.4235775,-10.471449872721545,-16.46,0.2899999999999996,1
1718951971.063463,-7.625560490352921,-13.759583333333333,0.2899999999999996,1
1718951971.7355602,-5.038388324563251,-11.150833333333333,0.2899999999999996,1
1718951972.375069,-2.6864136283908375,-8.215833333333334,0.2899999999999996,1
1718951973.0625477,-0.5482548136886423,-5.0975,0.2899999999999996,1
1718951973.7015662,1.3955259269497158,-2.34,0.2899999999999996,1
1718951974.342123,3.1625993275300424,-0.041666666666666664,0.2999999999999994,1
1718951975.0130117,4.769029691693989,2.109583333333333,0.2999999999999994,1
1718951975.653263,6.2294209318430145,4.543333333333333,0.2999999999999994,1
1718951976.3560395,7.557049331978499,6.64,0.2999999999999994,1
1718951976.980232,8.763984241192569,8.389166666666666,0.2999999999999994,1
1718951977.6515808,9.861197795023545,9.75125,0.2999999999999994,1
1718951978.290325,10.858664662142619,11.16,0.2999999999999994,1
1718951978.9299712,11.765452723159955,12.454583333333334,0.2999999999999994,1
1718951979.6026466,12.589805505902987,13.50125,0.2999999999999994,1
1718951980.241851,13.339217126578479,14.44,0.2999999999999994,1
1718951980.9129274,14.020500418101644,15.296666666666667,0.2999999999999994,1
1718951981.5529063,14.639848864940893,16.031666666666666,0.2899999999999996,1
1718951982.2567992,15.202892907522012,16.647916666666667,0.2899999999999996,1
1718951982.8953395,15.714751128050326,17.192916666666665,0.2899999999999996,1
1718951983.5674446,16.18007678307605,17.6775,0.2899999999999996,1
1718951984.206655,16.60310010582672,18.06125,0.2899999999999996,1
1718951984.8290007,16.98766676287276,18.386666666666667,0.2899999999999996,2
1718951985.4844904,17.33727281473281,18.703333333333333,0.2899999999999996,2
1718951986.1087675,17.65509649824196,19.006666666666668,0.2899999999999996,2
1718951986.7477186,17.944027119613892,19.276666666666667,0.2899999999999996,2
1718951987.3885188,18.206691320861125,19.520833333333332,0.2899999999999996,2
1718951988.0607114,18.445476958358594,19.748333333333335,0.2899999999999996,2
1718951988.7318728,18.662554810629032,19.960833333333333,0.2899999999999996,2
1718951989.3694687,18.85989831269305,20.139583333333334,0.2899999999999996,2


==> Exercise_Data/data/wuren-2/HumanF.csv <==
1718952324.5327468,0
1718952327.679552,0
1718952330.7501674,0
1718952333.7945528,0
1718952336.8240182,0
1718952339.8348732,0
1718952342.8695457,0
1718952345.8515987,0
1718952348.9207306,0
1718952351.921318,0
1718952354.9566102,0
1718952357.975518,0
1718952360.9896383,0
1718952364.014343,0
1718952367.0291333,0
1718952370.0503592,0
1718952373.0768461,0
1718952376.091735,0
1718952379.1141672,0
1718952382.1252728,0
1718952385.148248,0
1718952388.1714013,0
1718952391.1769843,0
1718952394.2020462,0
1718952397.20426,0
1718952400.242008,0
1718952403.2620628,0
1718952406.2725642,0
1718952409.299044,0
1718952412.2988133,0
1718952415.336867,0
1718952418.3605742,0
1718952421.3820896,0
1718952424.3989413,0
1718952427.4259827,0
1718952430.4319005,0
1718952433.4564483,0
1718952436.4804537,0
1718952439.4653802,0
1718952442.5150008,0
1718952445.5505257,0
1718952448.568089,0
1718952451.5857012,0
1718952454.6046512,0
1718952457.6125658,0
1718952460.6417775,0
1718952463.6453614,-1
1718952466.6630056,0
1718952469.6881924,0
1718952472.6879637,0
1718952475.717715,0
1718952478.7444713,0
1718952481.7342093,0
1718952484.7738166,0
1718952487.7894928,0
1718952490.8075573,0
1718952493.8404968,0
1718952496.8275404,0
1718952499.8743289,0
1718952502.8938234,0
1718952505.8639858,0
1718952508.9229076,0
1718952511.9297342,0
1718952514.966443,0
1718952517.98584,0
1718952521.0080516,0
1718952524.025395,0
1718952527.0433056,0
1718952530.056441,0
1718952533.0836043,0
1718952536.07982,0
1718952539.098517,0
1718952542.1226788,0
1718952545.147817,0
1718952548.1621609,0
1718952551.1855106,0
1718952554.1956077,0
1718952557.2093718,0
1718952560.2172036,0
1718952563.2355363,0
1718952566.2414954,0
1718952569.2619843,0
1718952572.277805,0
1718952575.309812,0
1718952578.3215847,0
1718952581.3363118,0
1718952584.3487985,0
1718952587.3829389,0
1718952590.399211,0
1718952593.4146338,-2
1718952596.433347,0
1718952599.4564896,0
1718952602.4846327,0
1718952605.490377,0
1718952608.475498,0
1718952611.535088,0
1718952614.551946,0
1718952617.5242877,0
1718952620.5968566,0
1718952623.614256,0
1718952626.6290205,0
1718952629.6526084,0
1718952632.6642647,0
1718952635.6899009,0
1718952638.6981857,0
1718952641.7106957,0
1718952644.7384627,0
1718952647.7624958,0
1718952650.7649038,0
1718952653.7996755,0
1718952656.8121426,0
1718952659.8288445,0
1718952662.8561845,0
1718952665.8645551,0
1718952668.8870707,0
1718952671.9060571,0
1718952674.9193876,0
1718952677.9384248,0
1718952680.9630775,0
1718952683.9749625,0
1718952686.989318,0
1718952690.0156584,0
1718952693.0312526,0
1718952696.0320876,0
1718952699.0625572,0
1718952702.077353,0
1718952705.1021159,0
1718952708.0938883,0
1718952711.1056676,0
1718952714.147135,0
1718952717.164122,0
1718952720.1943521,0
1718952723.2202437,0
1718952726.2398167,0
1718952729.254971,0
1718952732.2808654,0
1718952735.3060184,0
1718952738.3360076,0
1718952741.3502421,0
1718952744.3784227,0
1718952747.3903935,0
1718952750.4095955,0
1718952753.41029,0
1718952756.4294,0
1718952759.4437084,0
1718952762.4597347,0
1718952765.4826593,0
1718952768.519882,0
1718952771.5277538,0
1718952774.5152123,0
1718952777.5633943,0
1718952780.5740368,0
1718952783.598478,0
1718952786.6083705,0
1718952789.636367,0
1718952792.6292386,0
1718952795.6764565,0
1718952798.6898937,0
1718952801.701358,0
1718952804.7138615,0
1718952807.7355106,0
1718952810.7386875,0
1718952813.7639365,0
1718952816.7879753,0
1718952819.8205976,0
1718952822.8408484,0
1718952825.857126,0
1718952828.87713,0
1718952831.9005098,0
1718952834.9176986,0
1718952837.9346745,0
1718952840.963493,0
1718952843.9810731,0
1718952847.0002284,0
1718952850.0223835,0
1718952853.0390165,-2
1718952856.0533438,0


==> Exercise_Data/data/wuren-2/data.csv <==
1718952322.3898804,-18.93939393939394,-20.799166666666668,0.25999999999999934,1
1718952323.155638,-15.323691460055095,-18.605416666666667,0.30999999999999917,1
1718952323.7786422,-12.036689206110696,-14.52125,0.2899999999999996,1
1718952324.4033234,-9.04850533888851,-10.841666666666667,0.2899999999999996,1
1718952325.63473,-6.33197455050471,-5.596666666666667,0.2899999999999996,1
1718952326.27482,-3.862401106519428,-3.1616666666666666,0.2899999999999996,1
1718952326.9456255,-1.6173343392600872,-2.47,0.2999999999999994,1
1718952327.5853174,0.4236354491574942,-0.49166666666666664,0.2999999999999994,1
1718952328.224551,2.279062529537114,2.5866666666666664,0.2999999999999994,1
1718952328.864415,3.965814420791321,5.051666666666667,0.2999999999999994,1
1718952329.5517383,5.499225231022416,6.4783333333333335,0.2999999999999994,1
1718952330.191257,6.893235058505233,7.939166666666667,0.2999999999999994,1
1718952330.8307853,8.160516719853234,9.597916666666666,0.2999999999999994,1
1718952331.4706717,9.312590957442335,11.10125,0.2999999999999994,1
1718952332.141584,10.359931173432427,12.257916666666667,0.2999999999999994,1
1718952332.8458173,11.312058642514325,13.30125,0.2999999999999994,1
1718952333.4864132,12.177629068952422,14.325,0.2999999999999994,1
1718952334.1254516,12.964511274805227,15.141666666666667,0.2999999999999994,1
1718952334.7641156,13.679858734671422,15.778333333333334,0.2999999999999994,1
1718952335.4047737,14.330174607277053,16.401666666666667,0.2999999999999994,1
1718952336.0441568,14.921370855100346,16.99625,0.2999999999999994,1
1718952336.7314544,15.458821989485163,17.48625,0.2899999999999996,1
1718952337.370758,15.947413929834996,17.926666666666666,0.2899999999999996,2
1718952338.026932,16.391588421062114,18.31125,0.2899999999999996,2
1718952338.6657612,16.79538341308677,18.662916666666668,0.2899999999999996,2
1718952339.3540087,17.16246976947282,18.97,0.2999999999999994,2
1718952339.9935942,17.496184638914688,19.305833333333332,0.2899999999999996,2
1718952340.633201,17.799561792952748,19.566666666666666,0.2899999999999996,2
1718952341.271703,18.07535920571462,19.7775,0.2899999999999996,2
1718952341.9763553,18.326084126407224,19.976666666666667,0.2899999999999996,2
1718952342.6139936,18.554015872491412,20.169166666666666,0.2999999999999994,2
1718952343.238655,18.76122655074978,20.321666666666665,0.2899999999999996,2
1718952343.8789263,18.949599894621013,20.44625,0.2899999999999996,2
1718952344.5189264,19.1208483890494,20.550833333333333,0.2899999999999996,2
1718952345.2060456,19.27652883852975,20.635833333333334,0.2999999999999994,2
1718952345.8456008,19.418056519875535,20.715,0.2999999999999994,2
1718952346.5171347,19.546718048371694,20.785,0.2999999999999994,2
1718952347.1559763,19.663683074277312,20.84125,0.2999999999999994,2
1718952347.7960868,19.77001491600968,20.875833333333333,0.2999999999999994,2
1718952348.4996417,19.866680226675452,20.893333333333334,0.2999999999999994,2
1718952349.1394646,19.954557781826175,20.9125,0.2999999999999994,2
1718952349.7783427,20.034446468326834,20.928333333333335,0.2899999999999996,2
1718952350.434703,20.107072546963778,20.929166666666667,0.2999999999999994,2
1718952351.074155,20.17309625481556,20.929166666666667,0.2999999999999994,2
1718952351.6978574,20.233117807408078,20.929166666666667,0.2999999999999994,2
1718952352.3692632,20.287682855219465,20.929166666666667,0.2999999999999994,2
1718952353.008047,20.337287444138905,20.929166666666667,0.2999999999999994,2
1718952353.663204,20.38238252497477,20.929166666666667,0.2999999999999994,2
1718952354.3518295,20.423378053007365,20.929166666666667,0.2999999999999994,2
1718952354.9906507,20.460646714855173,20.929166666666667,0.2999999999999994,2
1718952355.63002,20.49452731653501,20.929166666666667,0.2899999999999996,2
1718952356.285418,20.525327863516676,20.929166666666667,0.2999999999999994,2
1718952356.9251776,20.553328360772745,20.929166666666667,0.2999999999999994,2
1718952357.5499454,20.578783358278244,20.929166666666667,0.2999999999999994,2
1718952358.2366,20.60192426510143,20.91125,0.2899999999999996,2
1718952358.8751597,20.622961453122517,20.894583333333333,0.2999999999999994,2
1718952359.5622036,20.642086169505323,20.892916666666668,0.2999999999999994,2
1718952360.1869557,20.659472275307866,20.893333333333334,0.2899999999999996,2
1718952360.827508,20.675277826037455,20.87625,0.2999999999999994,2
1718952361.4984822,20.6896465085189,20.859166666666667,0.2899999999999996,2
1718952362.1368766,20.702708947138394,20.8575,0.2999999999999994,2
1718952362.761305,20.714583891337934,20.8575,0.2899999999999996,2
1718952363.449771,20.7253792951557,20.8575,0.2999999999999994,2
1718952364.136891,20.7351932986264,20.8575,0.2999999999999994,2
1718952364.7754483,20.74411511996339,20.858333333333334,0.2899999999999996,2
1718952365.4477973,20.75222586663338,20.84,0.2899999999999996,2
1718952366.086747,20.759599272697013,20.8225,0.2899999999999996,2
1718952366.725951,20.766302369118492,20.82125,0.2799999999999998,2
1718952367.3824766,20.772396093138024,20.82125,0.2999999999999994,2
1718952368.0695598,20.777935842246684,20.82125,0.2899999999999996,2
1718952368.70888,20.78297197780002,20.82125,0.2899999999999996,2
1718952369.331611,20.78755028284851,20.82125,0.2999999999999994,2
1718952369.9866173,20.79171237834712,20.82125,0.2899999999999996,2
1718952370.6586137,20.79549610152769,20.82125,0.2999999999999994,2
1718952371.282262,20.798935849873658,20.82125,0.2899999999999996,2
1718952371.906279,20.802062893824537,20.82125,0.2999999999999994,2
1718952372.528607,20.804905661052615,20.82125,0.2899999999999996,2
1718952373.186529,20.807489994896315,20.82125,0.2999999999999994,2
1718952373.8901458,20.80983938929967,20.82125,0.2899999999999996,2
1718952374.5277588,20.811975202393636,20.82125,0.2899999999999996,2
1718952375.1516106,20.8139168506609,20.82125,0.2899999999999996,2
1718952375.7750347,20.815681985449288,20.82125,0.2999999999999994,2
1718952376.3992934,20.81728665343875,20.82125,0.2899999999999996,2
1718952377.021611,20.818745442520072,20.82125,0.2999999999999994,2
1718952377.694615,20.82007161441219,20.82125,0.2899999999999996,2
1718952378.364712,20.821277225223202,20.82125,0.2899999999999996,2
1718952379.0052626,20.822373235051394,20.82125,0.2999999999999994,2
1718952379.6286924,20.82336960762248,20.82125,0.2899999999999996,2
1718952380.2523417,20.824275400868913,20.82125,0.2899999999999996,2
1718952380.8912745,20.825098849274777,20.82125,0.2999999999999994,2
1718952381.5306044,20.825847438734638,20.82125,0.2999999999999994,2
1718952382.203802,20.82652797460726,20.82125,0.2899999999999996,2
1718952382.8437586,20.827146643582356,20.82125,0.2899999999999996,2
1718952383.4673038,20.827709069923344,20.82125,0.2899999999999996,2
1718952384.1529074,20.82822036659699,20.82125,0.2999999999999994,2
1718952384.7772963,20.82868518175483,20.82125,0.2899999999999996,2
1718952385.401421,20.82910774098924,20.82125,0.2999999999999994,2
1718952386.1033075,20.8294918857478,20.82125,0.2999999999999994,2
1718952386.727839,20.829841108255568,20.82125,0.2999999999999994,2
1718952387.4003694,20.830158583262648,20.82125,0.2999999999999994,2
1718952388.0390878,20.830447196905432,20.82125,0.2899999999999996,2
1718952388.6951046,20.830709572944336,20.82125,0.2899999999999996,2
1718952389.3663094,20.83094809661606,20.82125,0.2899999999999996,2
1718952390.0054603,20.83116493631763,20.82125,0.2899999999999996,2
1718952390.645113,20.831362063319055,20.82125,0.2799999999999998,2
1718952391.3173444,20.831541269683985,20.82125,0.2999999999999994,2
1718952391.9561346,20.831704184561204,20.82125,0.2999999999999994,2
1718952392.644027,20.83185228899502,20.82125,0.2999999999999994,2
1718952393.2841763,20.831986929389412,20.82125,0.2999999999999994,2
1718952393.9231424,20.832109329747958,20.82125,0.2999999999999994,2
1718952394.563549,20.832220602801172,20.82125,0.2899999999999996,2
1718952395.2188833,20.832321760122287,20.82125,0.2999999999999994,2
1718952395.858587,20.832413721323295,20.82125,0.2899999999999996,2
1718952396.5621994,20.83249732241511,20.82125,0.2899999999999996,2
1718952397.2002554,20.83257332340768,20.82125,0.2999999999999994,2
1718952397.8410478,20.8326424152191,20.82125,0.2999999999999994,2
1718952398.4952576,20.832705225956754,20.82125,0.2999999999999994,2
1718952399.1360922,20.832762326627357,20.82125,0.2999999999999994,2
1718952399.8066177,20.832814236327906,20.82125,0.2899999999999996,2
1718952400.4470532,20.83286142696476,20.82125,0.2899999999999996,2
1718952401.1342075,20.832904327543705,20.82125,0.2999999999999994,2
1718952401.773867,20.832943328070034,20.82125,0.2899999999999996,2
1718952402.4139955,20.83297878309398,20.82125,0.2899999999999996,2
1718952403.036498,20.83301101493392,20.82125,0.2899999999999996,2
1718952403.6931868,20.833040316606592,20.82125,0.2899999999999996,2
1718952404.3328118,20.833066954490846,20.82125,0.2899999999999996,2
1718952405.0202143,20.83309117074925,20.82125,0.2999999999999994,2
1718952405.6589825,20.83311318552962,20.82125,0.2899999999999996,2
1718952406.3148744,20.833133198966316,20.82125,0.2999999999999994,2
1718952407.0013041,20.83315139299968,20.82125,0.2899999999999996,2
1718952407.672721,20.833167933030005,20.82125,0.2999999999999994,2
1718952408.3462555,20.833182969421227,20.82125,0.2899999999999996,2
1718952409.0004504,20.833196638867786,20.82125,0.2999999999999994,2
1718952409.625098,20.833209065637373,20.82125,0.2999999999999994,2
1718952410.2646518,20.833220362700644,20.82125,0.2899999999999996,2
1718952410.966238,20.833230632758156,20.82125,0.2999999999999994,2
1718952411.6068678,20.833239969174087,20.82125,0.2899999999999996,2
1718952412.246706,20.833248456824926,20.82125,0.2999999999999994,2
1718952412.9350748,20.83325617287114,20.82125,0.2899999999999996,2
1718952413.5741699,20.833263187458627,20.82125,0.2899999999999996,2
1718952414.2129693,20.833269564356318,20.82125,0.2899999999999996,2
1718952414.8683996,20.833275361536046,20.82125,0.2899999999999996,2
1718952415.5079997,20.83328063169943,20.82125,0.2899999999999996,2
1718952416.1486516,20.833285422757058,20.82125,0.2899999999999996,2
1718952416.7872033,20.833289778263996,20.82125,0.2999999999999994,2
1718952417.4277685,20.833293737815755,20.82125,0.2999999999999994,2
1718952418.0651293,20.833297337408258,20.82125,0.2899999999999996,2
1718952418.6906652,20.83330060976509,20.82125,0.2999999999999994,2
1718952419.3301435,20.833303584634923,20.82125,0.2899999999999996,2
1718952419.986291,20.833306289062044,20.82125,0.2999999999999994,2
1718952420.6255634,20.83330874763217,20.82125,0.2899999999999996,2
1718952421.2649662,20.833310982695913,20.82125,0.2999999999999994,2
1718952421.9512239,20.833313014572038,20.82125,0.2899999999999996,2
1718952422.5909114,20.833314861732166,20.82125,0.2899999999999996,2
1718952423.2315354,20.83331654096864,20.82125,0.2999999999999994,2
1718952423.854756,20.833318067547236,20.82125,0.2899999999999996,2
1718952424.5425367,20.83331945534598,20.82125,0.2899999999999996,2
1718952425.1808782,20.83332071698119,20.82125,0.2899999999999996,2
1718952425.8219573,20.833321863922297,20.82125,0.2999999999999994,2
1718952426.4757872,20.833322906596027,20.82125,0.2999999999999994,2
1718952427.1169765,20.83332385448123,20.82125,0.2999999999999994,2
1718952427.7558348,20.833324716195058,20.82125,0.2899999999999996,2
1718952428.4281442,20.833325499571266,20.82125,0.2899999999999996,2
1718952429.0675805,20.83332621173145,20.82125,0.2899999999999996,2
1718952429.7062666,20.833326859149807,20.82125,0.2899999999999996,2
1718952430.3458695,20.83332744771195,20.82125,0.2899999999999996,2
1718952430.9859643,20.833327982768434,20.82125,0.2999999999999994,2
1718952431.6727443,20.83332846918342,20.82125,0.2799999999999998,2
1718952432.3133688,20.833328911378874,20.82125,0.2799999999999998,2
1718952432.9529366,20.83332931337473,20.82125,0.2899999999999996,2
1718952433.6282425,20.833329678825514,20.82125,0.2799999999999998,2
1718952434.2963305,20.8333300110535,20.82125,0.2899999999999996,2
1718952434.934537,20.83333031307894,20.82125,0.2999999999999994,2
1718952435.5580335,20.833330587647517,20.82125,0.2899999999999996,2
1718952436.2147286,20.83333083725532,20.82125,0.2899999999999996,2
1718952436.885977,20.833331064171507,20.82125,0.2799999999999998,2
1718952437.5247786,20.83333127045895,20.82125,0.2999999999999994,2
1718952438.1649601,20.833331457992983,20.82125,0.2999999999999994,2
1718952438.819474,20.83333162847847,20.82125,0.2999999999999994,2
1718952439.4593806,20.83333178346528,20.82125,0.2799999999999998,2
1718952440.1011062,20.83333192436237,20.82125,0.2799999999999998,2
1718952440.7387311,20.833332052450643,20.82125,0.2999999999999994,2
1718952441.3794901,20.833332168894522,20.82125,0.2899999999999996,2
1718952442.0659602,20.8333322747526,20.82125,0.2899999999999996,2
1718952442.705863,20.833332370987215,20.82125,0.2999999999999994,2
1718952443.3453991,20.83333245847322,20.8225,0.2899999999999996,2
1718952444.0335913,20.833332538005948,20.838333333333335,0.2899999999999996,2
1718952444.6566477,20.83333261030845,20.838333333333335,0.2899999999999996,2
1718952445.3290293,20.833332676037983,20.838333333333335,0.2899999999999996,2
1718952446.0000224,20.833332735792112,20.838333333333335,0.2899999999999996,2
1718952446.638389,20.833332790114035,20.838333333333335,0.2899999999999996,2
1718952447.3421578,20.833332839497597,20.838333333333335,0.2999999999999994,2
1718952447.9805727,20.83333288439176,20.838333333333335,0.2899999999999996,2
1718952448.6046524,20.833332925204644,20.838333333333335,0.2999999999999994,2
1718952449.2282155,20.83333296230725,20.838333333333335,0.2899999999999996,2
1718952449.8993409,20.83333299603689,20.838333333333335,0.2899999999999996,2
1718952450.523309,20.833333026700203,20.838333333333335,0.2899999999999996,2
1718952451.1473463,20.83333305457595,20.838333333333335,0.2899999999999996,2
1718952451.7859738,20.833333079917526,20.838333333333335,0.2899999999999996,2
1718952452.4104252,20.83333310295532,20.838333333333335,0.2999999999999994,2
1718952453.0975647,17.04545433602,20.766666666666666,0.2999999999999994,2
1718952455.2402737,13.60192818426059,15.06625,0.2899999999999996,2
1718952455.8636928,10.471449864479327,12.7,0.2899999999999996,2
1718952456.5044706,7.625560482859995,11.915,0.2899999999999996,2
1718952457.125567,5.038388317751512,10.329166666666667,0.2899999999999996,2
1718952457.7495272,2.6864136221983426,7.9783333333333335,0.2899999999999996,2
1718952458.3906598,0.5482548080591004,5.483333333333333,0.2799999999999998,2
1718952459.0125566,-1.395525932067491,3.0908333333333333,0.2899999999999996,2
1718952459.636562,-3.1625993321825687,0.7766666666666666,0.2899999999999996,2
1718952460.3555615,-4.769029695923551,-1.6158333333333332,0.2899999999999996,2
1718952460.9945033,-6.229420935688068,-4.175833333333333,0.2899999999999996,1
1718952461.6185596,-7.5570493354740025,-6.123333333333333,0.2899999999999996,1
1718952462.243547,-8.763984244370306,-7.590833333333333,0.2899999999999996,1
1718952462.897541,-9.861197797912403,-9.056666666666667,0.2799999999999998,1
1718952463.5369081,-10.85866466476885,-10.769166666666667,0.2799999999999998,1
1718952464.17649,-11.765452725547439,-12.1875,0.2799999999999998,1
1718952464.8312087,-12.589805508073429,-13.144583333333333,0.2899999999999996,1
1718952465.487418,-13.339217128551603,-14.062083333333334,0.2899999999999996,1
1718952466.1276052,-14.020500419895397,-15.0175,0.2899999999999996,1
1718952466.7666485,-14.639848866571574,-15.83,0.2899999999999996,1
1718952467.4228537,-15.202892909004458,-16.440833333333334,0.2799999999999998,1
1718952468.0624595,-15.71475112939799,-16.993333333333332,0.2799999999999998,1
1718952468.7501473,-16.180076784301207,-17.502083333333335,0.27,1
1718952469.4845545,-16.60310010694049,-18.0125,0.27,1
1718952470.139673,-16.987666763885294,-18.422083333333333,0.27,1
1718952470.7633376,-17.3372728156533,-18.685833333333335,0.27,1
1718952471.3872495,-17.655096499078756,-18.911666666666665,0.25999999999999934,1
1718952472.0264306,-17.94402712037463,-19.157916666666665,0.25999999999999934,1
1718952472.681969,-18.206691321552693,-19.4025,0.25999999999999934,1
1718952473.3212695,-18.4454769589873,-19.602916666666665,0.25999999999999934,1
1718952473.9609082,-18.66255481120057,-19.74125,0.25999999999999934,1
1718952474.599684,-18.85989831321264,-19.84875,0.25999999999999934,1
1718952475.2412572,-19.039301496859977,-19.972916666666666,0.25999999999999934,1
1718952475.8793383,-19.20239530017574,-20.096666666666668,0.25999999999999934,1
1718952476.583476,-19.350662394099157,-20.184583333333332,0.25999999999999934,1
1718952477.2231832,-19.485450661302263,-20.24125,0.25999999999999934,1
1718952477.8606572,-19.60798544966872,-20.296666666666667,0.25999999999999934,1
1718952478.4856226,-19.71938071182005,-20.36541666666667,0.25999999999999934,1
1718952479.1258388,-19.820649131957623,-20.433333333333334,0.25999999999999934,1
1718952479.765441,-19.912711332082683,-20.488333333333333,0.25999999999999934,1
1718952480.4028413,-19.99640424128729,-20.52166666666667,0.25999999999999934,1
1718952481.10784,-20.07248870420057,-20.54083333333333,0.25999999999999934,1
1718952481.7312028,-20.141656397758094,-20.579166666666666,0.25999999999999934,1
1718952482.3704991,-20.20453611917402,-20.613333333333333,0.25999999999999934,1
1718952483.042621,-20.261699502279413,-20.630416666666665,0.25999999999999934,1
1718952483.7875466,-20.313666214193404,-20.649166666666666,0,1
1718952484.4335482,-20.360908679569764,-20.671666666666667,0.25999999999999934,1
1718952485.0715327,-20.40385637536645,-20.705833333333334,0.24999999999999956,1
1718952485.7130024,-20.442899735181623,-20.7225,0.25999999999999934,1
1718952486.3515565,-20.47839369864996,-20.72375,0.25999999999999934,1
1718952486.9923918,-20.510660938166634,-20.72375,0.24999999999999956,1
1718952487.6471696,-20.539994792272694,-20.723333333333333,0.25999999999999934,1
1718952488.2880511,-20.566661932369115,-20.74125,0.24999999999999956,1
1718952488.941897,-20.590904787002223,-20.75875,0.24999999999999956,1
1718952489.6302183,-20.612943745759605,-20.760416666666668,0.24999999999999956,1
1718952490.2685523,-20.632979162811758,-20.760416666666668,0.24999999999999956,1
1718952490.9088962,-20.651193178313722,-20.760416666666668,0.24999999999999956,1
1718952491.5810044,-20.667751374224597,-20.777916666666666,0.24999999999999956,1
1718952492.236472,-20.682804279598113,-20.79625,0.24999999999999956,1
1718952492.87451,-20.69648873902859,-20.796666666666667,0.24999999999999956,1
1718952493.5145588,-20.70892915669266,-20.796666666666667,0.24999999999999956,1
1718952494.1713777,-20.720238627296354,-20.796666666666667,0.24999999999999956,2
1718952494.8093774,-20.73051996420881,-20.796666666666667,0.24999999999999956,2
1718952495.479681,-20.739866634129218,-20.796666666666667,0.24999999999999956,2
1718952496.1525376,-20.74836360678414,-20.796666666666667,0.24999999999999956,2
1718952496.8235362,-20.756088127379524,-20.796666666666667,0.24999999999999956,2
1718952497.4633536,-20.763110418829868,-20.796666666666667,0.24999999999999956,2
1718952498.086341,-20.769494320148365,-20.796666666666667,0.24999999999999956,2
1718952498.7266622,-20.775297866801544,-20.796666666666667,0.24999999999999956,2
1718952499.4150827,-20.780573818304433,-20.796666666666667,0.24999999999999956,2
1718952500.0384672,-20.785370137852514,-20.796666666666667,0.24999999999999956,2
1718952500.660524,-20.78973042835077,-20.796666666666667,0.24999999999999956,2
1718952501.333655,-20.793694328803735,-20.796666666666667,0.24999999999999956,2
1718952501.9885075,-20.797297874670058,-20.796666666666667,0.24999999999999956,2
1718952502.627861,-20.800573825457633,-20.797083333333333,0.24999999999999956,2
1718952503.2680876,-20.80355196253724,-20.81375,0.24999999999999956,2
1718952503.940371,-20.80625935988234,-20.830833333333334,0.24999999999999956,2
1718952504.580109,-20.808720630196063,-20.832083333333333,0.24999999999999956,2
1718952505.219443,-20.81095814866309,-20.832083333333333,0.24999999999999956,2
1718952505.8589914,-20.81299225636038,-20.832083333333333,0.24999999999999956,1
1718952506.4977887,-20.814841445176103,-20.832083333333333,0.24999999999999956,1
1718952507.1375563,-20.816522525917673,-20.832083333333333,0.24999999999999956,1
1718952507.8406801,-20.81805078113728,-20.832083333333333,0.24999999999999956,1
1718952508.528599,-20.819440104064192,-20.832083333333333,0.24999999999999956,1
1718952509.1682355,-20.820703124906842,-20.832083333333333,0.24999999999999956,1
1718952509.8081656,-20.82185132567289,-20.832083333333333,0.24999999999999956,1
1718952510.5101218,-20.822895144551104,-20.832083333333333,0.24999999999999956,1
1718952511.1821153,-20.823844070804036,-20.832083333333333,0.24999999999999956,1
1718952511.869444,-20.824706731033974,-20.832083333333333,0.24999999999999956,1
1718952512.5086193,-20.825490967606644,-20.832083333333333,0.24999999999999956,2
1718952513.148889,-20.826203909945434,-20.832083333333333,0.24999999999999956,2
1718952513.7875998,-20.826852039344335,-20.832083333333333,0.24999999999999956,2
1718952514.4281385,-20.82744124788879,-20.832083333333333,0.24999999999999956,2
1718952515.1316476,-20.82797689202011,-20.832083333333333,0.24999999999999956,2
1718952515.818143,-20.828463841230406,-20.832083333333333,0.24999999999999956,2
1718952516.4591427,-20.828906522330673,-20.832083333333333,0.24999999999999956,2
1718952517.1303961,-20.829308959694547,-20.832083333333333,0.24999999999999956,2
1718952517.816951,-20.82967481184353,-20.832083333333333,0.24999999999999956,2
1718952518.5042489,-20.830007404706237,-20.832083333333333,0.24999999999999956,1
1718952519.1745842,-20.830309761854156,-20.832083333333333,0.24999999999999956,1
1718952519.798792,-20.83058463198863,-20.832083333333333,0.24999999999999956,1
1718952520.4385571,-20.83083451392905,-20.832083333333333,0.24999999999999956,1
1718952521.0789268,-20.831061679329444,-20.832083333333333,0.24999999999999956,1
1718952521.7187583,-20.831268193329798,-20.832083333333333,0.24999999999999956,1
1718952522.3565118,-20.83145593333012,-20.832083333333333,0.24999999999999956,1
1718952523.0130837,-20.831626606057682,-20.832083333333333,0.24999999999999956,1
1718952523.6527703,-20.831781763082745,-20.832083333333333,0.24999999999999956,1
1718952524.292029,-20.831922814923704,-20.832083333333333,0.24999999999999956,2
1718952524.932899,-20.832051043870035,-20.832083333333333,0.24999999999999956,2
1718952525.5725734,-20.832167615639428,-20.832083333333333,0.24999999999999956,2
1718952526.2099016,-20.832273589975237,-20.832083333333333,0.24999999999999956,2
1718952526.8990114,-20.832369930280517,-20.832083333333333,0.24999999999999956,2
1718952527.5385408,-20.83245751237623,-20.832083333333333,0.24999999999999956,2
1718952528.2573984,-20.83253713246324,-20.832083333333333,0.24999999999999956,2
1718952528.8973372,-20.83260951436052,-20.832083333333333,0.24999999999999956,2
1718952529.5365472,-20.83267531608532,-20.832083333333333,0.24999999999999956,2
1718952530.1602802,-20.832735135835136,-20.832083333333333,0.24999999999999956,1
1718952530.8159091,-20.832789517425887,-20.832083333333333,0.24999999999999956,1
1718952531.4563687,-20.83283895523565,-20.832083333333333,0.24999999999999956,1
1718952532.1103687,-20.83288389869908,-20.832083333333333,0.24999999999999956,1
1718952532.7505271,-20.8329247563931,-20.832083333333333,0.24999999999999956,1
1718952533.37252,-20.832961899751304,-20.832083333333333,0.24999999999999956,1
1718952534.0283744,-20.832995666440578,-20.832083333333333,0.24999999999999956,1
1718952534.6526337,-20.83302636343083,-20.832083333333333,0.24999999999999956,1
1718952535.308452,-20.833054269785602,-20.832083333333333,0.24999999999999956,1
1718952535.9479203,-20.833079639199035,-20.832083333333333,0.24999999999999956,1
1718952536.5875516,-20.83310270230215,-20.832083333333333,0.24999999999999956,1
1718952537.2589517,-20.833123668759534,-20.832083333333333,0.24999999999999956,1
1718952537.8975132,-20.833142729175332,-20.832083333333333,0.24999999999999956,1
1718952538.5380805,-20.83316005682606,-20.832083333333333,0.24999999999999956,1
1718952539.2424877,-20.83317580923581,-20.832083333333333,0.24999999999999956,2
1718952539.8795161,-20.833190129608315,-20.832083333333333,0.24999999999999956,2
1718952540.5200388,-20.83320314812877,-20.832083333333333,0.24999999999999956,2
1718952541.1427681,-20.833214983147368,-20.832083333333333,0.24999999999999956,2
1718952541.782874,-20.83322574225518,-20.832083333333333,0.24999999999999956,2
1718952542.4377518,-20.83323552326229,-20.832083333333333,0.24999999999999956,1
1718952543.0764658,-20.833244415086927,-20.832083333333333,0.24999999999999956,1
1718952543.7160795,-20.83325249856387,-20.832083333333333,0.24999999999999956,1
1718952544.373352,-20.833259847179274,-20.832083333333333,0.24999999999999956,1
1718952545.0109692,-20.833266527738736,-20.832083333333333,0.24999999999999956,1
1718952545.651391,-20.83327260097461,-20.832083333333333,0.24999999999999956,1
1718952546.3214974,-20.833278122098132,-20.832083333333333,0.24999999999999956,1
1718952546.9782882,-20.833283141301333,-20.832083333333333,0.25999999999999934,1
1718952547.6015441,-20.833287704213333,-20.832083333333333,0.24999999999999956,1
1718952548.2571328,-20.83329185231515,-20.832083333333333,0.24999999999999956,1
1718952548.8972178,-20.8332956233168,-20.832083333333333,0.24999999999999956,1
1718952549.552505,-20.833299051500127,-20.832083333333333,0.24999999999999956,1
1718952550.2228851,-20.833302168030418,-20.832083333333333,0.24999999999999956,1
1718952550.8484967,-20.83330500123977,-20.832083333333333,0.24999999999999956,1
1718952551.4701517,-20.833307576884643,-20.832083333333333,0.24999999999999956,2
1718952552.1093864,-20.833309918379975,-20.832083333333333,0.24999999999999956,2
1718952552.7978363,-20.8333120470121,-20.832083333333333,0.24999999999999956,2
1718952553.4223027,-20.83331398213221,-20.832083333333333,0.24999999999999956,2
1718952554.0620544,-20.83331574133231,-20.832083333333333,0.24999999999999956,2
1718952554.7168956,-20.833317340605134,-20.832083333333333,0.24999999999999956,2
1718952555.3410485,-20.833318794489514,-20.832083333333333,0.24999999999999956,2
1718952555.9650247,-20.83332011620259,-20.832083333333333,0.24999999999999956,2
1718952556.6366968,-20.83332131775993,-20.832083333333333,0.25999999999999934,2
1718952557.2758965,-20.833322410084783,-20.832083333333333,0.24999999999999956,2
1718952557.9640455,-20.833323403107382,-20.832083333333333,0.24999999999999956,2
1718952558.617708,-20.833324305855193,-20.832083333333333,0.24999999999999956,2
1718952559.2426412,-20.833325126535026,-20.832083333333333,0.24999999999999956,2
1718952559.8813498,-20.833325872607595,-20.832083333333333,0.24999999999999956,2
1718952560.5058148,-20.833326550855393,-20.832083333333333,0.24999999999999956,2
1718952561.1439996,-20.833327167444295,-20.832083333333333,0.24999999999999956,2
1718952561.7849119,-20.83332772797966,-20.832083333333333,0.24999999999999956,2
1718952562.470735,-20.83332823755727,-20.832083333333333,0.25999999999999934,2
1718952563.09585,-20.83332870080964,-20.832083333333333,0.24999999999999956,2
1718952563.7357564,-20.833329121948154,-20.832083333333333,0.24999999999999956,1
1718952564.406259,-20.833329504801355,-20.832083333333333,0.24999999999999956,1
1718952565.0614042,-20.833329852849715,-20.832083333333333,0.24999999999999956,1
1718952565.717834,-20.833330169257316,-20.832083333333333,0.24999999999999956,1
1718952566.3565302,-20.83333045690059,-20.832083333333333,0.24999999999999956,2
1718952566.9802449,-20.833330718394475,-20.832083333333333,0.24999999999999956,2
1718952567.6675956,-20.833330956116193,-20.832083333333333,0.24999999999999956,2
1718952568.3064055,-20.83333117222684,-20.832083333333333,0.24999999999999956,2
1718952568.9951315,-20.83333136869107,-20.832083333333333,0.25999999999999934,2
1718952569.6193154,-20.83333154729491,-20.832083333333333,0.24999999999999956,1
1718952570.2588127,-20.83333170966204,-20.832083333333333,0.25999999999999934,1
1718952570.897457,-20.83333185726852,-20.832083333333333,0.24999999999999956,1
1718952571.5367389,-20.833331991456227,-20.832083333333333,0.24999999999999956,1
1718952572.1770473,-20.83333211344506,-20.832083333333333,0.24999999999999956,1
1718952572.8164718,-20.833332224343994,-20.832083333333333,0.24999999999999956,1
1718952573.440054,-20.8333323251612,-20.832083333333333,0.24999999999999956,1
1718952574.0795078,-20.833332416813217,-20.832083333333333,0.24999999999999956,1
1718952574.7664814,-20.833332500133224,-20.832083333333333,0.24999999999999956,1
1718952575.4086342,-20.833332575878693,-20.832083333333333,0.24999999999999956,2
1718952576.062037,-20.833332644738203,-20.832083333333333,0.24999999999999956,2
1718952576.7006683,-20.833332707337764,-20.832083333333333,0.24999999999999956,2
1718952577.3743057,-20.83333276424645,-20.832083333333333,0.24999999999999956,2
1718952578.0115077,-20.833332815981624,-20.832083333333333,0.24999999999999956,2
1718952578.6364963,-20.833332863013595,-20.832083333333333,0.24999999999999956,2
1718952579.259273,-20.833332905769936,-20.832083333333333,0.25999999999999934,2
1718952579.8997142,-20.833332944639334,-20.832083333333333,0.24999999999999956,2
1718952580.5399592,-20.833332979975154,-20.832083333333333,0.24999999999999956,2
1718952581.2428048,-20.833333012098624,-20.832083333333333,0.24999999999999956,2
1718952581.899445,-20.83333304130178,-20.832083333333333,0.24999999999999956,1
1718952582.5380924,-20.833333067850102,-20.832083333333333,0.24999999999999956,1
1718952583.1781557,-20.833333091984944,-20.832083333333333,0.24999999999999956,1
1718952583.8503633,-20.833333113925704,-20.832083333333333,0.24999999999999956,1
1718952584.5034752,-17.045454345993065,-20.7725,0.24999999999999956,1
1718952585.1271205,-13.601928193327028,-17.435,0.2899999999999996,1
1718952585.7672167,-10.471449872721545,-12.565833333333334,0.2899999999999996,1
1718952586.4072478,-7.625560490352921,-9.002083333333333,0.2999999999999994,1
1718952587.0467548,-5.038388324563251,-6.7975,0.2899999999999996,1
1718952587.6854572,-2.6864136283908375,-4.381666666666667,0.2899999999999996,1
1718952588.3732352,-0.5482548136886423,-1.225,0.2999999999999994,1
1718952589.0443752,1.3955259269497158,1.9083333333333334,0.2999999999999994,1
1718952589.684347,3.1625993275300424,4.13,0.2999999999999994,1
1718952590.3090043,4.769029691693989,5.6691666666666665,0.2999999999999994,1
1718952590.9314828,6.2294209318430145,7.2995833333333335,0.2999999999999994,1
1718952591.5709205,7.557049331978499,9.169166666666667,0.2999999999999994,1
1718952592.2102938,8.763984241192569,10.8125,0.2999999999999994,1
1718952592.8507152,9.861197795023545,12.0225,0.2999999999999994,1
1718952593.5382798,10.858664662142619,13.031666666666666,0.2999999999999994,1
1718952594.2108066,11.765452723159955,14.09625,0.2999999999999994,1
1718952594.8493025,12.589805505902987,15.065833333333334,0.2999999999999994,1
1718952595.4735909,13.339217126578479,15.7525,0.2999999999999994,1
1718952596.112586,14.020500418101644,16.321666666666665,0.2999999999999994,1
1718952596.7353513,14.639848864940893,16.8725,0.2899999999999996,2
1718952597.3591611,15.202892907522012,17.42625,0.2999999999999994,2
1718952598.030343,15.714751128050326,17.944583333333334,0.2899999999999996,2
1718952598.656433,16.18007678307605,18.411666666666665,0.2899999999999996,2
1718952599.293997,16.60310010582672,18.813333333333333,0.2899999999999996,2
1718952599.998875,16.98766676287276,19.182916666666667,0.2899999999999996,2
1718952600.6364813,17.33727281473281,19.55666666666667,0.2899999999999996,2
1718952601.2608602,17.65509649824196,19.829166666666666,0.2899999999999996,2
1718952601.8999882,17.944027119613892,20.059166666666666,0.2899999999999996,2
1718952602.5402532,18.206691320861125,20.2525,0.2899999999999996,2
1718952603.2278414,18.445476958358594,20.423333333333332,0.2899999999999996,2
1718952603.9144576,18.662554810629032,20.58,0.2899999999999996,2
1718952604.5695314,18.85989831269305,20.710833333333333,0.2999999999999994,2
1718952605.210323,19.039301496387623,20.800833333333333,0.2899999999999996,2
1718952605.850166,19.202395299746325,20.87,0.2899999999999996,2
1718952606.4899194,19.350662393708784,20.922916666666666,0.2899999999999996,2
1718952607.1128533,19.48545066094738,20.957916666666666,0.2999999999999994,2
1718952607.784489,19.6079854493461,20.992916666666666,0.2899999999999996,2
1718952608.4715009,19.719380711526757,21.01,0.2999999999999994,2
1718952609.1279597,19.820649131691003,21.00958333333333,0.2999999999999994,2
1718952609.766875,19.912711331840303,21.00958333333333,0.2899999999999996,2
1718952610.4068828,19.996404241066934,21.00958333333333,0.2899999999999996,2
1718952611.0608075,20.072488704000243,21.00958333333333,0.2899999999999996,2
1718952611.684272,20.141656397575982,21.00958333333333,0.2999999999999994,2
1718952612.389705,20.204536119008456,21.00958333333333,0.2899999999999996,2
1718952613.0602746,20.261699502128906,21.01,0.2899999999999996,2
1718952613.7008762,20.313666214056575,20.992916666666666,0.2899999999999996,2
1718952614.3394756,20.36090867944537,20.975,0.2899999999999996,2
1718952614.9627604,20.40385637525337,20.9575,0.2899999999999996,2
1718952615.5871148,20.442899735078825,20.939583333333335,0.2999999999999994,2
1718952616.2254972,20.478393698556502,20.92125,0.2999999999999994,2
1718952616.8804672,20.51066093808166,20.904166666666665,0.2899999999999996,2
1718952617.5212953,20.539994792195454,20.903333333333332,0.2899999999999996,2
1718952618.1439102,20.566661932298896,20.903333333333332,0.2899999999999996,2
1718952618.8321226,20.590904786938385,20.88625,0.2799999999999998,2
1718952619.471719,20.61294374570157,20.867916666666666,0.2899999999999996,2
1718952620.1441512,20.632979162759003,20.850833333333334,0.2799999999999998,2
1718952620.7820523,20.65119317826575,20.84958333333333,0.2899999999999996,2
1718952621.4213562,20.667751374180988,20.84958333333333,0.2999999999999994,2
1718952622.045653,20.68280427955848,20.84958333333333,0.2899999999999996,2
1718952622.669416,20.696488738992556,20.85,0.2999999999999994,2
1718952623.3084643,20.708929156659895,20.8325,0.2999999999999994,2
1718952623.9483736,20.720238627266564,20.815833333333334,0.2899999999999996,2
1718952624.571465,20.73051996418173,20.814583333333335,0.2799999999999998,2
1718952625.1956098,20.739866634104608,20.814583333333335,0.2999999999999994,2
1718952625.8506148,20.748363606761764,20.814583333333335,0.2799999999999998,2
1718952626.474453,20.75608812735918,20.814583333333335,0.2799999999999998,2
1718952627.1146328,20.763110418811376,20.814583333333335,0.2799999999999998,2
1718952627.771095,20.76949432013156,20.814583333333335,0.2799999999999998,2
1718952628.4094517,20.775297866786254,20.814583333333335,0.2799999999999998,2
1718952629.0324845,20.78057381829054,20.814583333333335,0.2899999999999996,2
1718952629.6551156,20.78537013783988,20.814583333333335,0.2899999999999996,2
1718952630.2802904,20.789730428339293,20.814583333333335,0.2799999999999998,2
1718952630.9201725,20.793694328793293,20.814583333333335,0.2799999999999998,2
1718952631.543696,20.79729787466058,20.814583333333335,0.2899999999999996,2
1718952632.1834204,20.800573825449003,20.814583333333335,0.2799999999999998,2
1718952632.8225052,20.803551962529408,20.814583333333335,0.2899999999999996,2
1718952633.4633555,20.80625935987521,20.814583333333335,0.2899999999999996,2
1718952634.1819487,20.808720630189587,20.814583333333335,0.2799999999999998,2
1718952634.820457,20.810958148657203,20.814583333333335,0.2899999999999996,2
1718952635.4613125,20.812992256355027,20.814583333333335,0.2899999999999996,2
1718952636.1013703,20.814841445171236,20.814583333333335,0.2799999999999998,2
1718952636.7240388,20.816522525913243,20.814583333333335,0.2799999999999998,2
1718952637.3636055,20.818050781133255,20.814583333333335,0.2799999999999998,2
1718952638.0032017,20.819440104060536,20.814583333333335,0.2899999999999996,2
1718952638.642772,20.82070312490352,20.814583333333335,0.2899999999999996,2
1718952639.2826817,20.82185132566986,20.814583333333335,0.2899999999999996,2
1718952639.921915,20.822895144548358,20.814583333333335,0.2899999999999996,2
1718952640.54445,20.823844070801545,20.814583333333335,0.2999999999999994,2
1718952641.167867,20.824706731031704,20.814583333333335,0.2999999999999994,2
1718952641.8083277,20.82549096760459,20.814583333333335,0.2799999999999998,2
1718952642.4327984,20.826203909943555,20.814583333333335,0.2899999999999996,2
1718952643.056186,20.82685203934263,20.814583333333335,0.2999999999999994,2
1718952643.7904518,20.82744124788723,20.814583333333335,0.2799999999999998,2
1718952644.4153764,20.827976892018704,20.814583333333335,0.2899999999999996,2
1718952645.0534542,20.82846384122912,20.814583333333335,0.2899999999999996,2
1718952645.6938689,20.8289065223295,20.814583333333335,0.2899999999999996,2
1718952646.3325932,20.829308959693492,20.814583333333335,0.2799999999999998,2
1718952646.9564536,20.829674811842562,20.814583333333335,0.2899999999999996,2
1718952647.6126606,20.830007404705356,20.814583333333335,0.2899999999999996,2
1718952648.3000917,20.83030976185335,20.814583333333335,0.2799999999999998,2
1718952648.939745,20.8305846319879,20.814583333333335,0.2899999999999996,2
1718952649.5628362,20.830834513928398,20.814583333333335,0.2799999999999998,2
1718952650.2022622,20.83106167932885,20.814583333333335,0.2799999999999998,2
1718952650.8900335,20.831268193329258,20.814583333333335,0.2899999999999996,2
1718952651.561857,20.83145593332962,20.814583333333335,0.2799999999999998,2
1718952652.1998901,20.831626606057227,20.814583333333335,0.2799999999999998,2
1718952652.825174,20.831781763082326,20.814583333333335,0.2899999999999996,2
1718952653.464583,20.831922814923335,20.814583333333335,0.2899999999999996,2
1718952654.1529415,20.8320510438697,20.814583333333335,0.2799999999999998,2
1718952654.7904525,20.83216761563912,20.814583333333335,0.2899999999999996,2
1718952655.4144447,20.832273589974964,20.814583333333335,0.2799999999999998,2
1718952656.0395644,20.832369930280255,20.814583333333335,0.2799999999999998,2
1718952656.6614454,20.832457512376,20.814583333333335,0.2799999999999998,2
1718952657.3018274,20.832537132463028,20.814583333333335,0.2799999999999998,2
1718952657.9415715,20.832609514360325,20.814583333333335,0.2799999999999998,2
1718952658.6031542,20.83267531608515,20.814583333333335,0.2799999999999998,2
1718952659.267451,20.83273513583498,20.814583333333335,0.2799999999999998,2
1718952659.9080853,20.83278951742575,20.814583333333335,0.2799999999999998,2
1718952660.5327125,20.832838955235516,20.814583333333335,0.2899999999999996,2
1718952661.171358,20.832883898698952,20.814583333333335,0.2899999999999996,2
1718952661.842977,20.83292475639299,20.814583333333335,0.2799999999999998,2
1718952662.4823313,20.832961899751208,20.814583333333335,0.2799999999999998,2
1718952663.1230597,20.832995666440485,20.814583333333335,0.2899999999999996,2
1718952663.761242,20.83302636343075,20.814583333333335,0.2899999999999996,2
1718952664.4484265,20.83305426978552,20.814583333333335,0.2899999999999996,2
1718952665.1045444,20.83307963919896,20.814583333333335,0.2899999999999996,2
1718952665.7434454,20.833102702302096,20.814583333333335,0.2799999999999998,2
1718952666.366442,20.833123668759484,20.814583333333335,0.2799999999999998,2
1718952666.9908805,20.833142729175282,20.814583333333335,0.2799999999999998,2
1718952667.6778796,20.833160056826017,20.814583333333335,0.2899999999999996,2
1718952668.3019578,20.83317580923576,20.814583333333335,0.2899999999999996,2
1718952668.9402926,20.833190129608276,20.814583333333335,0.2899999999999996,2
1718952669.5637913,20.833203148128742,20.814583333333335,0.2899999999999996,2
1718952670.2033231,20.833214983147336,20.814583333333335,0.2799999999999998,2
1718952670.842654,20.833225742255152,20.814583333333335,0.2899999999999996,2
1718952671.4675612,20.833235523262264,20.814583333333335,0.2999999999999994,2
1718952672.1067476,20.833244415086906,20.814583333333335,0.2799999999999998,2
1718952672.7455983,20.83325249856384,20.814583333333335,0.2799999999999998,2
1718952673.4004285,20.833259847179264,20.814583333333335,0.2799999999999998,2
1718952674.0877025,20.83326652773872,20.814583333333335,0.2799999999999998,2
1718952674.7912867,20.833272600974595,20.814583333333335,0.2899999999999996,2
1718952675.41582,20.833278122098104,20.814583333333335,0.2799999999999998,2
1718952676.0704217,20.833283141301315,20.814583333333335,0.2799999999999998,2
1718952676.7424192,20.833287704213316,20.815,0.2799999999999998,2
1718952677.3836849,20.833291852315135,20.83416666666667,0.2899999999999996,2
1718952678.0212417,20.833295623316783,20.85125,0.2999999999999994,2
1718952678.6452537,20.833299051500106,20.850833333333334,0.2899999999999996,2
1718952679.2855167,20.8333021680304,20.850833333333334,0.2899999999999996,2
1718952679.909216,20.83330500123976,20.850833333333334,0.2999999999999994,2
1718952680.5510907,20.83330757688463,20.850833333333334,0.2899999999999996,2
1718952681.1716485,20.833309918379964,20.850833333333334,0.2799999999999998,2
1718952681.8439271,20.83331204701208,20.850833333333334,0.2899999999999996,2
1718952682.4831564,20.833313982132204,20.850833333333334,0.2999999999999994,2
1718952683.1229832,20.83331574133231,20.850833333333334,0.2899999999999996,2
1718952683.7780957,20.833317340605134,20.850833333333334,0.2899999999999996,2
1718952684.417515,20.833318794489507,20.850833333333334,0.2999999999999994,2
1718952685.0575545,20.833320116202593,20.850833333333334,0.2899999999999996,2
1718952685.7452211,20.833321317759935,20.850833333333334,0.2899999999999996,2
1718952686.432722,20.83332241008478,20.850833333333334,0.2899999999999996,2
1718952687.0558705,20.833323403107375,20.850833333333334,0.2899999999999996,2
1718952687.6944125,20.833324305855193,20.850833333333334,0.2899999999999996,2
1718952688.413328,20.83332512653503,20.850833333333334,0.2899999999999996,2
1718952689.0376542,20.833325872607602,20.850833333333334,0.2899999999999996,2
1718952689.6763806,20.833326550855393,20.850833333333334,0.2799999999999998,2
1718952690.3313417,20.833327167444295,20.850833333333334,0.2899999999999996,2
1718952691.0198014,20.83332772797967,20.850833333333334,0.2899999999999996,2
1718952691.6588323,20.833328237557264,20.850833333333334,0.2899999999999996,2
1718952692.2827067,20.83332870080964,20.850833333333334,0.2899999999999996,2
1718952692.9217308,20.833329121948168,20.850833333333334,0.2899999999999996,2
1718952693.6088,20.833329504801355,20.850833333333334,0.2899999999999996,2
1718952694.2652462,20.83332985284971,20.850833333333334,0.2999999999999994,2
1718952694.9047022,20.833330169257316,20.850833333333334,0.2899999999999996,2
1718952695.5441582,20.833330456900583,20.850833333333334,0.2899999999999996,2
1718952696.1835446,20.833330718394475,20.850833333333334,0.2899999999999996,2
1718952696.855381,20.83333095611619,20.850833333333334,0.2899999999999996,2
1718952697.510424,20.83333117222684,20.850833333333334,0.2999999999999994,2
1718952698.1346126,20.83333136869107,20.850833333333334,0.2799999999999998,2
1718952698.7569513,20.83333154729491,20.850833333333334,0.2899999999999996,2
1718952699.3964422,20.83333170966204,20.850833333333334,0.2899999999999996,2
1718952700.0361693,20.83333185726852,20.850833333333334,0.2899999999999996,2
1718952700.6759112,20.83333199145624,20.850833333333334,0.2999999999999994,2
1718952701.3323119,20.833332113445067,20.850833333333334,0.2899999999999996,2
1718952701.9719644,20.833332224344,20.850833333333334,0.2899999999999996,2
1718952702.6123295,20.833332325161198,20.850833333333334,0.2999999999999994,2
1718952703.2510562,20.83333241681321,20.850833333333334,0.2899999999999996,2
1718952703.8910122,20.83333250013323,20.850833333333334,0.2899999999999996,2
1718952704.530998,20.833332575878693,20.850833333333334,0.2899999999999996,2
1718952705.1695943,20.83333264473821,20.850833333333334,0.2899999999999996,2
1718952705.8088255,20.83333270733776,20.850833333333334,0.2899999999999996,2
1718952706.5142684,20.833332764246443,20.850833333333334,0.2899999999999996,2
1718952707.2007077,20.833332815981617,20.850833333333334,0.2899999999999996,2
1718952707.8237586,20.83333286301359,20.850833333333334,0.2899999999999996,2
1718952708.44743,20.83333290576993,20.850833333333334,0.2799999999999998,2
1718952709.0878296,20.833332944639334,20.850833333333334,0.2999999999999994,2
1718952709.7902193,20.833332979975154,20.850833333333334,0.2999999999999994,2
1718952710.4283297,20.833333012098617,20.850833333333334,0.2899999999999996,2
1718952711.1016734,20.833333041301774,20.850833333333334,0.2899999999999996,2
1718952711.7881334,20.83333306785011,20.850833333333334,0.2899999999999996,2
1718952712.4114125,20.833333091984944,20.850833333333334,0.2899999999999996,2
1718952713.0359633,20.833333113925704,20.850833333333334,0.2999999999999994,2
1718952713.676419,17.045454345993058,20.77166666666667,0.2999999999999994,2
1718952714.2983994,13.601928193327028,19.104583333333334,0.2799999999999998,2
1718952714.9713793,10.471449872721545,16.695833333333333,0.2899999999999996,2
1718952715.6101177,7.6255604903529095,13.884166666666667,0.2899999999999996,2
1718952716.2485077,5.038388324563251,11.266666666666667,0.2899999999999996,2
1718952716.8731995,2.6864136283908375,8.694583333333334,0.2899999999999996,2
1718952717.4968662,0.5482548136886423,6.039583333333334,0.2899999999999996,2
1718952718.1202981,-1.395525926949728,3.3133333333333335,0.2899999999999996,2
1718952718.791077,-3.162599327530055,0.645,0.2999999999999994,2
1718952719.4476264,-4.769029691693989,-2.21375,0.2899999999999996,2
1718952720.1037805,-6.2294209318430145,-4.743333333333333,0.2899999999999996,2
1718952720.7265553,-7.557049331978499,-6.9125,0.2899999999999996,1
1718952721.367227,-8.763984241192581,-8.7875,0.2799999999999998,1
1718952722.0204132,-9.861197795023557,-10.445416666666667,0.2799999999999998,1
1718952722.7250211,-10.858664662142631,-11.927916666666667,0.2899999999999996,1
1718952723.3644397,-11.765452723159967,-13.295,0.2899999999999996,1
1718952724.0043228,-12.589805505903,-14.311666666666667,0.2899999999999996,1
1718952724.6438777,-13.339217126578484,-15.087083333333334,0.2899999999999996,1
1718952725.2838593,-14.020500418101655,-15.829583333333334,0.2899999999999996,1
1718952725.9230914,-14.639848864940898,-16.55291666666667,0.2899999999999996,1
1718952726.595533,-15.202892907522024,-17.153333333333332,0.27,1
1718952727.2500775,-15.714751128050326,-17.673333333333332,0.27,1
1718952727.8742075,-16.180076783076057,-18.073333333333334,0.27,1
1718952728.512393,-16.60310010582672,-18.41,0.27,1
1718952729.1534376,-16.98766676287277,-18.727083333333333,0.27,1
1718952729.792745,-17.337272814732824,-19.00625,0.25999999999999934,1
1718952730.495903,-17.655096498241964,-19.234583333333333,0.25999999999999934,1
1718952731.1350634,-17.944027119613907,-19.450833333333332,0.25999999999999934,1
1718952731.7752562,-18.206691320861125,-19.625,0.25999999999999934,1
1718952732.4473162,-18.4454769583586,-19.765416666666667,0.25999999999999934,1
1718952733.0864725,-18.662554810629032,-19.8975,0.25999999999999934,1
1718952733.7102168,-18.85989831269306,-20.01625,0.25999999999999934,1
1718952734.3983028,-19.039301496387626,-20.105416666666667,0.25999999999999934,1
1718952735.020835,-19.202395299746332,-20.18,0.25999999999999934,1
1718952735.6913939,-19.350662393708784,-20.254166666666666,0.25999999999999934,1
1718952736.3322043,-19.48545066094738,-20.324583333333333,0.25999999999999934,1
1718952736.9543962,-19.6079854493461,-20.376666666666665,0.25999999999999934,1
1718952737.5783818,-19.71938071152676,-20.42875,0.25999999999999934,1
1718952738.2015643,-19.820649131690995,-20.479583333333334,0.25999999999999934,1
1718952738.8418655,-19.9127113318403,-20.514166666666668,0.25999999999999934,1
1718952739.528772,-19.99640424106694,-20.549583333333334,0.25999999999999934,1
1718952740.1523728,-20.072488704000243,-20.586666666666666,0.24999999999999956,1
1718952740.7766042,-20.141656397575982,-20.604166666666668,0.25999999999999934,1
1718952741.4000366,-20.20453611900847,-20.620833333333334,0.25999999999999934,1
1718952742.039605,-20.26169950212891,-20.638333333333332,0.25999999999999934,1
1718952742.6671906,-20.313666214056585,-20.655833333333334,0.25999999999999934,1
1718952743.3043811,-20.360908679445384,-20.673333333333332,0.25999999999999934,1
1718952743.9426813,-20.403856375253376,-20.690833333333334,0.24999999999999956,1
1718952744.5821097,-20.442899735078825,-20.70875,0.25999999999999934,1
1718952745.3196213,-20.47839369855651,-20.727083333333333,0,1
1718952746.0044098,-20.510660938081674,-20.749166666666667,0.24999999999999956,1
1718952746.6441617,-20.53999479219546,-20.784583333333334,0.24999999999999956,1
1718952747.2993896,-20.566661932298903,-20.785416666666666,0.24999999999999956,1
1718952747.938994,-20.590904786938395,-20.785416666666666,0.24999999999999956,1
1718952748.5788078,-20.61294374570157,-20.785416666666666,0.24999999999999956,1
1718952749.2196314,-20.632979162759007,-20.785416666666666,0.24999999999999956,1
1718952749.8419602,-20.651193178265768,-20.785416666666666,0.24999999999999956,1
1718952750.482398,-20.667751374180995,-20.785416666666666,0.24999999999999956,1
1718952751.1052582,-20.682804279558482,-20.785416666666666,0.24999999999999956,1
1718952751.7454395,-20.696488738992556,-20.785416666666666,0.24999999999999956,1
1718952752.383189,-20.708929156659906,-20.785416666666666,0.24999999999999956,1
1718952753.0394518,-20.72023862726658,-20.785416666666666,0.24999999999999956,1
1718952753.6805189,-20.730519964181738,-20.785416666666666,0.24999999999999956,1
1718952754.3028727,-20.73986663410461,-20.785416666666666,0.24999999999999956,1
1718952754.9592426,-20.748363606761764,-20.785416666666666,0.24999999999999956,1
1718952755.6152632,-20.75608812735918,-20.80375,0.24999999999999956,1
1718952756.3511245,-20.763110418811376,-20.820416666666667,0,1
1718952756.9873846,-20.769494320131557,-20.82125,0.24999999999999956,2
1718952757.6285546,-20.775297866786264,-20.82125,0.24999999999999956,2
1718952758.3005285,-20.78057381829054,-20.82125,0.24999999999999956,2
1718952758.954594,-20.785370137839884,-20.82125,0.24999999999999956,2
1718952759.5776262,-20.789730428339293,-20.82125,0.24999999999999956,2
1718952760.2650843,-20.793694328793293,-20.82125,0.24999999999999956,2
1718952760.9064693,-20.79729787466057,-20.82125,0.24999999999999956,2
1718952761.546868,-20.800573825449003,-20.82125,0.24999999999999956,2
1718952762.184402,-20.8035519625294,-20.82125,0.24999999999999956,2
1718952762.808412,-20.80625935987521,-20.82125,0.24999999999999956,1
1718952763.4484925,-20.808720630189583,-20.82125,0.24999999999999956,1
1718952764.167849,-20.810958148657196,-20.82125,0.24999999999999956,1
1718952764.7909722,-20.812992256355027,-20.82125,0.24999999999999956,1
1718952765.4313402,-20.814841445171236,-20.82125,0.24999999999999956,1
1718952766.0528452,-20.81652252591325,-20.82125,0.24999999999999956,1
1718952766.7244864,-20.818050781133255,-20.82125,0.24999999999999956,1
1718952767.3647513,-20.819440104060536,-20.82125,0.24999999999999956,1
1718952768.0213664,-20.820703124903513,-20.82125,0.24999999999999956,1
1718952768.6756299,-20.82185132566986,-20.82125,0.24999999999999956,1
1718952769.332161,-20.822895144548358,-20.82125,0.24999999999999956,1
1718952769.9714706,-20.823844070801538,-20.82125,0.24999999999999956,1
1718952770.642273,-20.824706731031704,-20.82125,0.24999999999999956,1
1718952771.281102,-20.825490967604576,-20.82125,0.24999999999999956,1
1718952771.9220402,-20.826203909943555,-20.82125,0.24999999999999956,1
1718952772.5921586,-20.82685203934263,-20.82125,0.24999999999999956,1
1718952773.2165112,-20.827441247887236,-20.82125,0.24999999999999956,1
1718952773.8552973,-20.8279768920187,-20.82125,0.24999999999999956,1
1718952774.5112174,-20.82846384122912,-20.82125,0.24999999999999956,2
1718952775.1681726,-20.8289065223295,-20.82125,0.24999999999999956,2
1718952775.806529,-20.82930895969349,-20.82125,0.24999999999999956,2
1718952776.44641,-20.829674811842565,-20.82125,0.24999999999999956,2
1718952777.1181877,-20.830007404705363,-20.82125,0.24999999999999956,2
1718952777.756305,-20.83030976185336,-20.82125,0.24999999999999956,1
1718952778.3803928,-20.8305846319879,-20.821666666666665,0.24999999999999956,1
1718952779.0045776,-20.830834513928398,-20.83875,0.24999999999999956,1
1718952779.6273727,-20.831061679328844,-20.855416666666667,0.24999999999999956,1
1718952780.2836218,-20.83126819332925,-20.85625,0.24999999999999956,1
1718952780.923157,-20.83145593332962,-20.85625,0.24999999999999956,2
1718952781.6104934,-20.831626606057235,-20.85625,0.24999999999999956,2
1718952782.2492406,-20.831781763082333,-20.85625,0.24999999999999956,2
1718952782.888134,-20.831922814923335,-20.85625,0.24999999999999956,2
1718952783.528701,-20.8320510438697,-20.85625,0.24999999999999956,2
1718952784.1673717,-20.83216761563912,-20.85625,0.24999999999999956,2
1718952784.8073664,-20.832273589974957,-20.85625,0.24999999999999956,2
1718952785.4939985,-20.83236993028026,-20.85625,0.24999999999999956,2
1718952786.1673937,-20.832457512376,-20.85625,0.24999999999999956,2
1718952786.7893226,-20.832537132463028,-20.85625,0.24999999999999956,2
1718952787.4618607,-20.832609514360325,-20.85625,0.24999999999999956,2
1718952788.0850868,-20.832675316085144,-20.85625,0.24999999999999956,2
1718952788.7237225,-20.83273513583498,-20.85625,0.24999999999999956,2
1718952789.3643305,-20.83278951742574,-20.85625,0.24999999999999956,2
1718952790.0406091,-20.832838955235523,-20.85625,0.24999999999999956,2
1718952790.7058082,-20.83288389869896,-20.85625,0.24999999999999956,2
1718952791.34688,-20.83292475639299,-20.85625,0.24999999999999956,2
1718952791.985332,-20.832961899751208,-20.85625,0.24999999999999956,2
1718952792.6252427,-20.832995666440492,-20.85625,0.24999999999999956,1
1718952793.2643807,-20.83302636343075,-20.85625,0.24999999999999956,1
1718952793.9047284,-20.833054269785528,-20.85625,0.24999999999999956,1
1718952794.5431066,-20.833079639198967,-20.85625,0.24999999999999956,1
1718952795.1833682,-20.83310270230209,-20.85625,0.24999999999999956,1
1718952795.8063583,-20.833123668759477,-20.85625,0.24999999999999956,1
1718952796.5105627,-20.833142729175282,-20.85625,0.24999999999999956,1
1718952797.18208,-20.833160056826014,-20.85625,0.24999999999999956,1
1718952797.8223083,-20.83317580923577,-20.855416666666667,0.24999999999999956,1
1718952798.477914,-20.833190129608276,-20.8375,0.25999999999999934,1
1718952799.2031994,-20.833203148128735,-20.820416666666667,0,1
1718952799.9163888,-20.833214983147336,-20.82,0.25999999999999934,1
1718952800.5551293,-20.833225742255152,-20.83791666666667,0.25999999999999934,1
1718952801.178622,-20.83323552326226,-20.8375,0.25999999999999934,1
1718952801.8033125,-20.833244415086902,-20.821666666666665,0.27,1
1718952802.4588077,-20.83325249856385,-20.82125,0.27,1
1718952803.1127105,-20.833259847179256,-20.82125,0.27,1
1718952803.7549775,-20.83326652773872,-20.82125,0.27,1
1718952804.3933687,-20.833272600974595,-20.82125,0.27,1
1718952805.0815744,-20.833278122098115,-20.82125,0.27,1
1718952805.721102,-20.83328314130132,-20.82125,0.27,1
1718952806.3594666,-20.83328770421332,-20.82125,0.27,1
1718952806.983481,-20.833291852315135,-20.82125,0.27,1
1718952807.6546836,-20.83329562331679,-20.82125,0.27,1
1718952808.3422499,-20.833299051500113,-20.82125,0.27,1
1718952809.0451443,-20.833302168030404,-20.82125,0.27,1
1718952809.668856,-20.83330500123976,-20.82125,0.27,1
1718952810.2935758,-20.833307576884636,-20.82125,0.25999999999999934,1
1718952810.9327714,-20.83330991837997,-20.82125,0.27,1
1718952811.6360965,-20.833312047012097,-20.82125,0.27,1
1718952812.2914488,-20.833313982132204,-20.82125,0.27,1
1718952812.915545,-20.83331574133231,-20.82125,0.27,1
1718952813.5557613,-20.83331734060513,-20.82125,0.27,1
1718952814.274748,-20.833318794489514,-20.82125,0.27,1
1718952814.896899,-20.83332011620259,-20.82125,0.27,1
1718952815.5205123,-20.83332131775993,-20.82125,0.27,1
1718952816.176357,-20.833322410084783,-20.82125,0.27,1
1718952816.8000302,-20.833323403107375,-20.82125,0.27,1
1718952817.503354,-20.833324305855193,-20.82125,0.27,1
1718952818.15834,-20.833325126535026,-20.82125,0.27,1
1718952818.7831907,-20.833325872607595,-20.82125,0.27,1
1718952819.4223537,-20.833326550855393,-20.82125,0.27,1
1718952820.0457456,-20.833327167444295,-20.82125,0.27,1
1718952820.7013965,-20.83332772797966,-20.82125,0.27,1
1718952821.324075,-20.83332823755727,-20.82125,0.27,1
1718952821.9480712,-20.83332870080964,-20.82125,0.27,1
1718952822.5867293,-20.833329121948154,-20.82125,0.27,1
1718952823.2416694,-20.833329504801355,-20.82125,0.27,1
1718952823.8646343,-20.833329852849715,-20.82125,0.27,1
1718952824.4883404,-20.833330169257316,-20.82125,0.27,1
1718952825.1128392,-20.83333045690059,-20.82125,0.27,1
1718952825.735212,-20.833330718394475,-20.82125,0.27,1
1718952826.3759427,-20.833330956116193,-20.82125,0.27,2
1718952826.9998233,-20.83333117222684,-20.82125,0.27,2
1718952827.6389334,-20.83333136869107,-20.82125,0.27,2
1718952828.2792904,-20.83333154729491,-20.82125,0.27,2
1718952828.9181588,-20.83333170966204,-20.82125,0.27,2
1718952829.589878,-20.83333185726852,-20.82125,0.27,2
1718952830.277679,-20.833331991456227,-20.82125,0.27,2
1718952830.964271,-20.83333211344506,-20.82125,0.27,2
1718952831.621034,-20.833332224343994,-20.82125,0.27,2
1718952832.2592578,-20.8333323251612,-20.82125,0.27,1
1718952832.882858,-20.833332416813217,-20.82125,0.27,1
1718952833.5070229,-20.833332500133224,-20.82125,0.27,1
1718952834.1465266,-20.833332575878693,-20.821666666666665,0.27,1
1718952834.768847,-20.833332644738203,-20.838333333333335,0.25999999999999934,1
1718952835.4416018,-20.83333270733776,-20.855,0.24999999999999956,2
1718952836.129069,-20.83333276424645,-20.855833333333333,0.24999999999999956,2
1718952836.8165069,-20.833332815981624,-20.855833333333333,0.24999999999999956,2
1718952837.4385908,-20.833332863013595,-20.855833333333333,0.24999999999999956,2
1718952838.0634317,-20.833332905769936,-20.855833333333333,0.24999999999999956,1
1718952838.7188048,-20.833332944639334,-20.855833333333333,0.24999999999999956,1
1718952839.374512,-20.833332979975154,-20.855833333333333,0.24999999999999956,1
1718952840.0134852,-20.833333012098624,-20.855833333333333,0.24999999999999956,1
1718952840.6533997,-20.83333304130178,-20.855833333333333,0.24999999999999956,1
1718952841.2932434,-20.833333067850102,-20.855833333333333,0.24999999999999956,2
1718952841.931342,-20.833333091984944,-20.855833333333333,0.24999999999999956,2
1718952842.5560896,-20.833333113925704,-20.855833333333333,0.24999999999999956,2
1718952843.1954846,-17.045454345993065,-20.822916666666668,0.24999999999999956,2
1718952843.8509204,-13.601928193327028,-19.089583333333334,0.2999999999999994,2
1718952844.5699909,-10.471449872721545,-16.48375,0.2899999999999996,1
1718952845.2266877,-7.625560490352921,-13.577083333333333,0.2899999999999996,1
1718952845.8829386,-5.038388324563251,-10.93,0.2999999999999994,1
1718952846.522316,-2.6864136283908375,-8.294166666666667,0.2899999999999996,1
1718952847.1610632,-0.5482548136886423,-5.485,0.2999999999999994,1
1718952847.800714,1.3955259269497158,-2.6633333333333336,0.2999999999999994,1
1718952848.4409401,3.1625993275300424,-0.07666666666666666,0.2999999999999994,1
1718952849.11217,4.769029691693989,2.3216666666666668,0.2999999999999994,1
1718952849.750199,6.2294209318430145,4.493333333333333,0.2999999999999994,1
1718952850.3898022,7.557049331978499,6.4025,0.2999999999999994,1
1718952851.0303524,8.763984241192569,8.1325,0.2999999999999994,1
1718952851.6708019,9.861197795023545,9.717916666666667,0.2999999999999994,1
1718952852.340675,10.858664662142619,11.163333333333334,0.2999999999999994,1
1718952852.966233,11.765452723159955,12.423333333333334,0.2999999999999994,1
1718952853.6051464,12.589805505902987,13.475,0.2999999999999994,1
1718952854.2430751,13.339217126578479,14.411666666666667,0.2999999999999994,1
1718952854.8673477,14.020500418101644,15.235833333333334,0.2999999999999994,1
1718952855.5073533,14.639848864940893,15.9575,0.2999999999999994,1
1718952856.1629755,15.202892907522012,16.612916666666667,0.2999999999999994,2
1718952856.7864902,15.714751128050326,17.251666666666665,0.2999999999999994,2


==> Exercise_Data/data/wuren-3/HumanF.csv <==
1718955122.562884,-1
1718955125.7082548,0
1718955128.783022,-2
1718955131.817027,0
1718955134.8542154,0
1718955137.874497,0
1718955140.8979373,0
1718955143.924322,0
1718955146.948069,0
1718955149.9610445,0
1718955152.985279,0
1718955156.0046353,0
1718955159.0255065,0
1718955162.0306604,0
1718955165.0578048,0
1718955168.075306,0
1718955171.106623,0
1718955174.1152186,0
1718955177.111913,0
1718955180.1438274,0
1718955183.1550078,0
1718955186.1769257,0
1718955189.2004764,0
1718955192.2205684,0
1718955195.2303514,0
1718955198.2574844,0
1718955201.27703,0
1718955204.2624688,0
1718955207.3167484,0
1718955210.3393636,0
1718955213.3444974,0
1718955216.3746395,0
1718955219.394302,0
1718955222.4245977,0
1718955225.4368439,0
1718955228.4622684,0
1718955231.4898837,0
1718955234.498692,0
1718955237.513944,0
1718955240.5480142,0
1718955243.551945,0
1718955246.57681,0
1718955249.5895145,0
1718955252.611976,0
1718955255.6302423,0
1718955258.6430812,0
1718955261.630281,0
1718955264.6818826,0
1718955267.688104,0
1718955270.6806202,0
1718955273.734787,0
1718955276.7652566,0
1718955279.7624645,0
1718955282.788317,0
1718955285.7956395,0
1718955288.827341,0
1718955291.8437006,0
1718955294.8564594,0
1718955297.8680182,0
1718955300.8894207,0
1718955303.8861265,0
1718955306.921439,0
1718955309.942808,0
1718955312.95268,0
1718955315.9817894,0
1718955318.9644027,0
1718955322.019855,0
1718955325.0252547,0
1718955328.0412464,0
1718955331.0791504,0
1718955334.0846782,0
1718955337.1003726,0
1718955340.1163764,0
1718955343.127456,0
1718955346.1409001,0
1718955349.182011,0
1718955352.1738782,0
1718955355.2048762,0
1718955358.220413,0
1718955361.2345634,0
1718955364.265851,0
1718955367.2868667,0
1718955370.307103,0
1718955373.3282328,0
1718955376.3407197,0
1718955379.364345,0
1718955382.3824096,0
1718955385.3952994,0
1718955388.403999,-2
1718955391.429301,0
1718955394.4415507,0
1718955397.4497762,0
1718955400.466649,0
1718955403.494127,0
1718955406.5108278,0
1718955409.509706,0
1718955412.558764,0
1718955415.5762084,0
1718955418.5933042,0
1718955421.6124837,0
1718955424.622407,0
1718955427.6440408,0
1718955430.669539,0
1718955433.6880937,0
1718955436.7056534,0
1718955439.7219715,0
1718955442.7301428,0
1718955445.7505412,0
1718955448.7459517,0
1718955451.7843108,0
1718955454.8050554,0
1718955457.8233006,0
1718955460.8326218,0
1718955463.847182,0
1718955466.8650527,0
1718955469.8717628,0
1718955472.8570306,0
1718955475.9092276,0
1718955478.9282086,0
1718955481.9360652,0
1718955484.960138,0
1718955487.9828773,0
1718955490.9882393,0
1718955494.0045466,0
1718955497.031006,0
1718955500.0517678,0
1718955503.0640438,0
1718955506.09888,0
1718955509.1220133,0
1718955512.1415298,0
1718955515.161095,0
1718955518.1794071,0
1718955521.1932604,0
1718955524.1865253,0
1718955527.2371037,0
1718955530.2492943,0
1718955533.2847457,0
1718955536.295475,0
1718955539.3195624,0
1718955542.34591,0
1718955545.361971,0
1718955548.3403468,0
1718955551.39798,0
1718955554.3981602,0
1718955557.4350529,0
1718955560.4548607,0
1718955563.461272,0
1718955566.472568,0
1718955569.5087452,0
1718955572.528434,0
1718955575.5435762,0
1718955578.580259,0
1718955581.596443,0
1718955584.607687,0
1718955587.6238072,0
1718955590.6509252,0
1718955593.6585383,0
1718955596.682849,0
1718955599.7133136,0
1718955602.717239,0
1718955605.7314475,0
1718955608.7681122,0
1718955611.785153,0
1718955614.8075264,0
1718955617.824866,0
1718955620.8550088,0
1718955623.871231,0
1718955626.8914473,0
1718955629.9082685,0
1718955632.9068575,0
1718955635.9508667,0
1718955638.9829834,0
1718955641.9855886,0
1718955645.0198238,0
1718955648.0267174,0


==> Exercise_Data/data/wuren-3/data.csv <==
1718955119.7073107,-18.93939393939394,-20.7975,0.27,1
1718955120.4586508,-15.323691460055095,-18.48125,0.30999999999999917,1
1718955121.082011,-12.036689206110696,-14.437916666666666,0.30999999999999917,1
1718955121.9921174,-9.04850533888851,-9.30625,0.30999999999999917,1
1718955122.6326795,-6.33197455050471,-6.609166666666667,0.30999999999999917,1
1718955123.2720096,-3.862401106519428,-5.408333333333333,0.2999999999999994,1
1718955123.9578133,-1.6173343392600872,-3.1533333333333333,0.2999999999999994,1
1718955124.5816782,0.4236354491574942,0.34,0.2999999999999994,1
1718955125.2049391,2.279062529537114,3.035,0.2999999999999994,1
1718955125.8608136,3.965814420791321,4.644166666666667,0.30999999999999917,1
1718955126.5018325,5.499225231022416,6.169583333333334,0.30999999999999917,1
1718955127.1228993,6.893235058505233,8.010833333333334,0.30999999999999917,1
1718955127.7629795,8.160516719853234,9.814583333333333,0.30999999999999917,1
1718955128.4032116,9.312590957442335,11.1975,0.2999999999999994,1
1718955129.0592446,10.359931173432427,12.293333333333333,0.2999999999999994,1
1718955129.69875,11.312058642514325,13.341666666666667,0.2999999999999994,1
1718955130.3385115,12.177629068952422,14.34,0.2999999999999994,1
1718955131.0430896,12.964511274805227,15.198333333333334,0.2999999999999994,1
1718955131.6825671,13.679858734671422,15.98,0.2999999999999994,1
1718955132.3209426,14.330174607277053,16.579166666666666,0.2999999999999994,2
1718955133.0088396,14.921370855100346,17.125,0.30999999999999917,2
1718955133.6485786,15.458821989485163,17.704166666666666,0.2999999999999994,2
1718955134.2875988,15.947413929834996,18.19333333333333,0.30999999999999917,2
1718955134.9436185,16.391588421062114,18.604583333333334,0.30999999999999917,2
1718955135.5837426,16.79538341308677,19.018333333333334,0.30999999999999917,2
1718955136.2225654,17.16246976947282,19.369583333333335,0.30999999999999917,2
1718955136.8617065,17.496184638914688,19.6675,0.30999999999999917,2
1718955137.565916,17.799561792952748,19.93625,0.30999999999999917,2
1718955138.1896844,18.07535920571462,20.1825,0.30999999999999917,2
1718955138.8136358,18.326084126407224,20.36916666666667,0.30999999999999917,2
1718955139.4914262,18.554015872491412,20.525833333333335,0.30999999999999917,2
1718955140.139564,18.76122655074978,20.659583333333334,0.30999999999999917,2
1718955140.763225,18.949599894621013,20.761666666666667,0.30999999999999917,2
1718955141.4017913,19.1208483890494,20.85,0.30999999999999917,2
1718955142.1049838,19.27652883852975,20.919166666666666,0.30999999999999917,2
1718955143.8172052,19.418056519875535,21.017916666666668,0.30999999999999917,2
1718955144.4575658,19.546718048371694,21.051666666666666,0.30999999999999917,2
1718955145.0969946,19.663683074277312,21.050833333333333,0.30999999999999917,2
1718955145.7688835,19.77001491600968,21.050833333333333,0.30999999999999917,2
1718955146.424041,19.866680226675452,21.050833333333333,0.30999999999999917,2
1718955147.0640502,19.954557781826175,21.050833333333333,0.30999999999999917,2
1718955147.7511306,20.034446468326834,21.050833333333333,0.30999999999999917,2
1718955148.3749912,20.107072546963778,21.05125,0.30999999999999917,2
1718955149.014486,20.17309625481556,21.034583333333334,0.30999999999999917,2
1718955149.7022097,20.233117807408078,21.016666666666666,0.30999999999999917,2
1718955150.3401558,20.287682855219465,20.996666666666666,0.30999999999999917,2
1718955150.996979,20.337287444138905,20.979583333333334,0.30999999999999917,2
1718955151.7483625,20.38238252497477,20.96125,0,2
1718955152.3873577,20.423378053007365,20.94,0.30999999999999917,2
1718955153.0747497,20.460646714855173,20.905,0.30999999999999917,2
1718955153.7144237,20.49452731653501,20.88625,0.30999999999999917,2
1718955154.3540664,20.525327863516676,20.868333333333332,0.30999999999999917,2
1718955155.0414479,20.553328360772745,20.851666666666667,0.30999999999999917,2
1718955155.6821332,20.578783358278244,20.85,0.30999999999999917,2
1718955156.3213623,20.60192426510143,20.850833333333334,0.30999999999999917,2
1718955156.9937916,20.622961453122517,20.833333333333332,0.30999999999999917,2
1718955157.6317577,20.642086169505323,20.815,0.30999999999999917,2
1718955158.2724712,20.659472275307866,20.813333333333333,0.30999999999999917,2
1718955158.9119062,20.675277826037455,20.813333333333333,0.30999999999999917,2
1718955159.6144197,20.6896465085189,20.813333333333333,0.30999999999999917,2
1718955160.2542698,20.702708947138394,20.813333333333333,0.30999999999999917,2
1718955160.910042,20.714583891337934,20.813333333333333,0.30999999999999917,2
1718955161.534194,20.7253792951557,20.813333333333333,0.30999999999999917,2
1718955162.188736,20.7351932986264,20.813333333333333,0.30999999999999917,2
1718955162.8288333,20.74411511996339,20.813333333333333,0.30999999999999917,2
1718955163.4681866,20.75222586663338,20.813333333333333,0.30999999999999917,2
1718955164.092274,20.759599272697013,20.813333333333333,0.30999999999999917,2
1718955164.7634885,20.766302369118492,20.813333333333333,0.30999999999999917,2
1718955165.3885317,20.772396093138024,20.813333333333333,0.30999999999999917,2
1718955166.0272024,20.777935842246684,20.813333333333333,0.30999999999999917,2
1718955166.7137566,20.78297197780002,20.813333333333333,0.30999999999999917,2
1718955167.3531263,20.78755028284851,20.813333333333333,0.30999999999999917,2
1718955167.9926188,20.79171237834712,20.813333333333333,0.30999999999999917,2
1718955168.664831,20.79549610152769,20.813333333333333,0.30999999999999917,2
1718955169.3049564,20.798935849873658,20.813333333333333,0.30999999999999917,2
1718955169.9434457,20.802062893824537,20.813333333333333,0.30999999999999917,2
1718955170.582888,20.804905661052615,20.813333333333333,0.30999999999999917,2
1718955171.2392676,20.807489994896315,20.813333333333333,0.30999999999999917,2
1718955171.9414039,20.80983938929967,20.813333333333333,0.30999999999999917,2
1718955172.5666502,20.811975202393636,20.813333333333333,0.30999999999999917,2
1718955173.2051947,20.8139168506609,20.813333333333333,0.30999999999999917,2
1718955173.8768277,20.815681985449288,20.813333333333333,0.30999999999999917,2
1718955174.5150032,20.81728665343875,20.813333333333333,0.30999999999999917,2
1718955175.156503,20.818745442520072,20.813333333333333,0.30999999999999917,2
1718955175.8432994,20.82007161441219,20.813333333333333,0.30999999999999917,2
1718955176.4668732,20.821277225223202,20.813333333333333,0.30999999999999917,2
1718955177.1069987,20.822373235051394,20.813333333333333,0.30999999999999917,2
1718955177.7784667,20.82336960762248,20.813333333333333,0.30999999999999917,2
1718955178.4172347,20.824275400868913,20.813333333333333,0.30999999999999917,2
1718955179.0736732,20.825098849274777,20.813333333333333,0.30999999999999917,2
1718955179.7284582,20.825847438734638,20.813333333333333,0.30999999999999917,2
1718955180.3522787,20.82652797460726,20.813333333333333,0.30999999999999917,2
1718955181.0088434,20.827146643582356,20.813333333333333,0.30999999999999917,2
1718955181.6478622,20.827709069923344,20.813333333333333,0.30999999999999917,2
1718955182.2874255,20.82822036659699,20.813333333333333,0.30999999999999917,2
1718955182.9274433,20.82868518175483,20.813333333333333,0.30999999999999917,2
1718955183.5832822,20.82910774098924,20.813333333333333,0.30999999999999917,2
1718955184.2535799,20.8294918857478,20.813333333333333,0.30999999999999917,2
1718955184.8938122,20.829841108255568,20.813333333333333,0.30999999999999917,2
1718955185.533822,20.830158583262648,20.813333333333333,0.30999999999999917,2
1718955186.2362783,20.830447196905432,20.813333333333333,0.30999999999999917,2
1718955186.8761714,20.830709572944336,20.813333333333333,0.30999999999999917,2
1718955187.5002797,20.83094809661606,20.813333333333333,0.30999999999999917,2
1718955188.170848,20.83116493631763,20.813333333333333,0.30999999999999917,2
1718955188.8275964,20.831362063319055,20.813333333333333,0.30999999999999917,2
1718955189.4666853,20.831541269683985,20.813333333333333,0.30999999999999917,2
1718955190.106294,20.831704184561204,20.813333333333333,0.30999999999999917,2
1718955190.7943988,20.83185228899502,20.813333333333333,0.30999999999999917,2
1718955191.4341888,20.831986929389412,20.813333333333333,0.30999999999999917,2
1718955192.0723507,20.832109329747958,20.813333333333333,0.30999999999999917,2
1718955192.7451208,20.832220602801172,20.813333333333333,0.30999999999999917,2
1718955193.384448,20.832321760122287,20.813333333333333,0.30999999999999917,2
1718955194.0235577,20.832413721323295,20.813333333333333,0.30999999999999917,2
1718955194.6628876,20.83249732241511,20.813333333333333,0.30999999999999917,2
1718955195.2866442,20.83257332340768,20.813333333333333,0.30999999999999917,2
1718955195.9097335,20.8326424152191,20.813333333333333,0.30999999999999917,2
1718955196.549766,20.832705225956754,20.813333333333333,0.30999999999999917,2
1718955197.1888866,20.832762326627357,20.813333333333333,0.30999999999999917,2
1718955197.8285124,20.832814236327906,20.813333333333333,0.30999999999999917,2
1718955198.5007231,20.83286142696476,20.813333333333333,0.30999999999999917,2
1718955199.1396904,20.832904327543705,20.813333333333333,0.30999999999999917,2
1718955199.7791724,20.832943328070034,20.813333333333333,0.30999999999999917,2
1718955200.4031615,20.83297878309398,20.813333333333333,0.30999999999999917,2
1718955201.0749686,20.83301101493392,20.813333333333333,0.30999999999999917,2
1718955201.7148223,20.833040316606592,20.813333333333333,0.30999999999999917,2
1718955202.3538537,20.833066954490846,20.813333333333333,0.30999999999999917,2
1718955202.9931126,20.83309117074925,20.813333333333333,0.30999999999999917,2
1718955203.6168394,20.83311318552962,20.813333333333333,0.30999999999999917,2
1718955204.2564816,20.833133198966316,20.813333333333333,0.30999999999999917,2
1718955204.9277842,20.83315139299968,20.813333333333333,0.30999999999999917,2
1718955205.5675018,20.833167933030005,20.813333333333333,0.30999999999999917,2
1718955206.207676,20.833182969421227,20.813333333333333,0.30999999999999917,2
1718955206.9110522,20.833196638867786,20.813333333333333,0.30999999999999917,2
1718955207.5345166,20.833209065637373,20.813333333333333,0.30999999999999917,2
1718955208.1743062,20.833220362700644,20.813333333333333,0.30999999999999917,2
1718955208.8290768,20.833230632758156,20.813333333333333,0.30999999999999917,2
1718955209.4697666,20.833239969174087,20.813333333333333,0.30999999999999917,2
1718955210.1402617,20.833248456824926,20.813333333333333,0.30999999999999917,2
1718955210.7970629,20.83325617287114,20.815,0.30999999999999917,2
1718955211.4191215,20.833263187458627,20.832916666666666,0.30999999999999917,2
1718955212.0589297,20.833269564356318,20.85,0.30999999999999917,2
1718955212.6993663,20.833275361536046,20.84958333333333,0.30999999999999917,2
1718955213.3385472,20.83328063169943,20.84958333333333,0.30999999999999917,2
1718955213.978377,20.833285422757058,20.84958333333333,0.30999999999999917,2
1718955214.60229,20.833289778263996,20.84958333333333,0.30999999999999917,2
1718955215.271893,20.833293737815755,20.84958333333333,0.30999999999999917,2
1718955215.896608,20.833297337408258,20.84958333333333,0.30999999999999917,2
1718955216.5361674,20.83330060976509,20.84958333333333,0.30999999999999917,2
1718955217.1919773,20.833303584634923,20.84958333333333,0.30999999999999917,2
1718955217.8957167,20.833306289062044,20.84958333333333,0.30999999999999917,2
1718955218.5352666,20.83330874763217,20.84958333333333,0.30999999999999917,2
1718955219.222492,20.833310982695913,20.84958333333333,0.30999999999999917,2
1718955219.9126525,20.833313014572038,20.84958333333333,0.30999999999999917,2
1718955220.5494256,20.833314861732166,20.84958333333333,0.30999999999999917,2
1718955221.18964,20.83331654096864,20.84958333333333,0.30999999999999917,2
1718955221.81269,20.833318067547236,20.84958333333333,0.30999999999999917,2
1718955222.4669707,20.83331945534598,20.84958333333333,0.30999999999999917,2
1718955223.091917,20.83332071698119,20.84958333333333,0.30999999999999917,2
1718955223.7309036,20.833321863922297,20.84958333333333,0.30999999999999917,2
1718955224.3553493,20.833322906596027,20.84958333333333,0.30999999999999917,2
1718955224.978408,20.83332385448123,20.84958333333333,0.30999999999999917,2
1718955225.6981056,20.833324716195058,20.84958333333333,0.30999999999999917,2
1718955226.3369818,20.833325499571266,20.84958333333333,0.30999999999999917,2
1718955226.9773924,20.83332621173145,20.84958333333333,0.30999999999999917,2
1718955227.6165335,20.833326859149807,20.84958333333333,0.30999999999999917,2
1718955228.2555408,20.83332744771195,20.84958333333333,0.30999999999999917,2
1718955228.9437323,20.833327982768434,20.84958333333333,0.30999999999999917,2
1718955229.5839145,20.83332846918342,20.84958333333333,0.30999999999999917,2
1718955230.2239115,20.833328911378874,20.84958333333333,0.30999999999999917,2
1718955230.8945775,20.83332931337473,20.84958333333333,0.30999999999999917,2
1718955231.566099,20.833329678825514,20.84958333333333,0.30999999999999917,2
1718955232.23691,20.8333300110535,20.84958333333333,0.30999999999999917,2
1718955232.9403634,20.83333031307894,20.84958333333333,0.30999999999999917,2
1718955233.5807807,20.833330587647517,20.84958333333333,0.30999999999999917,2
1718955234.2195513,20.83333083725532,20.84958333333333,0.30999999999999917,2
1718955234.8590846,20.833331064171507,20.84958333333333,0.30999999999999917,2
1718955235.49966,20.83333127045895,20.84958333333333,0.30999999999999917,2
1718955236.1855845,20.833331457992983,20.84958333333333,0.30999999999999917,2
1718955236.810414,20.83333162847847,20.84958333333333,0.30999999999999917,2
1718955237.4498944,20.83333178346528,20.84958333333333,0.30999999999999917,2
1718955238.120924,20.83333192436237,20.84958333333333,0.2999999999999994,2
1718955238.7608943,20.833332052450643,20.84958333333333,0.30999999999999917,2
1718955239.4488914,20.833332168894522,20.84958333333333,0.30999999999999917,2
1718955240.087969,20.8333322747526,20.84958333333333,0.30999999999999917,2
1718955240.776364,20.833332370987215,20.84958333333333,0.30999999999999917,2
1718955241.4156282,20.83333245847322,20.84958333333333,0.30999999999999917,2
1718955242.0542407,20.833332538005948,20.84958333333333,0.30999999999999917,2
1718955242.6939638,20.83333261030845,20.84958333333333,0.30999999999999917,2
1718955243.3971984,20.833332676037983,20.84958333333333,0.30999999999999917,2
1718955244.020846,20.833332735792112,20.84958333333333,0.30999999999999917,2
1718955244.6601503,20.833332790114035,20.84958333333333,0.30999999999999917,2
1718955245.3483207,20.833332839497597,20.84958333333333,0.30999999999999917,2
1718955245.988112,20.83333288439176,20.84958333333333,0.30999999999999917,2
1718955246.627103,20.833332925204644,20.84958333333333,0.30999999999999917,2
1718955247.2675347,20.83333296230725,20.84958333333333,0.30999999999999917,2
1718955247.9865813,20.83333299603689,20.84958333333333,0.30999999999999917,2
1718955248.6263676,20.833333026700203,20.84958333333333,0.30999999999999917,2
1718955249.2659364,20.83333305457595,20.84958333333333,0.30999999999999917,2
1718955249.9055934,20.833333079917526,20.84958333333333,0.30999999999999917,2
1718955250.5604858,20.83333310295532,20.84958333333333,0.30999999999999917,2
1718955251.182497,17.04545433602,20.769583333333333,0.30999999999999917,2
1718955251.8230953,13.60192818426059,19.037916666666668,0.30999999999999917,2
1718955252.4633436,10.471449864479327,16.563333333333333,0.2999999999999994,2
1718955253.1675131,7.625560482859995,13.980833333333333,0.2999999999999994,2
1718955253.806681,5.038388317751512,11.149583333333334,0.2999999999999994,2
1718955254.445569,2.6864136221983426,8.451666666666666,0.2999999999999994,2
1718955255.1007698,0.5482548080591004,5.786666666666667,0.2999999999999994,2
1718955255.741403,-1.395525932067491,2.9633333333333334,0.2999999999999994,2
1718955256.3804274,-3.1625993321825687,0.29583333333333334,0.2999999999999994,2
1718955257.0207815,-4.769029695923551,-2.1825,0.2999999999999994,2
1718955257.6764474,-6.229420935688068,-4.636666666666667,0.2999999999999994,2
1718955258.3641706,-7.5570493354740025,-6.92625,0.2999999999999994,2
1718955259.003511,-8.763984244370306,-9.095833333333333,0.30999999999999917,1
1718955259.6747103,-9.861197797912403,-10.73,0.30999999999999917,1
1718955260.3140361,-10.85866466476885,-12.122916666666667,0.2899999999999996,1
1718955260.9539468,-11.765452725547439,-13.314166666666667,0.2899999999999996,1
1718955261.6252196,-12.589805508073429,-14.345416666666667,0.2899999999999996,1
1718955262.2485728,-13.339217128551603,-15.280416666666667,0.2899999999999996,1
1718955262.8889232,-14.020500419895397,-16.047083333333333,0.2899999999999996,1
1718955263.5764341,-14.639848866571574,-16.68875,0.2899999999999996,1
1718955264.1987615,-15.202892909004458,-17.25875,0.2899999999999996,1
1718955264.8386564,-15.71475112939799,-17.734583333333333,0.27,1
1718955265.4943073,-16.180076784301207,-18.125833333333333,0.27,1
1718955266.1493344,-16.60310010694049,-18.504583333333333,0.27,1
1718955266.774175,-16.987666763885294,-18.81833333333333,0.27,1
1718955267.4122822,-17.3372728156533,-19.064166666666665,0.27,1
1718955268.099215,-17.655096499078756,-19.274166666666666,0.27,1
1718955268.7402272,-17.94402712037463,-19.485416666666666,0.27,1
1718955269.3799863,-18.206691321552693,-19.659166666666668,0.27,1
1718955270.0359993,-18.4454769589873,-19.805416666666666,0.27,1
1718955270.6746204,-18.66255481120057,-19.928333333333335,0.27,1
1718955271.3456514,-18.85989831321264,-20.032916666666665,0.27,1
1718955271.9694564,-19.039301496859977,-20.124166666666667,0.27,1
1718955272.609197,-19.20239530017574,-20.195833333333333,0.27,1
1718955273.2495012,-19.350662394099157,-20.26625,0.27,1
1718955273.888272,-19.485450661302263,-20.33791666666667,0.27,1
1718955274.5290093,-19.60798544966872,-20.389166666666668,0.27,1
1718955275.184015,-19.71938071182005,-20.425,0.27,1
1718955275.823658,-19.820649131957623,-20.462083333333332,0.27,1
1718955276.5110285,-19.912711332082683,-20.51375,0.27,1
1718955277.1692889,-19.99640424128729,-20.5525,0.27,2
1718955277.8057647,-20.07248870420057,-20.588333333333335,0.27,2
1718955278.4455533,-20.141656397758094,-20.622916666666665,0.27,2
1718955279.1180568,-20.20453611917402,-20.6575,0.27,2
1718955279.7573974,-20.261699502279413,-20.676666666666666,0.27,1
1718955280.444728,-20.313666214193404,-20.695,0.27,1
1718955281.084133,-20.360908679569764,-20.71375,0.27,1
1718955281.7243302,-20.40385637536645,-20.73125,0.25999999999999934,1
1718955282.3637812,-20.442899735181623,-20.749166666666667,0.25999999999999934,1
1718955282.9862156,-20.47839369864996,-20.765833333333333,0.25999999999999934,2
1718955283.731067,-20.510660938166634,-20.767083333333332,0,2
1718955284.3772535,-20.539994792272694,-20.766666666666666,0.25999999999999934,2
1718955285.0488458,-20.566661932369115,-20.784166666666668,0.27,2
1718955285.6891685,-20.590904787002223,-20.8025,0.25999999999999934,2
1718955286.3278785,-20.612943745759605,-20.803333333333335,0.25999999999999934,2
1718955287.0160015,-20.632979162811758,-20.803333333333335,0.25999999999999934,2
1718955287.639956,-20.651193178313722,-20.803333333333335,0.25999999999999934,2
1718955288.278373,-20.667751374224597,-20.803333333333335,0.25999999999999934,2
1718955288.9019501,-20.682804279598113,-20.803333333333335,0.25999999999999934,1
1718955289.5248983,-20.69648873902859,-20.803333333333335,0.24999999999999956,1
1718955290.2289987,-20.70892915669266,-20.803333333333335,0.27,1
1718955290.8509173,-20.720238627296354,-20.803333333333335,0.25999999999999934,1
1718955291.5236065,-20.73051996420881,-20.803333333333335,0.25999999999999934,1
1718955292.146031,-20.739866634129218,-20.80375,0.25999999999999934,1
1718955292.7703152,-20.74836360678414,-20.820833333333333,0.24999999999999956,1
1718955293.4420857,-20.756088127379524,-20.8375,0.24999999999999956,1
1718955294.095552,-20.763110418829868,-20.838333333333335,0.24999999999999956,1
1718955294.7364197,-20.769494320148365,-20.838333333333335,0.24999999999999956,1
1718955295.3593574,-20.775297866801544,-20.838333333333335,0.24999999999999956,1
1718955296.0002644,-20.780573818304433,-20.838333333333335,0.24999999999999956,1
1718955296.6397367,-20.785370137852514,-20.838333333333335,0.24999999999999956,1
1718955297.3270433,-20.78973042835077,-20.838333333333335,0.24999999999999956,1
1718955297.967191,-20.793694328803735,-20.838333333333335,0.24999999999999956,1
1718955298.6071599,-20.797297874670058,-20.838333333333335,0.24999999999999956,1
1718955299.2458007,-20.800573825457633,-20.838333333333335,0.24999999999999956,1
1718955299.8688972,-20.80355196253724,-20.838333333333335,0.24999999999999956,1
1718955300.5737069,-20.80625935988234,-20.838333333333335,0.24999999999999956,1
1718955301.2109013,-20.808720630196063,-20.838333333333335,0.24999999999999956,2
1718955301.835242,-20.81095814866309,-20.838333333333335,0.24999999999999956,2
1718955302.555996,-20.81299225636038,-20.838333333333335,0.24999999999999956,2
1718955303.194796,-20.814841445176103,-20.838333333333335,0.24999999999999956,2
1718955303.8211598,-20.816522525917673,-20.838333333333335,0.24999999999999956,2
1718955304.5222864,-20.81805078113728,-20.838333333333335,0.24999999999999956,2
1718955305.1621041,-20.819440104064192,-20.838333333333335,0.24999999999999956,2
1718955305.8017447,-20.820703124906842,-20.838333333333335,0.24999999999999956,2
1718955306.4562604,-20.82185132567289,-20.838333333333335,0.24999999999999956,2
1718955307.0964105,-20.822895144551104,-20.838333333333335,0.24999999999999956,1
1718955307.767281,-20.823844070804036,-20.838333333333335,0.24999999999999956,1
1718955308.4554608,-20.824706731033974,-20.838333333333335,0.24999999999999956,1
1718955309.0952382,-20.825490967606644,-20.838333333333335,0.24999999999999956,1
1718955309.7985919,-20.826203909945434,-20.838333333333335,0.24999999999999956,1
1718955310.437449,-20.826852039344335,-20.838333333333335,0.24999999999999956,1
1718955311.0777225,-20.82744124788879,-20.838333333333335,0.24999999999999956,1
1718955311.717185,-20.82797689202011,-20.838333333333335,0.24999999999999956,1
1718955312.3563886,-20.828463841230406,-20.838333333333335,0.24999999999999956,1
1718955313.0331924,-20.828906522330673,-20.838333333333335,0.24999999999999956,1
1718955313.6683547,-20.829308959694547,-20.838333333333335,0.24999999999999956,1
1718955314.3550212,-20.82967481184353,-20.838333333333335,0.24999999999999956,1
1718955315.0268564,-20.830007404706237,-20.838333333333335,0.24999999999999956,1
1718955315.682855,-20.830309761854156,-20.838333333333335,0.24999999999999956,1
1718955316.3221035,-20.83058463198863,-20.838333333333335,0.24999999999999956,1
1718955316.9619904,-20.83083451392905,-20.838333333333335,0.24999999999999956,1
1718955317.6487327,-20.831061679329444,-20.838333333333335,0.24999999999999956,1
1718955318.2888944,-20.831268193329798,-20.838333333333335,0.24999999999999956,1
1718955318.9594166,-20.83145593333012,-20.838333333333335,0.25999999999999934,1
1718955319.631387,-20.831626606057682,-20.838333333333335,0.24999999999999956,1
1718955320.2544763,-20.831781763082745,-20.838333333333335,0.25999999999999934,1
1718955320.8949912,-20.831922814923704,-20.838333333333335,0.24999999999999956,1
1718955321.5986266,-20.832051043870035,-20.838333333333335,0.24999999999999956,1
1718955322.2381191,-20.832167615639428,-20.838333333333335,0.24999999999999956,2
1718955322.8781307,-20.832273589975237,-20.838333333333335,0.24999999999999956,2
1718955323.5490181,-20.832369930280517,-20.838333333333335,0.24999999999999956,2
1718955324.2205613,-20.83245751237623,-20.838333333333335,0.24999999999999956,2
1718955324.8600688,-20.83253713246324,-20.838333333333335,0.24999999999999956,2
1718955325.5157855,-20.83260951436052,-20.838333333333335,0.24999999999999956,2
1718955326.1554072,-20.83267531608532,-20.838333333333335,0.24999999999999956,2
1718955326.7943394,-20.832735135835136,-20.838333333333335,0.24999999999999956,2
1718955327.4509027,-20.832789517425887,-20.838333333333335,0.24999999999999956,2
1718955328.0893748,-20.83283895523565,-20.838333333333335,0.24999999999999956,2
1718955328.728665,-20.83288389869908,-20.838333333333335,0.25999999999999934,2
1718955329.4015274,-20.8329247563931,-20.838333333333335,0.25999999999999934,2
1718955330.0884597,-20.832961899751304,-20.838333333333335,0.25999999999999934,2
1718955330.7282927,-20.832995666440578,-20.838333333333335,0.24999999999999956,2
1718955331.3996172,-20.83302636343083,-20.838333333333335,0.25999999999999934,1
1718955332.0383742,-20.833054269785602,-20.838333333333335,0.24999999999999956,1
1718955332.6944184,-20.833079639199035,-20.838333333333335,0.24999999999999956,1
1718955333.334662,-20.83310270230215,-20.838333333333335,0.24999999999999956,1
1718955334.0056784,-20.833123668759534,-20.838333333333335,0.24999999999999956,1
1718955334.645833,-20.833142729175332,-20.838333333333335,0.25999999999999934,1
1718955335.2852626,-20.83316005682606,-20.838333333333335,0.24999999999999956,1
1718955335.9237516,-20.83317580923581,-20.838333333333335,0.24999999999999956,1
1718955336.5634449,-20.833190129608315,-20.838333333333335,0.24999999999999956,1
1718955337.2518167,-20.83320314812877,-20.838333333333335,0.24999999999999956,1
1718955337.8745806,-20.833214983147368,-20.838333333333335,0.25999999999999934,1
1718955338.5147562,-20.83322574225518,-20.838333333333335,0.25999999999999934,1
1718955339.2019017,-20.83323552326229,-20.838333333333335,0.25999999999999934,1
1718955339.8428116,-20.833244415086927,-20.838333333333335,0.24999999999999956,1
1718955340.4805174,-20.83325249856387,-20.838333333333335,0.24999999999999956,2
1718955341.1530337,-20.833259847179274,-20.838333333333335,0.24999999999999956,2
1718955341.792248,-20.833266527738736,-20.838333333333335,0.24999999999999956,2
1718955342.4319925,-20.83327260097461,-20.838333333333335,0.25999999999999934,2
1718955343.0718818,-20.833278122098132,-20.838333333333335,0.24999999999999956,2
1718955343.693884,-20.833283141301333,-20.838333333333335,0.24999999999999956,1
1718955344.318126,-20.833287704213333,-20.838333333333335,0.24999999999999956,1
1718955344.9906764,-20.83329185231515,-20.838333333333335,0.25999999999999934,1
1718955345.6447196,-20.8332956233168,-20.838333333333335,0.25999999999999934,1
1718955346.2856307,-20.833299051500127,-20.838333333333335,0.25999999999999934,1
1718955346.9238787,-20.833302168030418,-20.838333333333335,0.24999999999999956,1
1718955347.5629823,-20.83330500123977,-20.838333333333335,0.25999999999999934,1
1718955348.2349834,-20.833307576884643,-20.838333333333335,0.25999999999999934,1
1718955348.8756812,-20.833309918379975,-20.838333333333335,0.25999999999999934,1
1718955349.5768719,-20.8333120470121,-20.838333333333335,0.27,2
1718955350.2496526,-20.83331398213221,-20.838333333333335,0.25999999999999934,2
1718955350.8893058,-20.83331574133231,-20.838333333333335,0.25999999999999934,2
1718955351.528024,-20.833317340605134,-20.838333333333335,0.25999999999999934,2
1718955352.167886,-20.833318794489514,-20.838333333333335,0.27,2
1718955352.8393815,-20.83332011620259,-20.838333333333335,0.25999999999999934,2
1718955353.47943,-20.83332131775993,-20.838333333333335,0.25999999999999934,2
1718955354.181671,-20.833322410084783,-20.838333333333335,0.25999999999999934,2
1718955354.804797,-20.833323403107382,-20.838333333333335,0.25999999999999934,2
1718955355.4455042,-20.833324305855193,-20.838333333333335,0.27,2
1718955356.069059,-20.833325126535026,-20.838333333333335,0.25999999999999934,2
1718955356.6924927,-20.833325872607595,-20.838333333333335,0.24999999999999956,2
1718955357.3804002,-20.833326550855393,-20.838333333333335,0.25999999999999934,2
1718955358.051532,-20.833327167444295,-20.838333333333335,0.25999999999999934,2
1718955358.6738572,-20.83332772797966,-20.838333333333335,0.25999999999999934,1
1718955359.2985404,-20.83332823755727,-20.838333333333335,0.25999999999999934,1
1718955359.9859042,-20.83332870080964,-20.838333333333335,0.25999999999999934,1
1718955360.6098802,-20.833329121948154,-20.838333333333335,0.25999999999999934,1
1718955361.232546,-20.833329504801355,-20.838333333333335,0.25999999999999934,2
1718955361.904327,-20.833329852849715,-20.838333333333335,0.25999999999999934,2
1718955362.5444112,-20.833330169257316,-20.838333333333335,0.25999999999999934,2
1718955363.2155108,-20.83333045690059,-20.838333333333335,0.25999999999999934,2
1718955363.854992,-20.833330718394475,-20.838333333333335,0.25999999999999934,2
1718955364.4778554,-20.833330956116193,-20.838333333333335,0.25999999999999934,1
1718955365.1186986,-20.83333117222684,-20.838333333333335,0.25999999999999934,1
1718955365.741573,-20.83333136869107,-20.838333333333335,0.24999999999999956,1
1718955366.3664145,-20.83333154729491,-20.838333333333335,0.25999999999999934,1
1718955367.054202,-20.83333170966204,-20.838333333333335,0.25999999999999934,1
1718955367.678023,-20.83333185726852,-20.8375,0.27,1
1718955368.415213,-20.833331991456227,-20.820416666666667,0,1
1718955369.1148608,-20.83333211344506,-20.799166666666668,0.27,1
1718955369.7556415,-20.833332224343994,-20.815,0.27,1
1718955370.4108648,-20.8333323251612,-20.816666666666666,0.27,1
1718955371.0831456,-20.833332416813217,-20.816666666666666,0.27,1
1718955371.7208495,-20.833332500133224,-20.816666666666666,0.27,1
1718955372.3608582,-20.833332575878693,-20.816666666666666,0.27,1
1718955373.0158625,-20.833332644738203,-20.816666666666666,0.27,1
1718955373.6870246,-20.833332707337764,-20.816666666666666,0.27,2
1718955374.3428628,-20.83333276424645,-20.816666666666666,0.27,2
1718955374.9653435,-20.833332815981624,-20.816666666666666,0.27,2
1718955375.5885713,-20.833332863013595,-20.816666666666666,0.27,2
1718955376.2128425,-20.833332905769936,-20.816666666666666,0.27,2
1718955376.9173758,-20.833332944639334,-20.816666666666666,0.27,1
1718955377.5558832,-20.833332979975154,-20.816666666666666,0.27,1
1718955378.18006,-20.833333012098624,-20.816666666666666,0.27,1
1718955378.836438,-20.83333304130178,-20.816666666666666,0.27,1
1718955379.5220618,-20.833333067850102,-20.816666666666666,0.27,1
1718955380.1952164,-20.833333091984944,-20.816666666666666,0.27,1
1718955380.8343391,-20.833333113925704,-20.816666666666666,0.27,1
1718955381.4882011,-17.045454345993065,-20.758333333333333,0.27,1
1718955382.1779933,-13.601928193327028,-17.196666666666665,0.30999999999999917,1
1718955382.8332043,-10.471449872721545,-11.835416666666667,0.30999999999999917,2
1718955383.4554992,-7.625560490352921,-7.814583333333333,0.30999999999999917,2
1718955384.0799744,-5.038388324563251,-4.61,0.2999999999999994,2
1718955384.7202036,-2.6864136283908375,-1.2841666666666667,0.2999999999999994,2
1718955385.423796,-0.5482548136886423,2.0633333333333335,0.2999999999999994,1
1718955386.0626123,1.3955259269497158,5.162916666666667,0.2999999999999994,1
1718955386.7019675,3.1625993275300424,7.391666666666667,0.2999999999999994,1
1718955387.3427424,4.769029691693989,8.9875,0.2999999999999994,1
1718955388.0292423,6.2294209318430145,10.56,0.2999999999999994,1
1718955388.668096,7.557049331978499,12.228333333333333,0.2999999999999994,1
1718955389.3083315,8.763984241192569,13.4925,0.2999999999999994,1
1718955389.9970844,9.861197795023545,14.37,0.2999999999999994,1
1718955390.6357179,10.858664662142619,15.185,0.2999999999999994,1
1718955391.2758431,11.765452723159955,15.959583333333333,0.2999999999999994,1
1718955391.914411,12.589805505902987,16.629166666666666,0.30999999999999917,2
1718955392.554001,13.339217126578479,17.230833333333333,0.30999999999999917,2
1718955393.1938174,14.020500418101644,17.777916666666666,0.2999999999999994,2
1718955393.833086,14.639848864940893,18.268333333333334,0.2999999999999994,2
1718955394.4736197,15.202892907522012,18.714166666666667,0.2999999999999994,2
1718955395.1293156,15.714751128050326,19.096666666666668,0.30999999999999917,2
1718955395.7682076,16.18007678307605,19.44333333333333,0.30999999999999917,2
1718955396.4559033,16.60310010582672,19.7525,0.30999999999999917,2
1718955397.0955064,16.98766676287276,20.0275,0.30999999999999917,2
1718955397.7509887,17.33727281473281,20.236666666666668,0.30999999999999917,2
1718955398.3908153,17.65509649824196,20.419166666666666,0.30999999999999917,2
1718955399.0302615,17.944027119613892,20.559583333333332,0.30999999999999917,2
1718955399.7019508,18.206691320861125,20.68125,0.30999999999999917,2
1718955400.3737779,18.445476958358594,20.789583333333333,0.30999999999999917,2
1718955401.013131,18.662554810629032,20.865833333333335,0.30999999999999917,2
1718955401.6843636,18.85989831269305,20.917916666666667,0.30999999999999917,2
1718955402.323814,19.039301496387623,20.954583333333332,0.30999999999999917,2
1718955402.9467149,19.202395299746325,20.971666666666668,0.30999999999999917,2
1718955403.6352234,19.350662393708784,20.988333333333333,0.30999999999999917,2
1718955404.2899442,19.48545066094738,20.988333333333333,0.30999999999999917,2
1718955404.9293878,19.6079854493461,20.988333333333333,0.30999999999999917,2
1718955405.5856602,19.719380711526757,20.988333333333333,0.30999999999999917,2
1718955406.2554345,19.820649131691003,20.988333333333333,0.30999999999999917,2
1718955406.9122677,19.912711331840303,20.988333333333333,0.30999999999999917,2
1718955407.552355,19.996404241066934,20.988333333333333,0.30999999999999917,2
1718955408.2229762,20.072488704000243,20.988333333333333,0.30999999999999917,2
1718955408.863409,20.141656397575982,20.97,0.30999999999999917,2
1718955409.5027845,20.204536119008456,20.952916666666667,0.30999999999999917,2
1718955410.206254,20.261699502128906,20.935,0.30999999999999917,2
1718955410.8462248,20.313666214056575,20.915,0.30999999999999917,2
1718955411.485343,20.36090867944537,20.89666666666667,0.30999999999999917,2
1718955412.1249933,20.40385637525337,20.879166666666666,0.30999999999999917,2
1718955412.764594,20.442899735078825,20.861666666666668,0.30999999999999917,2
1718955413.4195142,20.478393698556502,20.861666666666668,0.30999999999999917,2
1718955414.0590549,20.51066093808166,20.86125,0.30999999999999917,2
1718955414.6993809,20.539994792195454,20.844583333333333,0.30999999999999917,2
1718955415.338758,20.566661932298896,20.8275,0.30999999999999917,2
1718955416.008952,20.590904786938385,20.82625,0.30999999999999917,2
1718955416.650115,20.61294374570157,20.82625,0.30999999999999917,2
1718955417.353937,20.632979162759003,20.82625,0.30999999999999917,2
1718955417.992895,20.65119317826575,20.82625,0.30999999999999917,2
1718955418.6326458,20.667751374180988,20.82625,0.30999999999999917,2
1718955419.288262,20.68280427955848,20.82625,0.30999999999999917,2
1718955419.9273589,20.696488738992556,20.82625,0.30999999999999917,2
1718955420.5665734,20.708929156659895,20.82625,0.30999999999999917,2
1718955421.2552626,20.720238627266564,20.82625,0.30999999999999917,2
1718955421.893856,20.73051996418173,20.82625,0.30999999999999917,2
1718955422.56608,20.739866634104608,20.82625,0.30999999999999917,2
1718955423.2055597,20.748363606761764,20.82625,0.30999999999999917,2
1718955423.8769798,20.75608812735918,20.82625,0.30999999999999917,2
1718955424.5311773,20.763110418811376,20.82625,0.30999999999999917,2
1718955425.1714957,20.76949432013156,20.82625,0.30999999999999917,2
1718955425.8121471,20.775297866786254,20.82625,0.30999999999999917,2
1718955426.4682524,20.78057381829054,20.82625,0.30999999999999917,2
1718955427.106543,20.78537013783988,20.82625,0.30999999999999917,2
1718955427.746374,20.789730428339293,20.82625,0.30999999999999917,2
1718955428.4180856,20.793694328793293,20.82625,0.30999999999999917,2
1718955429.0738354,20.79729787466058,20.82625,0.30999999999999917,2
1718955429.7134144,20.800573825449003,20.82625,0.30999999999999917,2
1718955430.3838658,20.803551962529408,20.82625,0.30999999999999917,2
1718955431.072051,20.80625935987521,20.82625,0.30999999999999917,2
1718955431.712111,20.808720630189587,20.82625,0.30999999999999917,2
1718955432.4150474,20.810958148657203,20.82625,0.30999999999999917,2
1718955433.0542293,20.812992256355027,20.82625,0.30999999999999917,2
1718955433.6935508,20.814841445171236,20.82625,0.30999999999999917,2
1718955434.3819551,20.816522525913243,20.82625,0.30999999999999917,2
1718955435.0217767,20.818050781133255,20.82625,0.30999999999999917,2
1718955435.6601682,20.819440104060536,20.82625,0.30999999999999917,2
1718955436.3318002,20.82070312490352,20.82625,0.30999999999999917,2
1718955436.9565823,20.82185132566986,20.82625,0.30999999999999917,2
1718955437.6277924,20.822895144548358,20.82625,0.30999999999999917,2
1718955438.2677863,20.823844070801545,20.82625,0.30999999999999917,2
1718955438.9071622,20.824706731031704,20.82625,0.30999999999999917,2
1718955439.561274,20.82549096760459,20.82625,0.30999999999999917,2
1718955440.2013834,20.826203909943555,20.82625,0.30999999999999917,2
1718955440.8890362,20.82685203934263,20.82625,0.30999999999999917,2
1718955441.5123549,20.82744124788723,20.82625,0.30999999999999917,2
1718955442.1523628,20.827976892018704,20.82625,0.30999999999999917,2
1718955442.870397,20.82846384122912,20.82625,0.30999999999999917,2
1718955443.5110605,20.8289065223295,20.82625,0.30999999999999917,2
1718955444.2151158,20.829308959693492,20.82625,0.30999999999999917,2
1718955444.8541799,20.829674811842562,20.82625,0.30999999999999917,2
1718955445.4938545,20.830007404705356,20.82625,0.30999999999999917,2
1718955446.1640718,20.83030976185335,20.82625,0.30999999999999917,2
1718955446.7895355,20.8305846319879,20.82625,0.30999999999999917,2
1718955447.4769099,20.830834513928398,20.82625,0.30999999999999917,2
1718955448.1157317,20.83106167932885,20.82625,0.30999999999999917,2
1718955448.739964,20.831268193329258,20.82625,0.30999999999999917,2
1718955449.3789473,20.83145593332962,20.82625,0.30999999999999917,2
1718955450.0512085,20.831626606057227,20.82625,0.30999999999999917,2
1718955450.6906798,20.831781763082326,20.82625,0.30999999999999917,2
1718955451.3299544,20.831922814923335,20.82625,0.30999999999999917,2
1718955452.0014913,20.8320510438697,20.82625,0.30999999999999917,2
1718955452.641759,20.83216761563912,20.82625,0.30999999999999917,2
1718955453.3124712,20.832273589974964,20.82625,0.30999999999999917,2
1718955453.9531379,20.832369930280255,20.82625,0.30999999999999917,2
1718955454.5925517,20.832457512376,20.82625,0.30999999999999917,2
1718955455.2319071,20.832537132463028,20.82625,0.30999999999999917,2
1718955455.8873708,20.832609514360325,20.82625,0.30999999999999917,2
1718955456.5270703,20.83267531608515,20.82625,0.30999999999999917,2
1718955457.1663384,20.83273513583498,20.82625,0.30999999999999917,2
1718955457.8222976,20.83278951742575,20.82625,0.30999999999999917,2
1718955458.4768744,20.832838955235516,20.82625,0.30999999999999917,2
1718955459.11733,20.832883898698952,20.82625,0.30999999999999917,2
1718955459.8046005,20.83292475639299,20.82625,0.30999999999999917,2
1718955460.427445,20.832961899751208,20.82625,0.30999999999999917,2
1718955461.0678117,20.832995666440485,20.82625,0.30999999999999917,2
1718955461.7554455,20.83302636343075,20.82625,0.30999999999999917,2
1718955462.3942273,20.83305426978552,20.82625,0.30999999999999917,2
1718955463.0340142,20.83307963919896,20.82625,0.30999999999999917,2
1718955463.7222648,20.833102702302096,20.82625,0.30999999999999917,2
1718955464.3608193,20.833123668759484,20.82625,0.30999999999999917,2
1718955464.999699,20.833142729175282,20.82625,0.30999999999999917,2
1718955465.6730542,20.833160056826017,20.82625,0.30999999999999917,2
1718955466.3124232,20.83317580923576,20.82625,0.30999999999999917,2
1718955466.95242,20.833190129608276,20.82625,0.30999999999999917,2
1718955467.5913155,20.833203148128742,20.82625,0.30999999999999917,2
1718955468.2302372,20.833214983147336,20.82625,0.30999999999999917,2
1718955468.9185119,20.833225742255152,20.82625,0.30999999999999917,2
1718955469.5573537,20.833235523262264,20.82625,0.30999999999999917,2
1718955470.228973,20.833244415086906,20.82625,0.30999999999999917,2
1718955470.8694644,20.83325249856384,20.82625,0.30999999999999917,2
1718955471.5560625,20.833259847179264,20.82625,0.30999999999999917,2
1718955472.195312,20.83326652773872,20.82625,0.30999999999999917,2
1718955472.8520107,20.833272600974595,20.82625,0.30999999999999917,2
1718955473.5226793,20.833278122098104,20.82625,0.30999999999999917,2
1718955474.162289,20.833283141301315,20.82625,0.30999999999999917,2
1718955474.833961,20.833287704213316,20.82625,0.30999999999999917,2
1718955475.5205677,20.833291852315135,20.82625,0.30999999999999917,2
1718955476.1455462,20.833295623316783,20.82625,0.30999999999999917,2
1718955476.7851305,20.833299051500106,20.82625,0.30999999999999917,2
1718955477.4249527,20.8333021680304,20.82625,0.30999999999999917,2
1718955478.0802863,20.83330500123976,20.82625,0.30999999999999917,2
1718955478.7190034,20.83330757688463,20.82625,0.30999999999999917,2
1718955479.3586378,20.833309918379964,20.82625,0.30999999999999917,2
1718955480.0295808,20.83331204701208,20.82625,0.30999999999999917,2
1718955480.654759,20.833313982132204,20.82625,0.30999999999999917,2
1718955481.2943094,20.83331574133231,20.82625,0.30999999999999917,2
1718955481.9659529,20.833317340605134,20.82625,0.30999999999999917,2
1718955482.6051636,20.833318794489507,20.82625,0.30999999999999917,2
1718955483.24445,20.833320116202593,20.82625,0.30999999999999917,2
1718955483.9472427,20.833321317759935,20.82625,0.30999999999999917,2
1718955484.572245,20.83332241008478,20.82625,0.30999999999999917,2
1718955485.211735,20.833323403107375,20.82625,0.30999999999999917,2
1718955485.8502836,20.833324305855193,20.82625,0.30999999999999917,2
1718955486.4906616,20.83332512653503,20.82625,0.30999999999999917,2
1718955487.1463187,20.833325872607602,20.82625,0.30999999999999917,2
1718955487.7838702,20.833326550855393,20.82625,0.30999999999999917,2
1718955488.408486,20.833327167444295,20.82625,0.30999999999999917,2
1718955489.1126416,20.83332772797967,20.82625,0.30999999999999917,2
1718955489.7523735,20.833328237557264,20.82625,0.30999999999999917,2
1718955490.392432,20.83332870080964,20.82625,0.30999999999999917,2
1718955491.079231,20.833329121948168,20.82625,0.30999999999999917,2
1718955491.7196965,20.833329504801355,20.82625,0.30999999999999917,2
1718955492.3581898,20.83332985284971,20.82625,0.30999999999999917,2
1718955493.0783782,20.833330169257316,20.82625,0.30999999999999917,2
1718955493.7018487,20.833330456900583,20.82625,0.30999999999999917,2
1718955494.3404036,20.833330718394475,20.82625,0.30999999999999917,2
1718955495.028793,20.83333095611619,20.82625,0.30999999999999917,2
1718955495.7005365,20.83333117222684,20.82625,0.30999999999999917,2
1718955496.3385527,20.83333136869107,20.82625,0.30999999999999917,2
1718955496.9628665,20.83333154729491,20.82625,0.30999999999999917,2
1718955497.618348,20.83333170966204,20.82625,0.30999999999999917,2
1718955498.2587688,20.83333185726852,20.82625,0.30999999999999917,2
1718955498.8820245,20.83333199145624,20.82625,0.30999999999999917,2
1718955499.5695589,20.833332113445067,20.82625,0.30999999999999917,2
1718955500.2410812,20.833332224344,20.82625,0.30999999999999917,2
1718955500.8808837,20.833332325161198,20.82625,0.30999999999999917,2
1718955501.5201705,20.83333241681321,20.82625,0.30999999999999917,2
1718955502.192391,20.83333250013323,20.82625,0.30999999999999917,2
1718955502.8637562,20.833332575878693,20.82625,0.30999999999999917,2
1718955503.5036178,20.83333264473821,20.82625,0.30999999999999917,2
1718955504.1417975,20.83333270733776,20.82625,0.30999999999999917,2
1718955504.8169196,20.833332764246443,20.82625,0.30999999999999917,2
1718955505.4541395,20.833332815981617,20.82625,0.30999999999999917,2
1718955506.0929797,20.83333286301359,20.82625,0.30999999999999917,2
1718955506.764739,20.83333290576993,20.82625,0.30999999999999917,2
1718955507.4365559,20.833332944639334,20.82625,0.30999999999999917,2
1718955508.0917745,20.833332979975154,20.82625,0.30999999999999917,2
1718955508.730802,20.833333012098617,20.82625,0.30999999999999917,2
1718955509.371463,20.833333041301774,20.82625,0.30999999999999917,2
1718955510.010894,20.83333306785011,20.82625,0.30999999999999917,2
1718955510.6483312,20.833333091984944,20.82625,0.30999999999999917,2
1718955511.289632,20.833333113925704,20.82625,0.30999999999999917,2
1718955511.9282432,17.045454345993058,20.7925,0.30999999999999917,2
1718955512.6005301,13.601928193327028,19.0175,0.30999999999999917,2
1718955513.2405317,10.471449872721545,16.421666666666667,0.2999999999999994,2
1718955513.8783605,7.6255604903529095,13.913333333333334,0.2999999999999994,2
1718955514.519072,5.038388324563251,11.392916666666666,0.2999999999999994,2
1718955515.206203,2.6864136283908375,8.64,0.2999999999999994,2
1718955515.8442807,0.5482548136886423,5.655,0.2999999999999994,2
1718955516.4846685,-1.395525926949728,2.9516666666666667,0.2999999999999994,2
1718955517.155146,-3.162599327530055,0.3458333333333333,0.2999999999999994,2
1718955517.7799404,-4.769029691693989,-2.22,0.2999999999999994,2
1718955518.4202747,-6.2294209318430145,-4.604166666666667,0.2999999999999994,1
1718955519.05969,-7.557049331978499,-6.6375,0.2999999999999994,1
1718955519.7142353,-8.763984241192581,-8.450833333333334,0.2999999999999994,1
1718955520.3535757,-9.861197795023557,-10.033333333333333,0.30999999999999917,1
1718955520.9786124,-10.858664662142631,-11.3925,0.2899999999999996,1
1718955521.6181147,-11.765452723159967,-12.625833333333333,0.2899999999999996,1
1718955522.2413025,-12.589805505903,-13.705416666666666,0.2899999999999996,1
1718955522.8972342,-13.339217126578484,-14.6325,0.2899999999999996,1
1718955523.537056,-14.020500418101655,-15.518333333333333,0.2899999999999996,1
1718955524.1765425,-14.639848864940898,-16.247916666666665,0.2899999999999996,1
1718955524.8162558,-15.202892907522024,-16.83125,0.2899999999999996,1
1718955525.4864266,-15.714751128050326,-17.3275,0.2899999999999996,1
1718955526.1263585,-16.180076783076057,-17.8475,0.27,1
1718955526.7656796,-16.60310010582672,-18.262916666666666,0.27,1
1718955527.4223056,-16.98766676287277,-18.56625,0.27,1
1718955528.0615582,-17.337272814732824,-18.839166666666667,0.27,1
1718955528.7010915,-17.655096498241964,-19.1025,0.27,1
1718955529.3712807,-17.944027119613907,-19.329583333333332,0.27,1
1718955530.0755236,-18.206691320861125,-19.535416666666666,0.27,1
1718955530.701802,-18.4454769583586,-19.705,0.27,1
1718955531.3391628,-18.662554810629032,-19.825,0.27,1
1718955532.0108635,-18.85989831269306,-19.93625,0.27,1
1718955532.6664891,-19.039301496387626,-20.0675,0.27,1
1718955533.3047683,-19.202395299746332,-20.1725,0.27,1
1718955533.9772794,-19.350662393708784,-20.24041666666667,0.27,1
1718955534.6176858,-19.48545066094738,-20.29875,0.27,1
1718955535.3043468,-19.6079854493461,-20.35125,0.27,1
1718955535.9434752,-19.71938071152676,-20.408333333333335,0.27,1
1718955536.5839841,-19.820649131690995,-20.460833333333333,0.27,1
1718955537.2716382,-19.9127113318403,-20.498333333333335,0.27,1
1718955537.911253,-19.99640424106694,-20.535416666666666,0.27,1
1718955538.549945,-20.072488704000243,-20.569583333333334,0.27,1
1718955539.1897457,-20.141656397575982,-20.587083333333332,0.27,1
1718955539.8772538,-20.20453611900847,-20.605833333333333,0.27,1
1718955540.5328903,-20.26169950212891,-20.642083333333332,0.27,1
1718955541.1729953,-20.313666214056585,-20.660833333333333,0.27,1
1718955541.8439918,-20.360908679445384,-20.67791666666667,0.27,1
1718955542.4998171,-20.403856375253376,-20.6975,0.27,1
1718955543.1390085,-20.442899735078825,-20.714583333333334,0.25999999999999934,1
1718955543.7946396,-20.47839369855651,-20.715833333333332,0.24999999999999956,1
1718955544.4346406,-20.510660938081674,-20.715416666666666,0.25999999999999934,1
1718955545.0901623,-20.53999479219546,-20.732916666666668,0.25999999999999934,1
1718955545.7614748,-20.566661932298903,-20.75,0.24999999999999956,1
1718955546.4003022,-20.590904786938395,-20.75125,0.24999999999999956,1
1718955547.0407453,-20.61294374570157,-20.750833333333333,0.25999999999999934,1
1718955547.6805694,-20.632979162759007,-20.76875,0.24999999999999956,1
1718955548.3349123,-20.651193178265768,-20.785833333333333,0.24999999999999956,2
1718955549.0074039,-20.667751374180995,-20.78625,0.24999999999999956,2
1718955549.6635432,-20.682804279558482,-20.78625,0.24999999999999956,2
1718955550.3019874,-20.696488738992556,-20.78625,0.24999999999999956,2
1718955550.9425979,-20.708929156659906,-20.78625,0.24999999999999956,2
1718955551.5820854,-20.72023862726658,-20.78625,0.24999999999999956,2
1718955552.2684207,-20.730519964181738,-20.78625,0.24999999999999956,2
1718955552.8921483,-20.73986663410461,-20.78625,0.24999999999999956,2
1718955553.5475864,-20.748363606761764,-20.78625,0.24999999999999956,2
1718955554.1720452,-20.75608812735918,-20.804583333333333,0.24999999999999956,2
1718955554.8127317,-20.763110418811376,-20.82125,0.24999999999999956,1
1718955555.4834647,-20.769494320131557,-20.82208333333333,0.24999999999999956,1
1718955556.1378624,-20.775297866786264,-20.82208333333333,0.24999999999999956,1
1718955556.7946136,-20.78057381829054,-20.82208333333333,0.24999999999999956,1
1718955557.4489892,-20.785370137839884,-20.82208333333333,0.24999999999999956,2
1718955558.0894125,-20.789730428339293,-20.82208333333333,0.24999999999999956,2
1718955558.7286894,-20.793694328793293,-20.82208333333333,0.24999999999999956,2
1718955559.368312,-20.79729787466057,-20.82208333333333,0.24999999999999956,2
1718955560.0070393,-20.800573825449003,-20.82208333333333,0.24999999999999956,2
1718955560.6476603,-20.8035519625294,-20.82208333333333,0.24999999999999956,1
1718955561.2874746,-20.80625935987521,-20.82208333333333,0.24999999999999956,1
1718955561.9250338,-20.808720630189583,-20.82208333333333,0.24999999999999956,1
1718955562.548127,-20.810958148657196,-20.82208333333333,0.24999999999999956,1
1718955563.189255,-20.812992256355027,-20.82208333333333,0.24999999999999956,1
1718955563.8924553,-20.814841445171236,-20.82208333333333,0.24999999999999956,2
1718955564.5329292,-20.81652252591325,-20.82208333333333,0.24999999999999956,2
1718955565.1888373,-20.818050781133255,-20.82208333333333,0.24999999999999956,2
1718955565.828618,-20.819440104060536,-20.82208333333333,0.24999999999999956,2
1718955566.4675589,-20.820703124903513,-20.82208333333333,0.24999999999999956,2
1718955567.106283,-20.82185132566986,-20.82208333333333,0.24999999999999956,2
1718955567.7300255,-20.822895144548358,-20.82208333333333,0.24999999999999956,2
1718955568.3534613,-20.823844070801538,-20.82208333333333,0.24999999999999956,2
1718955568.9756258,-20.824706731031704,-20.82208333333333,0.24999999999999956,2
1718955569.647724,-20.825490967604576,-20.82208333333333,0.24999999999999956,2
1718955570.3189614,-20.826203909943555,-20.82208333333333,0.24999999999999956,2
1718955571.0388865,-20.82685203934263,-20.82208333333333,0.24999999999999956,2
1718955571.6627448,-20.827441247887236,-20.82208333333333,0.24999999999999956,2
1718955572.3022494,-20.8279768920187,-20.82208333333333,0.24999999999999956,2
1718955572.9727485,-20.82846384122912,-20.82208333333333,0.24999999999999956,1
1718955573.6606338,-20.8289065223295,-20.82208333333333,0.24999999999999956,1
1718955574.31578,-20.82930895969349,-20.82208333333333,0.24999999999999956,1
1718955574.9719865,-20.829674811842565,-20.82208333333333,0.24999999999999956,1
1718955575.6130283,-20.830007404705363,-20.82208333333333,0.24999999999999956,2
1718955576.2513633,-20.83030976185336,-20.82208333333333,0.24999999999999956,2
1718955576.938848,-20.8305846319879,-20.82208333333333,0.24999999999999956,2
1718955577.659316,-20.830834513928398,-20.82208333333333,0.24999999999999956,2
1718955578.2970796,-20.831061679328844,-20.82208333333333,0.24999999999999956,2
1718955578.922345,-20.83126819332925,-20.82208333333333,0.24999999999999956,1
1718955579.5606782,-20.83145593332962,-20.82208333333333,0.24999999999999956,1
1718955580.2176921,-20.831626606057235,-20.82208333333333,0.24999999999999956,1
1718955580.855904,-20.831781763082333,-20.82208333333333,0.24999999999999956,1
1718955581.4964423,-20.831922814923335,-20.82208333333333,0.24999999999999956,1
1718955582.1687517,-20.8320510438697,-20.82208333333333,0.24999999999999956,1
1718955582.8227324,-20.83216761563912,-20.82208333333333,0.24999999999999956,1
1718955583.4458535,-20.832273589974957,-20.82208333333333,0.24999999999999956,1
1718955584.0701554,-20.83236993028026,-20.82208333333333,0.24999999999999956,1
1718955584.6942074,-20.832457512376,-20.83875,0.24999999999999956,1
1718955585.3494592,-20.832537132463028,-20.855416666666667,0.24999999999999956,1
1718955586.0068648,-20.832609514360325,-20.856666666666666,0.24999999999999956,1
1718955586.6598694,-20.832675316085144,-20.856666666666666,0.24999999999999956,1
1718955587.3317232,-20.83273513583498,-20.856666666666666,0.24999999999999956,1
1718955587.9713967,-20.83278951742574,-20.856666666666666,0.24999999999999956,1
1718955588.6422138,-20.832838955235523,-20.856666666666666,0.24999999999999956,1
1718955589.2842646,-20.83288389869896,-20.856666666666666,0.24999999999999956,1
1718955589.9058053,-20.83292475639299,-20.856666666666666,0.24999999999999956,1
1718955590.5771697,-20.832961899751208,-20.856666666666666,0.24999999999999956,1
1718955591.2004914,-20.832995666440492,-20.856666666666666,0.24999999999999956,2
1718955591.857136,-20.83302636343075,-20.856666666666666,0.24999999999999956,2
1718955592.4959004,-20.833054269785528,-20.856666666666666,0.24999999999999956,2
1718955593.136978,-20.833079639198967,-20.856666666666666,0.24999999999999956,2
1718955593.8240652,-20.83310270230209,-20.856666666666666,0.24999999999999956,2
1718955594.46367,-20.833123668759477,-20.856666666666666,0.24999999999999956,2
1718955595.101719,-20.833142729175282,-20.856666666666666,0.24999999999999956,2
1718955595.758779,-20.833160056826014,-20.856666666666666,0.24999999999999956,2
1718955596.3984356,-20.83317580923577,-20.856666666666666,0.24999999999999956,2
1718955597.053137,-20.833190129608276,-20.856666666666666,0.24999999999999956,2
1718955597.692029,-20.833203148128735,-20.856666666666666,0.24999999999999956,2
1718955598.3483999,-20.833214983147336,-20.856666666666666,0.24999999999999956,2
1718955599.0034974,-20.833225742255152,-20.856666666666666,0.24999999999999956,2
1718955599.6436737,-20.83323552326226,-20.856666666666666,0.24999999999999956,2
1718955600.2835014,-20.833244415086902,-20.856666666666666,0.24999999999999956,1
1718955600.9871984,-20.83325249856385,-20.856666666666666,0.24999999999999956,1
1718955601.6263318,-20.833259847179256,-20.856666666666666,0.24999999999999956,1
1718955602.2649367,-20.83326652773872,-20.856666666666666,0.24999999999999956,1
1718955602.9212594,-20.833272600974595,-20.856666666666666,0.24999999999999956,1
1718955603.5449104,-20.833278122098115,-20.856666666666666,0.24999999999999956,1
1718955604.2317977,-20.83328314130132,-20.855416666666667,0.24999999999999956,1
1718955604.8717163,-20.83328770421332,-20.837083333333332,0.27,1
1718955605.5761378,-20.833291852315135,-20.82,0.27,1
1718955606.2152927,-20.83329562331679,-20.819583333333334,0.27,2
1718955606.8547263,-20.833299051500113,-20.819583333333334,0.27,2
1718955607.5106413,-20.833302168030404,-20.819583333333334,0.27,2
1718955608.1966112,-20.83330500123976,-20.819583333333334,0.27,2
1718955608.836446,-20.833307576884636,-20.819583333333334,0.27,2
1718955609.4604645,-20.83330991837997,-20.819583333333334,0.27,2
1718955610.1465557,-20.833312047012097,-20.819583333333334,0.27,2
1718955610.7705631,-20.833313982132204,-20.819583333333334,0.27,2
1718955611.426753,-20.83331574133231,-20.819583333333334,0.27,2
1718955612.0516791,-20.83331734060513,-20.819583333333334,0.27,1
1718955612.6902323,-20.833318794489514,-20.819583333333334,0.27,1
1718955613.3777244,-20.83332011620259,-20.819583333333334,0.27,1
1718955614.0173402,-20.83332131775993,-20.819583333333334,0.27,1
1718955614.6729991,-20.833322410084783,-20.819583333333334,0.27,1
1718955615.3440948,-20.833323403107375,-20.819583333333334,0.27,1
1718955615.9691958,-20.833324305855193,-20.819583333333334,0.27,1
1718955616.639727,-20.833325126535026,-20.819583333333334,0.27,1
1718955617.2792268,-20.833325872607595,-20.819583333333334,0.27,1
1718955617.9497812,-20.833326550855393,-20.819583333333334,0.27,2
1718955618.6057568,-20.833327167444295,-20.819583333333334,0.27,2
1718955619.2297158,-20.83332772797966,-20.819583333333334,0.27,2
1718955619.8860226,-20.83332823755727,-20.819583333333334,0.27,2
1718955620.541343,-20.83332870080964,-20.819583333333334,0.27,2
1718955621.181099,-20.833329121948154,-20.819583333333334,0.27,2
1718955621.8349438,-20.833329504801355,-20.819583333333334,0.27,2
1718955622.4766662,-20.833329852849715,-20.819583333333334,0.27,2
1718955623.1461334,-20.833330169257316,-20.819583333333334,0.27,2
1718955623.7716978,-20.83333045690059,-20.819583333333334,0.27,2
1718955624.4418852,-20.833330718394475,-20.819583333333334,0.27,1
1718955625.0977805,-20.833330956116193,-20.819583333333334,0.27,1
1718955625.7221465,-20.83333117222684,-20.819583333333334,0.27,1
1718955626.3615127,-20.83333136869107,-20.819583333333334,0.27,1
1718955627.0173774,-20.83333154729491,-20.819583333333334,0.27,1
1718955627.6569746,-20.83333170966204,-20.819583333333334,0.27,1
1718955628.3600578,-20.83333185726852,-20.819583333333334,0.27,1
1718955628.9990237,-20.833331991456227,-20.819583333333334,0.27,1
1718955629.6229548,-20.83333211344506,-20.819583333333334,0.27,1
1718955630.3109095,-20.833332224343994,-20.819583333333334,0.27,1
1718955630.9509156,-20.8333323251612,-20.819583333333334,0.27,1
1718955631.6217308,-20.833332416813217,-20.819583333333334,0.27,1
1718955632.260801,-20.833332500133224,-20.819583333333334,0.27,1
1718955632.9018643,-20.833332575878693,-20.819583333333334,0.27,1
1718955633.539066,-20.833332644738203,-20.819583333333334,0.27,1
1718955634.163165,-20.83333270733776,-20.819583333333334,0.27,1
1718955634.7869272,-20.83333276424645,-20.819583333333334,0.27,1
1718955635.4255483,-20.833332815981624,-20.819583333333334,0.27,1
1718955636.0514205,-20.833332863013595,-20.819583333333334,0.27,2
1718955636.6899102,-20.833332905769936,-20.819583333333334,0.27,2
1718955637.360895,-20.833332944639334,-20.819583333333334,0.27,2
1718955638.001967,-20.833332979975154,-20.819583333333334,0.27,2
1718955638.7632508,-20.833333012098624,-20.820416666666667,0,2
1718955639.526704,-20.83333304130178,-20.840416666666666,0,2
1718955640.2090106,-20.833333067850102,-20.861666666666668,0.24999999999999956,2
1718955640.8289962,-20.833333091984944,-20.879583333333333,0.24999999999999956,2
1718955641.5651817,-20.833333113925704,-20.880416666666665,0,2
1718955642.2203,-17.045454345993065,-20.824166666666667,0.24999999999999956,1
1718955642.860363,-13.601928193327028,-17.315833333333334,0.2999999999999994,1
1718955643.514844,-10.471449872721545,-12.606666666666667,0.2999999999999994,1
1718955644.1385455,-7.625560490352921,-9.06625,0.30999999999999917,1
1718955644.7797248,-5.038388324563251,-6.772083333333334,0.30999999999999917,1
1718955645.4643223,-2.6864136283908375,-4.325,0.2999999999999994,1
1718955646.089188,-0.5482548136886423,-1.0833333333333333,0.2999999999999994,1
1718955646.7303293,1.3955259269497158,1.7729166666666667,0.2999999999999994,1
1718955647.4015598,3.1625993275300424,3.8858333333333333,0.2999999999999994,1
1718955648.0237153,4.769029691693989,5.6033333333333335,0.2999999999999994,1


==> Exercise_Data/data/wuren-4/HumanF.csv <==
1718955887.110347,0
1718955890.2649908,0
1718955893.3513916,0
1718955896.3778496,0
1718955899.4383202,0
1718955902.4378316,0
1718955905.490732,0
1718955908.5034053,0
1718955911.5142841,0
1718955914.5323586,0
1718955917.5628462,0
1718955920.5946326,0
1718955923.624607,0
1718955926.640114,0
1718955929.6467621,0
1718955932.64895,0
1718955935.6809545,0
1718955938.7059946,0
1718955941.691689,0
1718955944.742672,0
1718955947.7439864,0
1718955950.7559311,0
1718955953.780877,0
1718955956.7966027,0
1718955959.8114104,0
1718955962.8326972,0
1718955965.8628776,0
1718955968.8623908,0
1718955971.8826134,0
1718955974.905538,0
1718955977.9195795,0
1718955980.934129,0
1718955983.9547677,0
1718955986.980847,0
1718955990.004951,0
1718955992.9969478,0
1718955996.0349655,0
1718955999.0540817,0
1718956002.0753994,0
1718956005.095495,0
1718956008.109108,0
1718956011.1274104,0
1718956014.1409357,0
1718956017.163107,0
1718956020.1682172,0
1718956023.1978328,0
1718956026.1883671,0
1718956029.2306304,0
1718956032.237018,0
1718956035.259649,0
1718956038.2714176,0
1718956041.2790256,0
1718956044.2976944,0
1718956047.3115447,0
1718956050.303908,0
1718956053.3608565,0
1718956056.3831856,0
1718956059.3932273,0
1718956062.4196982,0
1718956065.434909,0
1718956068.4644024,0
1718956071.4807007,0
1718956074.4909642,0
1718956077.5181503,0
1718956080.5515943,0
1718956083.550457,0
1718956086.582431,0
1718956089.5950797,0
1718956092.6285174,0
1718956095.6471124,0
1718956098.6789668,0
1718956101.6879797,0
1718956104.7070127,0
1718956107.7107127,0
1718956110.7469318,0
1718956113.7578127,0
1718956116.7916474,0
1718956119.8060386,0
1718956122.8282907,0
1718956125.8569236,0
1718956128.8637643,0
1718956131.8906171,0
1718956134.9133089,0
1718956137.9187167,0
1718956140.9416952,0
1718956143.9485273,0
1718956146.9898634,0
1718956149.9947686,0
1718956153.0159338,0
1718956156.0217216,0
1718956159.0356767,-1
1718956162.0585332,0
1718956165.0701857,0
1718956168.1090858,0
1718956171.1221888,0
1718956174.1414983,0
1718956177.1517298,0
1718956180.170013,0
1718956183.185588,0
1718956186.1962998,0
1718956189.1792572,0
1718956192.215976,0
1718956195.2398925,0
1718956198.26885,0
1718956201.2752955,0
1718956204.2940867,0
1718956207.3216166,0
1718956210.3450718,0
1718956213.348302,0
1718956216.3695185,0
1718956219.3951073,0
1718956222.4075346,0
1718956225.4149837,0
1718956228.4401183,0
1718956231.4419227,0
1718956234.4707627,0
1718956237.489224,0
1718956240.510511,0
1718956243.5291076,0
1718956246.533992,0
1718956249.5621345,0
1718956252.5836496,0
1718956255.5953367,0
1718956258.6096032,0
1718956261.6438417,0
1718956264.6475651,0
1718956267.666336,0
1718956270.677753,0
1718956273.703626,0
1718956276.7227786,0
1718956279.73086,0
1718956282.7501013,0
1718956285.775527,0
1718956288.7875009,0
1718956291.8182034,0
1718956294.8394482,0
1718956297.8435743,0
1718956300.868775,0
1718956303.876166,0
1718956306.9013042,0
1718956309.9235098,0
1718956312.9188006,0
1718956315.9547172,0
1718956318.9734113,0
1718956321.9882092,0
1718956325.0054097,0
1718956328.0145,0
1718956331.0390024,0
1718956334.061411,0
1718956337.0640774,0
1718956340.0937705,0
1718956343.1281533,0
1718956346.1454089,0
1718956349.1588826,0
1718956352.1806536,0
1718956355.1957314,0
1718956358.2116132,0
1718956361.2305334,0
1718956364.256581,0
1718956367.2778578,0
1718956370.3037903,0
1718956373.3205044,0
1718956376.300535,0
1718956379.3495512,0
1718956382.3597412,0
1718956385.384288,0
1718956388.3907475,0
1718956391.4136353,0
1718956394.4359534,0
1718956397.4595292,0
1718956400.4825087,0
1718956403.5065308,0
1718956406.5284595,0
1718956409.524337,0
1718956412.5582674,0
1718956415.5808756,0


==> Exercise_Data/data/wuren-4/data.csv <==
1718955885.982641,-18.93939393939394,-20.8,0.27,1
1718955886.7663875,-15.323691460055095,-18.713333333333335,0.30999999999999917,1
1718955887.4532387,-12.036689206110696,-14.24375,0.2899999999999996,1
1718955888.0767167,-9.04850533888851,-10.193333333333333,0.2999999999999994,1
1718955888.7177007,-6.33197455050471,-7.81375,0.30999999999999917,1
1718955889.3873122,-3.862401106519428,-5.5720833333333335,0.2999999999999994,1
1718955890.074589,-1.6173343392600872,-2.5904166666666666,0.2999999999999994,1
1718955890.699188,0.4236354491574942,0.53125,0.2999999999999994,1
1718955891.3396595,2.279062529537114,2.8175,0.2999999999999994,1
1718955891.962397,3.965814420791321,4.5125,0.2999999999999994,1
1718955892.586263,5.499225231022416,6.303333333333334,0.2999999999999994,1
1718955893.233935,6.893235058505233,8.303333333333333,0.2999999999999994,1
1718955893.8652277,8.160516719853234,10.003333333333334,0.2999999999999994,1
1718955894.5377374,9.312590957442335,11.265,0.2999999999999994,1
1718955895.1770995,10.359931173432427,12.433333333333334,0.2999999999999994,1
1718955895.831104,11.312058642514325,13.52,0.2999999999999994,1
1718955896.471545,12.177629068952422,14.505,0.2999999999999994,1
1718955897.1126523,12.964511274805227,15.289166666666667,0.2999999999999994,1
1718955897.7507043,13.679858734671422,15.987916666666667,0.2999999999999994,1
1718955898.3896396,14.330174607277053,16.6,0.2999999999999994,1
1718955899.078741,14.921370855100346,17.1525,0.2999999999999994,1
1718955899.7185452,15.458821989485163,17.66125,0.2999999999999994,2
1718955900.358049,15.947413929834996,18.09958333333333,0.2999999999999994,2
1718955900.9795516,16.391588421062114,18.48,0.2999999999999994,2
1718955901.668717,16.79538341308677,18.855833333333333,0.30999999999999917,2
1718955902.2898805,17.16246976947282,19.204583333333332,0.30999999999999917,2
1718955902.9295485,17.496184638914688,19.501666666666665,0.30999999999999917,2
1718955903.5523674,17.799561792952748,19.744583333333335,0.2999999999999994,2
1718955904.1752346,18.07535920571462,19.967916666666667,0.30999999999999917,2
1718955904.8155344,18.326084126407224,20.1625,0.30999999999999917,2
1718955905.4887419,18.554015872491412,20.333333333333332,0.30999999999999917,2
1718955906.125637,18.76122655074978,20.48625,0.30999999999999917,2
1718955906.7498078,18.949599894621013,20.605,0.30999999999999917,2
1718955907.3895557,19.1208483890494,20.692916666666665,0.30999999999999917,2
1718955908.0125482,19.27652883852975,20.761666666666667,0.30999999999999917,2
1718955908.6371806,19.418056519875535,20.830833333333334,0.30999999999999917,2
1718955909.3085475,19.546718048371694,20.881666666666668,0.30999999999999917,2
1718955909.932284,19.663683074277312,20.919583333333332,0.30999999999999917,2
1718955910.555543,19.77001491600968,20.953333333333333,0.30999999999999917,2
1718955911.1945457,19.866680226675452,20.97,0.30999999999999917,2
1718955911.8330896,19.954557781826175,20.97,0.30999999999999917,2
1718955912.5046103,20.034446468326834,20.97,0.30999999999999917,2
1718955913.128555,20.107072546963778,20.97,0.30999999999999917,2
1718955913.7517047,20.17309625481556,20.97,0.30999999999999917,2
1718955914.4705422,20.233117807408078,20.97,0.30999999999999917,2
1718955915.109651,20.287682855219465,20.97,0.30999999999999917,2
1718955915.7507265,20.337287444138905,20.97,0.30999999999999917,2
1718955916.5503905,20.38238252497477,20.97,0.30999999999999917,2
1718955917.2200358,20.423378053007365,20.969583333333333,0.30999999999999917,2
1718955917.8608282,20.460646714855173,20.951666666666668,0.30999999999999917,2
1718955918.548675,20.49452731653501,20.935,0.30999999999999917,2
1718955923.4890342,20.525327863516676,20.795,0.30999999999999917,2
1718955924.52903,20.553328360772745,20.795833333333334,0.30999999999999917,2
1718955925.2006404,20.578783358278244,20.828333333333333,0.30999999999999917,2
1718955926.7175465,20.60192426510143,20.828333333333333,0.30999999999999917,2
1718955927.3593874,20.622961453122517,20.828333333333333,0.30999999999999917,2
1718955928.0134985,20.642086169505323,20.828333333333333,0.30999999999999917,2
1718955928.6856062,20.659472275307866,20.828333333333333,0.30999999999999917,2
1718955929.3261364,20.675277826037455,20.828333333333333,0.30999999999999917,2
1718955929.9807053,20.6896465085189,20.828333333333333,0.30999999999999917,2
1718955930.650914,20.702708947138394,20.828333333333333,0.30999999999999917,2
1718955931.2745228,20.714583891337934,20.828333333333333,0.30999999999999917,2
1718955931.9149706,20.7253792951557,20.828333333333333,0.30999999999999917,2
1718955932.5868065,20.7351932986264,20.828333333333333,0.30999999999999917,2
1718955933.2434578,20.74411511996339,20.828333333333333,0.30999999999999917,2
1718955933.8819451,20.75222586663338,20.828333333333333,0.30999999999999917,2
1718955934.5216825,20.759599272697013,20.828333333333333,0.30999999999999917,2
1718955935.1616447,20.766302369118492,20.828333333333333,0.30999999999999917,2
1718955935.8335202,20.772396093138024,20.828333333333333,0.30999999999999917,2
1718955936.473266,20.777935842246684,20.828333333333333,0.30999999999999917,2
1718955937.1125772,20.78297197780002,20.828333333333333,0.30999999999999917,2
1718955937.7841647,20.78755028284851,20.828333333333333,0.30999999999999917,2
1718955938.4549966,20.79171237834712,20.828333333333333,0.30999999999999917,2
1718955939.0950773,20.79549610152769,20.828333333333333,0.30999999999999917,2
1718955939.7663553,20.798935849873658,20.828333333333333,0.30999999999999917,2
1718955940.4056144,20.802062893824537,20.828333333333333,0.30999999999999917,2
1718955941.0452628,20.804905661052615,20.828333333333333,0.30999999999999917,2
1718955941.6846244,20.807489994896315,20.828333333333333,0.30999999999999917,2
1718955942.3249104,20.80983938929967,20.828333333333333,0.30999999999999917,2
1718955943.0280907,20.811975202393636,20.828333333333333,0.30999999999999917,2
1718955943.667986,20.8139168506609,20.828333333333333,0.30999999999999917,2
1718955944.3395476,20.815681985449288,20.828333333333333,0.30999999999999917,2
1718955944.9791942,20.81728665343875,20.828333333333333,0.30999999999999917,2
1718955945.634642,20.818745442520072,20.828333333333333,0.30999999999999917,2
1718955946.338008,20.82007161441219,20.828333333333333,0.30999999999999917,2
1718955946.977255,20.821277225223202,20.828333333333333,0.30999999999999917,2
1718955947.6329126,20.822373235051394,20.828333333333333,0.30999999999999917,2
1718955948.2882903,20.82336960762248,20.828333333333333,0.30999999999999917,2
1718955948.944388,20.824275400868913,20.828333333333333,0.30999999999999917,2
1718955949.583511,20.825098849274777,20.828333333333333,0.30999999999999917,2
1718955950.2237504,20.825847438734638,20.828333333333333,0.30999999999999917,2
1718955950.895266,20.82652797460726,20.828333333333333,0.30999999999999917,2
1718955951.5347798,20.827146643582356,20.828333333333333,0.30999999999999917,2
1718955952.1736872,20.827709069923344,20.828333333333333,0.30999999999999917,2
1718955952.8456423,20.82822036659699,20.828333333333333,0.30999999999999917,2
1718955953.4853194,20.82868518175483,20.828333333333333,0.30999999999999917,2
1718955954.1248426,20.82910774098924,20.828333333333333,0.30999999999999917,2
1718955954.7489579,20.8294918857478,20.828333333333333,0.30999999999999917,2
1718955955.4198196,20.829841108255568,20.828333333333333,0.30999999999999917,2
1718955956.0584211,20.830158583262648,20.828333333333333,0.30999999999999917,2
1718955956.6975276,20.830447196905432,20.828333333333333,0.30999999999999917,2
1718955957.3554158,20.830709572944336,20.828333333333333,0.30999999999999917,2
1718955958.056893,20.83094809661606,20.828333333333333,0.30999999999999917,2
1718955958.680498,20.83116493631763,20.828333333333333,0.30999999999999917,2
1718955959.304728,20.831362063319055,20.828333333333333,0.30999999999999917,2
1718955959.944343,20.831541269683985,20.828333333333333,0.30999999999999917,2
1718955960.5848072,20.831704184561204,20.828333333333333,0.30999999999999917,2
1718955961.2225094,20.83185228899502,20.828333333333333,0.30999999999999917,2
1718955961.894954,20.831986929389412,20.828333333333333,0.30999999999999917,2
1718955962.518786,20.832109329747958,20.828333333333333,0.30999999999999917,2
1718955963.1584904,20.832220602801172,20.828333333333333,0.30999999999999917,2
1718955963.845947,20.832321760122287,20.828333333333333,0.30999999999999917,2
1718955964.4692483,20.832413721323295,20.828333333333333,0.30999999999999917,2
1718955965.0920205,20.83249732241511,20.828333333333333,0.30999999999999917,2
1718955965.716473,20.83257332340768,20.828333333333333,0.30999999999999917,2
1718955966.3390331,20.8326424152191,20.828333333333333,0.30999999999999917,2
1718955966.962577,20.832705225956754,20.828333333333333,0.30999999999999917,2
1718955967.6029706,20.832762326627357,20.828333333333333,0.30999999999999917,2
1718955968.3006778,20.832814236327906,20.828333333333333,0.30999999999999917,2
1718955968.930218,20.83286142696476,20.828333333333333,0.30999999999999917,2
1718955969.5856133,20.832904327543705,20.828333333333333,0.30999999999999917,2
1718955970.257122,20.832943328070034,20.828333333333333,0.30999999999999917,2
1718955970.8966482,20.83297878309398,20.828333333333333,0.30999999999999917,2
1718955971.5686111,20.83301101493392,20.828333333333333,0.30999999999999917,2
1718955972.2070253,20.833040316606592,20.828333333333333,0.30999999999999917,2
1718955972.8463824,20.833066954490846,20.828333333333333,0.30999999999999917,2
1718955973.5181606,20.83309117074925,20.828333333333333,0.30999999999999917,2
1718955974.1581733,20.83311318552962,20.828333333333333,0.30999999999999917,2
1718955974.8298228,20.833133198966316,20.828333333333333,0.30999999999999917,2
1718955975.468994,20.83315139299968,20.828333333333333,0.30999999999999917,2
1718955976.108814,20.833167933030005,20.828333333333333,0.30999999999999917,2
1718955976.7977054,20.833182969421227,20.828333333333333,0.30999999999999917,2
1718955977.4360557,20.833196638867786,20.828333333333333,0.30999999999999917,2
1718955978.1066833,20.833209065637373,20.828333333333333,0.30999999999999917,2
1718955978.729827,20.833220362700644,20.828333333333333,0.30999999999999917,2
1718955979.386186,20.833230632758156,20.828333333333333,0.30999999999999917,2
1718955980.0102687,20.833239969174087,20.828333333333333,0.30999999999999917,2
1718955980.6515918,20.833248456824926,20.828333333333333,0.30999999999999917,2
1718955981.337652,20.83325617287114,20.828333333333333,0.30999999999999917,2
1718955981.9604144,20.833263187458627,20.828333333333333,0.30999999999999917,2
1718955982.6160128,20.833269564356318,20.828333333333333,0.30999999999999917,2
1718955983.2556143,20.833275361536046,20.828333333333333,0.30999999999999917,2
1718955983.894752,20.83328063169943,20.828333333333333,0.30999999999999917,2
1718955984.5180585,20.833285422757058,20.828333333333333,0.30999999999999917,2
1718955985.2375643,20.833289778263996,20.828333333333333,0.30999999999999917,2
1718955985.8621993,20.833293737815755,20.828333333333333,0.30999999999999917,2
1718955986.5170343,20.833297337408258,20.828333333333333,0.30999999999999917,2
1718955987.1412683,20.83330060976509,20.828333333333333,0.30999999999999917,2
1718955987.8294032,20.833303584634923,20.828333333333333,0.30999999999999917,2
1718955988.5009038,20.833306289062044,20.828333333333333,0.30999999999999917,2
1718955989.139313,20.83330874763217,20.828333333333333,0.30999999999999917,2
1718955989.8278365,20.833310982695913,20.828333333333333,0.30999999999999917,2
1718955990.4507892,20.833313014572038,20.828333333333333,0.30999999999999917,2
1718955991.0740428,20.833314861732166,20.828333333333333,0.30999999999999917,2
1718955991.6985424,20.83331654096864,20.828333333333333,0.30999999999999917,2
1718955992.3690317,20.833318067547236,20.828333333333333,0.30999999999999917,2
1718955992.9929457,20.83331945534598,20.828333333333333,0.30999999999999917,2
1718955993.6634881,20.83332071698119,20.828333333333333,0.30999999999999917,2
1718955994.2876346,20.833321863922297,20.828333333333333,0.30999999999999917,2
1718955994.911017,20.833322906596027,20.828333333333333,0.30999999999999917,2
1718955995.5984888,20.83332385448123,20.828333333333333,0.30999999999999917,2
1718955996.2403307,20.833324716195058,20.828333333333333,0.30999999999999917,2
1718955996.87851,20.833325499571266,20.828333333333333,0.30999999999999917,2
1718955997.5497162,20.83332621173145,20.828333333333333,0.30999999999999917,2
1718955998.1885397,20.833326859149807,20.828333333333333,0.30999999999999917,2
1718955998.8297303,20.83332744771195,20.828333333333333,0.30999999999999917,2
1718955999.5166364,20.833327982768434,20.828333333333333,0.30999999999999917,2
1718956000.1391854,20.83332846918342,20.828333333333333,0.30999999999999917,2
1718956000.8272977,20.833328911378874,20.828333333333333,0.30999999999999917,2
1718956001.5316737,20.83332931337473,20.828333333333333,0.30999999999999917,2
1718956002.1712627,20.833329678825514,20.828333333333333,0.30999999999999917,2
1718956002.8106742,20.8333300110535,20.828333333333333,0.30999999999999917,2
1718956003.465615,20.83333031307894,20.828333333333333,0.30999999999999917,2
1718956004.1372662,20.833330587647517,20.828333333333333,0.30999999999999917,2
1718956004.7608113,20.83333083725532,20.828333333333333,0.30999999999999917,2
1718956005.415597,20.833331064171507,20.828333333333333,0.30999999999999917,2
1718956006.0564823,20.83333127045895,20.828333333333333,0.30999999999999917,2
1718956006.695513,20.833331457992983,20.828333333333333,0.30999999999999917,2
1718956007.3350236,20.83333162847847,20.828333333333333,0.30999999999999917,2
1718956007.9586124,20.83333178346528,20.828333333333333,0.30999999999999917,2
1718956008.581471,20.83333192436237,20.828333333333333,0.30999999999999917,2
1718956009.20503,20.833332052450643,20.828333333333333,0.30999999999999917,2
1718956009.8686213,20.833332168894522,20.828333333333333,0.30999999999999917,2
1718956010.5013895,20.8333322747526,20.828333333333333,0.30999999999999917,2
1718956011.1883245,20.833332370987215,20.828333333333333,0.30999999999999917,2
1718956011.8282115,20.83333245847322,20.828333333333333,0.30999999999999917,2
1718956012.5161252,20.833332538005948,20.828333333333333,0.30999999999999917,2
1718956013.1712883,20.83333261030845,20.828333333333333,0.30999999999999917,2
1718956013.810724,20.833332676037983,20.828333333333333,0.30999999999999917,2
1718956014.4676504,20.833332735792112,20.828333333333333,0.30999999999999917,2
1718956015.1062121,20.833332790114035,20.828333333333333,0.30999999999999917,2
1718956015.8102198,20.833332839497597,20.828333333333333,0.30999999999999917,2
1718956016.4496825,20.83333288439176,20.828333333333333,0.30999999999999917,2
1718956017.1053681,20.833332925204644,20.828333333333333,0.30999999999999917,2
1718956017.7444937,20.83333296230725,20.828333333333333,0.30999999999999917,2
1718956018.3842158,20.83333299603689,20.828333333333333,0.30999999999999917,2
1718956019.0215912,20.833333026700203,20.828333333333333,0.30999999999999917,2
1718956019.6787922,20.83333305457595,20.828333333333333,0.30999999999999917,2
1718956020.3032734,20.833333079917526,20.828333333333333,0.30999999999999917,2
1718956020.9420252,20.83333310295532,20.828333333333333,0.30999999999999917,2
1718956021.5970407,17.04545433602,20.795,0.30999999999999917,2
1718956022.2539284,13.60192818426059,19.01125,0.30999999999999917,2
1718956022.8924294,10.471449864479327,16.56,0.2999999999999994,2
1718956023.5484018,7.625560482859995,14.064166666666667,0.2999999999999994,2
1718956024.173343,5.038388317751512,11.448333333333334,0.2999999999999994,2
1718956024.875451,2.6864136221983426,8.704166666666667,0.2999999999999994,2
1718956025.5153935,0.5482548080591004,5.7,0.2999999999999994,2
1718956026.18535,-1.395525932067491,2.9833333333333334,0.2999999999999994,2
1718956026.85813,-3.1625993321825687,0.2808333333333333,0.2999999999999994,2
1718956027.528642,-4.769029695923551,-2.370833333333333,0.2999999999999994,2
1718956028.169752,-6.229420935688068,-4.880833333333333,0.2999999999999994,2
1718956028.8242922,-7.5570493354740025,-6.98625,0.30999999999999917,2
1718956029.4641118,-8.763984244370306,-9.094583333333333,0.30999999999999917,1
1718956030.1040854,-9.861197797912403,-10.852916666666667,0.2999999999999994,1
1718956030.7599235,-10.85866466476885,-12.234166666666667,0.2999999999999994,1
1718956031.3995583,-11.765452725547439,-13.354583333333334,0.2899999999999996,1
1718956032.037368,-12.589805508073429,-14.38875,0.2899999999999996,1
1718956032.6778204,-13.339217128551603,-15.333333333333334,0.2899999999999996,1
1718956033.3827648,-14.020500419895397,-16.1175,0.2899999999999996,1
1718956034.0211287,-14.639848866571574,-16.817916666666665,0.2899999999999996,1
1718956034.6603577,-15.202892909004458,-17.367916666666666,0.2799999999999998,1
1718956035.3016472,-15.71475112939799,-17.790416666666665,0.27,1
1718956035.9393275,-16.180076784301207,-18.168333333333333,0.27,1
1718956036.562183,-16.60310010694049,-18.544166666666666,0.27,1
1718956037.2211297,-16.987666763885294,-18.856666666666666,0.27,1
1718956037.8585052,-17.3372728156533,-19.112916666666667,0.27,1
1718956038.5301824,-17.655096499078756,-19.321666666666665,0.27,1
1718956039.1708994,-17.94402712037463,-19.508333333333333,0.27,1
1718956039.8727002,-18.206691321552693,-19.665416666666665,0.27,1
1718956040.4954698,-18.4454769589873,-19.81833333333333,0.27,1
1718956041.1527536,-18.66255481120057,-19.9375,0.27,1
1718956041.839683,-18.85989831321264,-20.034583333333334,0.27,1
1718956042.5270174,-19.039301496859977,-20.12625,0.27,1
1718956043.1661108,-19.20239530017574,-20.222083333333334,0.27,1
1718956043.842526,-19.350662394099157,-20.292083333333334,0.27,1
1718956044.5419548,-19.485450661302263,-20.3475,0.27,1
1718956045.1652493,-19.60798544966872,-20.405416666666667,0.27,1
1718956045.7883422,-19.71938071182005,-20.45625,0.27,1
1718956046.4621193,-19.820649131957623,-20.49041666666667,0.27,1
1718956047.1008036,-19.912711332082683,-20.510416666666668,0.27,1
1718956047.7394753,-19.99640424128729,-20.545833333333334,0.27,1
1718956048.3638272,-20.07248870420057,-20.579583333333332,0.27,1
1718956049.0027597,-20.141656397758094,-20.5975,0.27,1
1718956049.6260002,-20.20453611917402,-20.614583333333332,0.27,1
1718956050.2982483,-20.261699502279413,-20.632083333333334,0.26000000000000023,1
1718956050.9372802,-20.313666214193404,-20.65041666666667,0.26000000000000023,1
1718956051.5935018,-20.360908679569764,-20.669583333333332,0.26000000000000023,1
1718956052.2328808,-20.40385637536645,-20.68625,0.24999999999999956,1
1718956052.8726258,-20.442899735181623,-20.705,0.24999999999999956,1
1718956053.5602138,-20.47839369864996,-20.7225,0.24999999999999956,2
1718956054.182975,-20.510660938166634,-20.74041666666667,0.24999999999999956,2
1718956054.8545887,-20.539994792272694,-20.759166666666665,0.24999999999999956,2
1718956055.4941216,-20.566661932369115,-20.776666666666667,0.24999999999999956,2
1718956056.1345005,-20.590904787002223,-20.777916666666666,0.26000000000000023,2
1718956056.7732573,-20.612943745759605,-20.777916666666666,0.26000000000000023,1
1718956057.3968844,-20.632979162811758,-20.795416666666668,0.24999999999999956,1
1718956058.0364382,-20.651193178313722,-20.812083333333334,0.24999999999999956,1
1718956058.772128,-20.667751374224597,-20.812916666666666,0.24999999999999956,1
1718956059.412197,-20.682804279598113,-20.812916666666666,0.24999999999999956,1
1718956060.0987036,-20.69648873902859,-20.812916666666666,0.24999999999999956,1
1718956060.7391694,-20.70892915669266,-20.812916666666666,0.24999999999999956,1
1718956061.4266412,-20.720238627296354,-20.812916666666666,0.24999999999999956,1
1718956062.0657794,-20.73051996420881,-20.812916666666666,0.24999999999999956,1
1718956062.7219577,-20.739866634129218,-20.812916666666666,0.24999999999999956,1
1718956063.3619213,-20.74836360678414,-20.812916666666666,0.24999999999999956,1
1718956064.0328817,-20.756088127379524,-20.812916666666666,0.24999999999999956,1
1718956064.672677,-20.763110418829868,-20.812916666666666,0.24999999999999956,1
1718956065.3756218,-20.769494320148365,-20.812916666666666,0.24999999999999956,1
1718956066.01533,-20.775297866801544,-20.812916666666666,0.24999999999999956,2
1718956066.6870148,-20.780573818304433,-20.812916666666666,0.24999999999999956,2
1718956067.3267229,-20.785370137852514,-20.812916666666666,0.24999999999999956,2
1718956067.9654546,-20.78973042835077,-20.812916666666666,0.24999999999999956,2
1718956068.5884945,-20.793694328803735,-20.812916666666666,0.24999999999999956,1
1718956069.2441735,-20.797297874670058,-20.812916666666666,0.24999999999999956,1
1718956069.8685458,-20.800573825457633,-20.812916666666666,0.24999999999999956,1
1718956070.5551558,-20.80355196253724,-20.81375,0.24999999999999956,1
1718956071.194984,-20.80625935988234,-20.83125,0.24999999999999956,1
1718956071.8346782,-20.808720630196063,-20.847916666666666,0.24999999999999956,1
1718956072.4905727,-20.81095814866309,-20.84958333333333,0.24999999999999956,1
1718956073.13016,-20.81299225636038,-20.84958333333333,0.24999999999999956,1
1718956073.8480153,-20.814841445176103,-20.84958333333333,0.24999999999999956,1
1718956074.4874463,-20.816522525917673,-20.84958333333333,0.24999999999999956,1
1718956075.142778,-20.81805078113728,-20.84958333333333,0.24999999999999956,1
1718956075.7999845,-20.819440104064192,-20.84958333333333,0.24999999999999956,1
1718956076.4382255,-20.820703124906842,-20.84958333333333,0.24999999999999956,1
1718956077.0765917,-20.82185132567289,-20.84958333333333,0.24999999999999956,1
1718956077.7642112,-20.822895144551104,-20.84958333333333,0.24999999999999956,1
1718956078.3885312,-20.823844070804036,-20.84958333333333,0.24999999999999956,1
1718956079.0281045,-20.824706731033974,-20.84958333333333,0.24999999999999956,1
1718956079.714978,-20.825490967606644,-20.84958333333333,0.24999999999999956,1
1718956080.3400888,-20.826203909945434,-20.84958333333333,0.24999999999999956,1
1718956080.9802122,-20.826852039344335,-20.84958333333333,0.24999999999999956,2
1718956081.6991932,-20.82744124788879,-20.84958333333333,0.24999999999999956,2
1718956082.3380797,-20.82797689202011,-20.84958333333333,0.24999999999999956,2
1718956082.9773424,-20.828463841230406,-20.84958333333333,0.24999999999999956,2
1718956083.616575,-20.828906522330673,-20.84958333333333,0.24999999999999956,1
1718956084.2402775,-20.829308959694547,-20.84958333333333,0.24999999999999956,1
1718956084.863466,-20.82967481184353,-20.84958333333333,0.24999999999999956,1
1718956085.5518034,-20.830007404706237,-20.84958333333333,0.24999999999999956,1
1718956086.1908803,-20.830309761854156,-20.84958333333333,0.24999999999999956,1
1718956086.8155844,-20.83058463198863,-20.84958333333333,0.24999999999999956,1
1718956087.4712985,-20.83083451392905,-20.84958333333333,0.24999999999999956,1
1718956088.1589272,-20.831061679329444,-20.84958333333333,0.24999999999999956,1
1718956088.7806416,-20.831268193329798,-20.84958333333333,0.24999999999999956,1
1718956089.4039595,-20.83145593333012,-20.84958333333333,0.24999999999999956,1
1718956090.028548,-20.831626606057682,-20.84958333333333,0.24999999999999956,2
1718956090.7167425,-20.831781763082745,-20.84958333333333,0.24999999999999956,2
1718956091.3558984,-20.831922814923704,-20.84958333333333,0.24999999999999956,2
1718956092.0433073,-20.832051043870035,-20.84958333333333,0.24999999999999956,2
1718956092.682719,-20.832167615639428,-20.84958333333333,0.24999999999999956,2
1718956093.3384447,-20.832273589975237,-20.84958333333333,0.24999999999999956,2
1718956093.977318,-20.832369930280517,-20.84958333333333,0.24999999999999956,2
1718956094.6007762,-20.83245751237623,-20.84958333333333,0.24999999999999956,2
1718956095.2733433,-20.83253713246324,-20.84958333333333,0.24999999999999956,2
1718956095.912111,-20.83260951436052,-20.847916666666666,0.24999999999999956,2
1718956096.5849414,-20.83267531608532,-20.831666666666667,0.26000000000000023,2
1718956097.2238028,-20.832735135835136,-20.832083333333333,0.27,2
1718956097.8649178,-20.832789517425887,-20.832083333333333,0.27,2
1718956098.5356457,-20.83283895523565,-20.832083333333333,0.26000000000000023,2
1718956099.174829,-20.83288389869908,-20.832083333333333,0.27,1
1718956099.798404,-20.8329247563931,-20.832083333333333,0.27,1
1718956100.437906,-20.832961899751304,-20.832083333333333,0.27,1
1718956101.077513,-20.832995666440578,-20.832083333333333,0.27,1
1718956101.748676,-20.83302636343083,-20.832083333333333,0.27,1
1718956102.4057705,-20.833054269785602,-20.832083333333333,0.27,1
1718956103.0442638,-20.833079639199035,-20.832083333333333,0.27,1
1718956103.731791,-20.83310270230215,-20.832083333333333,0.27,1
1718956104.3717027,-20.833123668759534,-20.832083333333333,0.26000000000000023,1
1718956105.0591235,-20.833142729175332,-20.832083333333333,0.27,1
1718956105.6987455,-20.83316005682606,-20.832083333333333,0.26000000000000023,1
1718956106.3861766,-20.83317580923581,-20.832083333333333,0.27,1
1718956107.0251381,-20.833190129608315,-20.832083333333333,0.26000000000000023,1
1718956107.7117126,-20.83320314812877,-20.832083333333333,0.27,1
1718956108.3368316,-20.833214983147368,-20.832083333333333,0.26000000000000023,1
1718956108.9925077,-20.83322574225518,-20.832083333333333,0.27,1
1718956109.6636024,-20.83323552326229,-20.832083333333333,0.26000000000000023,1
1718956110.3037696,-20.833244415086927,-20.832083333333333,0.27,1
1718956110.9748268,-20.83325249856387,-20.832083333333333,0.27,1
1718956111.613195,-20.833259847179274,-20.832083333333333,0.27,1
1718956112.2364118,-20.833266527738736,-20.832083333333333,0.27,1
1718956112.9407632,-20.83327260097461,-20.832083333333333,0.27,1
1718956113.579926,-20.833278122098132,-20.832083333333333,0.27,1
1718956114.2357004,-20.833283141301333,-20.832083333333333,0.27,1
1718956114.9061956,-20.833287704213333,-20.832083333333333,0.27,1
1718956115.5460863,-20.83329185231515,-20.832083333333333,0.27,1
1718956116.1855023,-20.8332956233168,-20.832083333333333,0.27,1
1718956116.810049,-20.833299051500127,-20.832083333333333,0.27,2
1718956117.4981046,-20.833302168030418,-20.832083333333333,0.27,2
1718956118.1351438,-20.83330500123977,-20.832083333333333,0.27,2
1718956118.8074367,-20.833307576884643,-20.832083333333333,0.27,2
1718956119.4311876,-20.833309918379975,-20.832083333333333,0.27,2
1718956120.0713122,-20.8333120470121,-20.832083333333333,0.27,1
1718956120.7105007,-20.83331398213221,-20.832083333333333,0.27,1
1718956121.3812194,-20.83331574133231,-20.832083333333333,0.27,1
1718956122.0048835,-20.833317340605134,-20.832083333333333,0.27,1
1718956122.661729,-20.833318794489514,-20.832083333333333,0.27,1
1718956123.2841833,-20.83332011620259,-20.832083333333333,0.27,1
1718956123.9096243,-20.83332131775993,-20.832083333333333,0.27,1
1718956124.5627995,-20.833322410084783,-20.832083333333333,0.26000000000000023,1
1718956125.1873648,-20.833323403107382,-20.832083333333333,0.27,1
1718956125.8744285,-20.833324305855193,-20.832083333333333,0.26000000000000023,1
1718956126.5133183,-20.833325126535026,-20.832083333333333,0.26000000000000023,1
1718956127.1383286,-20.833325872607595,-20.832083333333333,0.27,1
1718956127.7778358,-20.833326550855393,-20.832083333333333,0.27,1
1718956128.4482656,-20.833327167444295,-20.832083333333333,0.27,1
1718956129.0733788,-20.83332772797966,-20.832083333333333,0.27,2
1718956129.744004,-20.83332823755727,-20.832083333333333,0.26000000000000023,2
1718956130.3689494,-20.83332870080964,-20.832083333333333,0.27,2
1718956131.0224235,-20.833329121948154,-20.832083333333333,0.27,2
1718956131.6777031,-20.833329504801355,-20.832083333333333,0.26000000000000023,2
1718956132.3505683,-20.833329852849715,-20.832083333333333,0.26000000000000023,1
1718956132.9886742,-20.833330169257316,-20.832083333333333,0.26000000000000023,1
1718956133.6446633,-20.83333045690059,-20.832083333333333,0.27,1
1718956134.2682595,-20.833330718394475,-20.832083333333333,0.26000000000000023,1
1718956134.9574375,-20.833330956116193,-20.832083333333333,0.26000000000000023,1
1718956135.5963025,-20.83333117222684,-20.832083333333333,0.27,1
1718956136.2676222,-20.83333136869107,-20.832083333333333,0.26000000000000023,1
1718956136.9394245,-20.83333154729491,-20.832083333333333,0.27,1
1718956137.6115584,-20.83333170966204,-20.832083333333333,0.26000000000000023,1
1718956138.25084,-20.83333185726852,-20.832083333333333,0.26000000000000023,2
1718956138.9052005,-20.833331991456227,-20.832083333333333,0.27,2
1718956139.5775647,-20.83333211344506,-20.832083333333333,0.26000000000000023,2
1718956140.2019277,-20.833332224343994,-20.832083333333333,0.27,2
1718956140.8397567,-20.8333323251612,-20.832083333333333,0.27,2
1718956141.5277863,-20.833332416813217,-20.832083333333333,0.27,2
1718956142.1844444,-20.833332500133224,-20.832083333333333,0.27,2
1718956142.8245285,-20.833332575878693,-20.832083333333333,0.26000000000000023,2
1718956143.4629436,-20.833332644738203,-20.832083333333333,0.27,2
1718956144.139097,-20.833332707337764,-20.832083333333333,0.27,2
1718956144.8060374,-20.83333276424645,-20.832083333333333,0.27,2
1718956145.462898,-20.833332815981624,-20.832083333333333,0.27,2
1718956146.1012242,-20.833332863013595,-20.832083333333333,0.26000000000000023,2
1718956146.7732365,-20.833332905769936,-20.832083333333333,0.26000000000000023,2
1718956147.4293175,-20.833332944639334,-20.832083333333333,0.26000000000000023,2
1718956148.0736804,-20.833332979975154,-20.832083333333333,0.26000000000000023,2
1718956148.739329,-20.833333012098624,-20.832083333333333,0.27,2
1718956149.4121842,-20.83333304130178,-20.832083333333333,0.26000000000000023,2
1718956150.0682333,-20.833333067850102,-20.832083333333333,0.27,2
1718956150.690454,-20.833333091984944,-20.832083333333333,0.26000000000000023,2
1718956151.3303132,-20.833333113925704,-20.832083333333333,0.27,2
1718956151.9689896,-17.045454345993065,-20.74041666666667,0.27,2
1718956152.6090171,-13.601928193327028,-18.99125,0.2999999999999994,2
1718956153.2479532,-10.471449872721545,-16.489583333333332,0.2999999999999994,1
1718956153.9365149,-7.625560490352921,-13.9375,0.2999999999999994,1
1718956154.5603878,-5.038388324563251,-11.123333333333333,0.2999999999999994,1
1718956155.199082,-2.6864136283908375,-8.167916666666667,0.30999999999999917,1
1718956155.8541899,-0.5482548136886423,-5.216666666666667,0.30999999999999917,1
1718956156.5583181,1.3955259269497158,-2.569166666666667,0.2999999999999994,1
1718956157.213115,3.1625993275300424,0.10166666666666667,0.2999999999999994,1
1718956157.8538465,4.769029691693989,2.618333333333333,0.2999999999999994,1
1718956158.4937482,6.2294209318430145,4.661666666666667,0.2999999999999994,1
1718956159.132606,7.557049331978499,6.455,0.2999999999999994,1
1718956159.804728,8.763984241192569,8.23625,0.2999999999999994,1
1718956160.4912727,9.861197795023545,9.866666666666667,0.2999999999999994,1
1718956161.131816,10.858664662142619,11.355833333333333,0.2999999999999994,1
1718956161.7711117,11.765452723159955,12.5275,0.2999999999999994,1
1718956162.426865,12.589805505902987,13.509583333333333,0.2999999999999994,1
1718956163.1144218,13.339217126578479,14.414166666666667,0.2999999999999994,1
1718956163.7534986,14.020500418101644,15.330833333333333,0.2999999999999994,1
1718956164.394795,14.639848864940893,16.070833333333333,0.2999999999999994,1
1718956165.0651715,15.202892907522012,16.6525,0.2999999999999994,2
1718956165.7039742,15.714751128050326,17.155833333333334,0.2999999999999994,2
1718956166.3594074,16.18007678307605,17.63625,0.2999999999999994,2
1718956167.000004,16.60310010582672,18.121666666666666,0.30999999999999917,2
1718956167.6395664,16.98766676287276,18.545833333333334,0.2999999999999994,2
1718956168.3751278,17.33727281473281,18.918333333333333,0,2
1718956169.029816,17.65509649824196,19.312916666666666,0.30999999999999917,2
1718956169.7015328,17.944027119613892,19.5925,0.30999999999999917,2
1718956170.341488,18.206691320861125,19.85333333333333,0.30999999999999917,2
1718956171.0124052,18.445476958358594,20.081666666666667,0.30999999999999917,2
1718956171.6536124,18.662554810629032,20.286666666666665,0.30999999999999917,2
1718956172.290612,18.85989831269305,20.445,0.30999999999999917,2
1718956172.9313364,19.039301496387623,20.564166666666665,0.30999999999999917,2
1718956173.5873907,19.202395299746325,20.674583333333334,0.30999999999999917,2
1718956174.2251854,19.350662393708784,20.781666666666666,0.30999999999999917,2
1718956174.8503568,19.48545066094738,20.85125,0.30999999999999917,2
1718956175.4905093,19.6079854493461,20.902916666666666,0.30999999999999917,2
1718956176.1289344,19.719380711526757,20.938333333333333,0.30999999999999917,2
1718956176.7690775,19.820649131691003,20.973333333333333,0.30999999999999917,2
1718956177.4394238,19.912711331840303,20.99125,0.30999999999999917,2
1718956178.0797312,19.996404241066934,21.009166666666665,0.30999999999999917,2
1718956178.735187,20.072488704000243,21.008333333333333,0.30999999999999917,2
1718956179.390554,20.141656397575982,21.008333333333333,0.30999999999999917,2
1718956180.0948853,20.204536119008456,21.008333333333333,0.30999999999999917,2
1718956180.7342582,20.261699502128906,21.008333333333333,0.30999999999999917,2
1718956181.4051447,20.313666214056575,21.008333333333333,0.30999999999999917,2
1718956182.0628119,20.36090867944537,21.008333333333333,0.30999999999999917,2
1718956182.7004714,20.40385637525337,21.009166666666665,0.30999999999999917,2
1718956183.3554688,20.442899735078825,20.991666666666667,0.30999999999999917,2
1718956183.9800375,20.478393698556502,20.974166666666665,0.30999999999999917,2
1718956184.6191423,20.51066093808166,20.955833333333334,0.30999999999999917,2
1718956185.2899973,20.539994792195454,20.9375,0.30999999999999917,2
1718956185.9624708,20.566661932298896,20.919583333333332,0.30999999999999917,2
1718956186.6016076,20.590904786938385,20.901666666666667,0.30999999999999917,2
1718956187.226073,20.61294374570157,20.9,0.30999999999999917,2
1718956187.8813252,20.632979162759003,20.900833333333335,0.30999999999999917,2
1718956188.5213,20.65119317826575,20.8825,0.30999999999999917,2
1718956189.176252,20.667751374180988,20.865,0.30999999999999917,2
1718956189.8476446,20.68280427955848,20.864166666666666,0.2999999999999994,2
1718956190.48833,20.696488738992556,20.864166666666666,0.30999999999999917,2
1718956191.175069,20.708929156659895,20.846666666666668,0.30999999999999917,2
1718956191.8143132,20.720238627266564,20.828333333333333,0.30999999999999917,2
1718956192.4536364,20.73051996418173,20.8275,0.30999999999999917,2
1718956193.108367,20.739866634104608,20.8275,0.30999999999999917,2
1718956193.7498527,20.748363606761764,20.8275,0.30999999999999917,2
1718956194.3892744,20.75608812735918,20.8275,0.30999999999999917,2
1718956195.028806,20.763110418811376,20.8275,0.30999999999999917,2
1718956195.715449,20.76949432013156,20.8275,0.30999999999999917,2
1718956196.3563468,20.775297866786254,20.8275,0.30999999999999917,2
1718956197.0120602,20.78057381829054,20.8275,0.30999999999999917,2
1718956197.6505504,20.78537013783988,20.8275,0.30999999999999917,2
1718956198.2903876,20.789730428339293,20.8275,0.30999999999999917,2
1718956198.929664,20.793694328793293,20.8275,0.30999999999999917,2
1718956199.6330988,20.79729787466058,20.8275,0.30999999999999917,2
1718956200.2571933,20.800573825449003,20.8275,0.30999999999999917,2
1718956200.8978066,20.803551962529408,20.8275,0.30999999999999917,2
1718956201.536063,20.80625935987521,20.8275,0.30999999999999917,2
1718956202.1752615,20.808720630189587,20.8275,0.30999999999999917,2
1718956202.831274,20.810958148657203,20.8275,0.30999999999999917,2
1718956203.4705756,20.812992256355027,20.8275,0.30999999999999917,2
1718956204.1130447,20.814841445171236,20.8275,0.30999999999999917,2
1718956204.7816575,20.816522525913243,20.8275,0.30999999999999917,2
1718956205.4212892,20.818050781133255,20.8275,0.30999999999999917,2
1718956206.0452402,20.819440104060536,20.8275,0.30999999999999917,2
1718956206.684188,20.82070312490352,20.8275,0.30999999999999917,2
1718956207.3236098,20.82185132566986,20.8275,0.30999999999999917,2
1718956207.9632018,20.822895144548358,20.8275,0.30999999999999917,2
1718956208.635062,20.823844070801545,20.8275,0.30999999999999917,2
1718956209.2751522,20.824706731031704,20.8275,0.30999999999999917,2
1718956209.9141622,20.82549096760459,20.8275,0.30999999999999917,2
1718956210.5865855,20.826203909943555,20.8275,0.30999999999999917,2
1718956211.2422836,20.82685203934263,20.8275,0.30999999999999917,2
1718956211.8657985,20.82744124788723,20.8275,0.30999999999999917,2
1718956212.5362606,20.827976892018704,20.8275,0.30999999999999917,2
1718956213.2082844,20.82846384122912,20.8275,0.30999999999999917,2
1718956213.8802583,20.8289065223295,20.8275,0.30999999999999917,2
1718956214.518839,20.829308959693492,20.8275,0.30999999999999917,2
1718956215.1591623,20.829674811842562,20.8275,0.30999999999999917,2
1718956215.8459418,20.830007404705356,20.8275,0.30999999999999917,2
1718956216.5013874,20.83030976185335,20.8275,0.30999999999999917,2
1718956217.125293,20.8305846319879,20.8275,0.30999999999999917,2
1718956217.7801018,20.830834513928398,20.8275,0.30999999999999917,2
1718956218.4038286,20.83106167932885,20.8275,0.30999999999999917,2
1718956219.0596483,20.831268193329258,20.8275,0.30999999999999917,2
1718956219.7170222,20.83145593332962,20.8275,0.30999999999999917,2
1718956220.370384,20.831626606057227,20.8275,0.30999999999999917,2
1718956221.0109992,20.831781763082326,20.8275,0.30999999999999917,2
1718956221.666711,20.831922814923335,20.8275,0.30999999999999917,2
1718956222.3056018,20.8320510438697,20.8275,0.30999999999999917,2
1718956222.929388,20.83216761563912,20.8275,0.30999999999999917,2
1718956223.5848334,20.832273589974964,20.8275,0.30999999999999917,2
1718956224.223993,20.832369930280255,20.8275,0.30999999999999917,2
1718956224.8637533,20.832457512376,20.8275,0.30999999999999917,2
1718956225.5525577,20.832537132463028,20.8275,0.30999999999999917,2
1718956226.2224197,20.832609514360325,20.8275,0.30999999999999917,2
1718956226.9096675,20.83267531608515,20.8275,0.30999999999999917,2
1718956227.550099,20.83273513583498,20.8275,0.30999999999999917,2
1718956228.2218578,20.83278951742575,20.8275,0.30999999999999917,2
1718956228.861219,20.832838955235516,20.8275,0.30999999999999917,2
1718956229.501412,20.832883898698952,20.8275,0.30999999999999917,2
1718956230.1395087,20.83292475639299,20.8275,0.30999999999999917,2
1718956230.780437,20.832961899751208,20.8275,0.30999999999999917,2
1718956231.4359238,20.832995666440485,20.8275,0.30999999999999917,2
1718956232.0754037,20.83302636343075,20.8275,0.30999999999999917,2
1718956232.7153015,20.83305426978552,20.8275,0.30999999999999917,2
1718956233.3858929,20.83307963919896,20.8275,0.30999999999999917,2
1718956234.0425978,20.833102702302096,20.8275,0.30999999999999917,2
1718956234.69789,20.833123668759484,20.8275,0.30999999999999917,2
1718956235.3535063,20.833142729175282,20.8275,0.30999999999999917,2
1718956235.9923143,20.833160056826017,20.8275,0.30999999999999917,2
1718956236.6794105,20.83317580923576,20.8275,0.30999999999999917,2
1718956237.3199925,20.833190129608276,20.8275,0.30999999999999917,2
1718956238.006538,20.833203148128742,20.8275,0.30999999999999917,2
1718956238.663029,20.833214983147336,20.8275,0.30999999999999917,2
1718956239.3021953,20.833225742255152,20.8275,0.30999999999999917,2
1718956239.9273293,20.833235523262264,20.8275,0.30999999999999917,2
1718956240.5823274,20.833244415086906,20.8275,0.2999999999999994,2
1718956241.2220526,20.83325249856384,20.8275,0.30999999999999917,2
1718956241.860545,20.833259847179264,20.8275,0.30999999999999917,2
1718956242.5484219,20.83326652773872,20.8275,0.30999999999999917,2
1718956243.2361443,20.833272600974595,20.8275,0.30999999999999917,2
1718956243.8757913,20.833278122098104,20.8275,0.30999999999999917,2
1718956244.5147934,20.833283141301315,20.8275,0.30999999999999917,2
1718956245.2026632,20.833287704213316,20.8275,0.30999999999999917,2
1718956245.8903158,20.833291852315135,20.8275,0.30999999999999917,2
1718956246.5289876,20.833295623316783,20.8275,0.2999999999999994,2
1718956247.201725,20.833299051500106,20.8275,0.30999999999999917,2
1718956247.8568535,20.8333021680304,20.8275,0.30999999999999917,2
1718956248.5120847,20.83330500123976,20.8275,0.30999999999999917,2
1718956249.1363618,20.83330757688463,20.8275,0.30999999999999917,2
1718956249.7761328,20.833309918379964,20.8275,0.30999999999999917,2
1718956250.4614859,20.83331204701208,20.8275,0.30999999999999917,2
1718956251.102172,20.833313982132204,20.8275,0.30999999999999917,2
1718956251.7418094,20.83331574133231,20.8275,0.30999999999999917,2
1718956252.3983142,20.833317340605134,20.8275,0.30999999999999917,2
1718956253.0854566,20.833318794489507,20.8275,0.30999999999999917,2
1718956253.7575288,20.833320116202593,20.8275,0.30999999999999917,2
1718956254.4279935,20.833321317759935,20.8275,0.30999999999999917,2
1718956255.1001728,20.83332241008478,20.8275,0.30999999999999917,2
1718956255.7390666,20.833323403107375,20.8275,0.30999999999999917,2
1718956256.3787756,20.833324305855193,20.8275,0.30999999999999917,2
1718956257.0511951,20.83332512653503,20.8275,0.30999999999999917,2
1718956257.6904523,20.833325872607602,20.8275,0.30999999999999917,2
1718956258.3630445,20.833326550855393,20.8275,0.30999999999999917,2
1718956259.0487564,20.833327167444295,20.8275,0.30999999999999917,2
1718956259.6893563,20.83332772797967,20.8275,0.30999999999999917,2
1718956260.3277888,20.833328237557264,20.8275,0.30999999999999917,2
1718956260.9833832,20.83332870080964,20.8275,0.30999999999999917,2
1718956261.6711338,20.833329121948168,20.8275,0.30999999999999917,2
1718956262.3426356,20.833329504801355,20.8275,0.30999999999999917,2
1718956262.982848,20.83332985284971,20.8275,0.30999999999999917,2
1718956263.670036,20.833330169257316,20.8275,0.30999999999999917,2
1718956264.358066,20.833330456900583,20.8275,0.30999999999999917,2
1718956265.0449197,20.833330718394475,20.8275,0.30999999999999917,2
1718956265.684007,20.83333095611619,20.8275,0.30999999999999917,2
1718956266.3722453,20.83333117222684,20.8275,0.30999999999999917,2
1718956267.0124705,20.83333136869107,20.8275,0.30999999999999917,2
1718956267.666336,20.83333154729491,20.8275,0.30999999999999917,2
1718956268.3224173,20.83333170966204,20.8275,0.30999999999999917,2
1718956268.9783595,20.83333185726852,20.8275,0.30999999999999917,2
1718956269.6505942,20.83333199145624,20.8275,0.30999999999999917,2
1718956270.3044682,20.833332113445067,20.8275,0.30999999999999917,2
1718956270.9447947,20.833332224344,20.8275,0.30999999999999917,2
1718956271.5851908,20.833332325161198,20.8275,0.30999999999999917,2
1718956272.2877688,20.83333241681321,20.8275,0.30999999999999917,2
1718956272.9273496,20.83333250013323,20.8275,0.30999999999999917,2
1718956273.5839605,20.833332575878693,20.8275,0.30999999999999917,2
1718956274.254989,20.83333264473821,20.8275,0.30999999999999917,2
1718956274.894096,20.83333270733776,20.8275,0.30999999999999917,2
1718956275.5335517,20.833332764246443,20.8275,0.30999999999999917,2
1718956276.1735947,20.833332815981617,20.8275,0.30999999999999917,2
1718956276.8444746,20.83333286301359,20.8275,0.30999999999999917,2
1718956277.5317287,20.83333290576993,20.8275,0.30999999999999917,2
1718956278.1720028,20.833332944639334,20.8275,0.30999999999999917,2
1718956278.84462,20.833332979975154,20.8275,0.30999999999999917,2
1718956279.5309045,20.833333012098617,20.8275,0.30999999999999917,2
1718956280.2029223,20.833333041301774,20.8275,0.30999999999999917,2
1718956280.8743265,20.83333306785011,20.8275,0.30999999999999917,2
1718956281.5141127,20.833333091984944,20.8275,0.30999999999999917,2
1718956282.1849155,20.833333113925704,20.8275,0.2999999999999994,2
1718956282.840496,17.045454345993058,20.7575,0.30999999999999917,2
1718956283.480267,13.601928193327028,19.012916666666666,0.30999999999999917,2
1718956284.1203804,10.471449872721545,16.515833333333333,0.2999999999999994,2
1718956284.7602663,7.6255604903529095,14.017916666666666,0.2999999999999994,2
1718956285.4005048,5.038388324563251,11.451666666666666,0.2999999999999994,2
1718956286.0385332,2.6864136283908375,8.71,0.2999999999999994,2
1718956286.6945908,0.5482548136886423,5.8425,0.2999999999999994,2
1718956287.3670912,-1.395525926949728,3.07625,0.2999999999999994,2
1718956288.0614617,-3.162599327530055,0.36333333333333334,0.2999999999999994,2
1718956288.7244995,-4.769029691693989,-2.4466666666666668,0.2999999999999994,2
1718956289.365156,-6.2294209318430145,-4.902083333333334,0.2999999999999994,1
1718956290.0678213,-7.557049331978499,-6.826666666666667,0.2999999999999994,1
1718956290.7398171,-8.763984241192581,-8.52875,0.2999999999999994,1
1718956291.3954213,-9.861197795023557,-10.205,0.2999999999999994,1
1718956292.0341916,-10.858664662142631,-11.60875,0.2999999999999994,1
1718956292.674863,-11.765452723159967,-12.70875,0.2999999999999994,1
1718956293.3136601,-12.589805505903,-13.705833333333333,0.2899999999999996,1
1718956293.9528515,-13.339217126578484,-14.664583333333333,0.2899999999999996,1
1718956294.5929332,-14.020500418101655,-15.512083333333333,0.2899999999999996,1
1718956295.248324,-14.639848864940898,-16.19125,0.2899999999999996,1
1718956295.8876424,-15.202892907522024,-16.795833333333334,0.2899999999999996,1
1718956296.5281873,-15.714751128050326,-17.32,0.2799999999999998,1
1718956297.16787,-16.180076783076057,-17.781666666666666,0.2799999999999998,1
1718956297.8383431,-16.60310010582672,-18.197916666666668,0.27,1
1718956298.5428495,-16.98766676287277,-18.535416666666666,0.27,1
1718956299.2134006,-17.337272814732824,-18.8475,0.27,1
1718956299.8867042,-17.655096498241964,-19.10625,0.27,1
1718956300.524627,-17.944027119613907,-19.329583333333332,0.27,1
1718956301.165105,-18.206691320861125,-19.507083333333334,0.27,1
1718956301.836341,-18.4454769583586,-19.670416666666668,0.27,1
1718956302.5071099,-18.662554810629032,-19.81625,0.27,1
1718956303.1317754,-18.85989831269306,-19.939166666666665,0.27,1
1718956303.8177173,-19.039301496387626,-20.048333333333332,0.27,1
1718956304.4905665,-19.202395299746332,-20.139583333333334,0.27,1
1718956305.1297839,-19.350662393708784,-20.215,0.27,1
1718956305.7693694,-19.48545066094738,-20.285833333333333,0.27,1
1718956306.4249678,-19.6079854493461,-20.340416666666666,0.27,1
1718956307.1120944,-19.71938071152676,-20.3925,0.26000000000000023,1
1718956307.7524824,-19.820649131690995,-20.449166666666667,0.27,1
1718956308.3917594,-19.9127113318403,-20.485,0.27,1
1718956309.0664752,-19.99640424106694,-20.52125,0.27,1
1718956309.7181442,-20.072488704000243,-20.55625,0.27,1
1718956310.3585331,-20.141656397575982,-20.5925,0.26000000000000023,1
1718956310.9967604,-20.20453611900847,-20.610833333333332,0.26000000000000023,1
1718956311.6371515,-20.26169950212891,-20.627916666666668,0.26000000000000023,1
1718956312.276381,-20.313666214056585,-20.64625,0.26000000000000023,1
1718956312.9157853,-20.360908679445384,-20.664166666666667,0.26000000000000023,1
1718956313.5556428,-20.403856375253376,-20.68125,0.26000000000000023,1
1718956314.1956618,-20.442899735078825,-20.699166666666667,0.24999999999999956,1
1718956314.8354948,-20.47839369855651,-20.717083333333335,0.24999999999999956,1
1718956315.4907253,-20.510660938081674,-20.734166666666667,0.24999999999999956,1
1718956316.129912,-20.53999479219546,-20.735416666666666,0.24999999999999956,1
1718956316.75355,-20.566661932298903,-20.735416666666666,0.24999999999999956,1
1718956317.4255667,-20.590904786938395,-20.752916666666668,0.24999999999999956,1
1718956318.0969417,-20.61294374570157,-20.77125,0.24999999999999956,1
1718956318.736448,-20.632979162759007,-20.77166666666667,0.24999999999999956,1
1718956319.375756,-20.651193178265768,-20.77166666666667,0.24999999999999956,1
1718956320.0581558,-20.667751374180995,-20.772083333333335,0.24999999999999956,1
1718956320.7027156,-20.682804279558482,-20.789583333333333,0.24999999999999956,1
1718956321.3421974,-20.696488738992556,-20.80666666666667,0.24999999999999956,1
1718956321.982214,-20.708929156659906,-20.808333333333334,0.24999999999999956,2
1718956322.6538184,-20.72023862726658,-20.808333333333334,0.24999999999999956,2
1718956323.3407788,-20.730519964181738,-20.808333333333334,0.24999999999999956,2
1718956323.9817696,-20.73986663410461,-20.808333333333334,0.24999999999999956,2
1718956324.6364305,-20.748363606761764,-20.808333333333334,0.24999999999999956,2
1718956325.3240614,-20.75608812735918,-20.808333333333334,0.24999999999999956,1
1718956325.9623015,-20.763110418811376,-20.808333333333334,0.24999999999999956,1
1718956326.6028779,-20.769494320131557,-20.808333333333334,0.24999999999999956,1
1718956327.2906594,-20.775297866786264,-20.808333333333334,0.24999999999999956,1
1718956327.9299603,-20.78057381829054,-20.808333333333334,0.24999999999999956,1
1718956328.585507,-20.785370137839884,-20.808333333333334,0.24999999999999956,1
1718956329.2408962,-20.789730428339293,-20.808333333333334,0.24999999999999956,1
1718956329.8817537,-20.793694328793293,-20.808333333333334,0.24999999999999956,1
1718956330.5365076,-20.79729787466057,-20.808333333333334,0.24999999999999956,1
1718956331.223313,-20.800573825449003,-20.808333333333334,0.24999999999999956,1
1718956331.86184,-20.8035519625294,-20.808333333333334,0.24999999999999956,1
1718956332.4865298,-20.80625935987521,-20.808333333333334,0.24999999999999956,1
1718956333.1589155,-20.808720630189583,-20.808333333333334,0.24999999999999956,1
1718956333.8303623,-20.810958148657196,-20.808333333333334,0.24999999999999956,1
1718956334.4702835,-20.812992256355027,-20.8075,0.24999999999999956,2
1718956335.1248643,-20.814841445171236,-20.825833333333332,0.24999999999999956,2
1718956335.779997,-20.81652252591325,-20.8425,0.24999999999999956,2
1718956336.4192796,-20.818050781133255,-20.844166666666666,0.24999999999999956,2
1718956337.0590837,-20.819440104060536,-20.844166666666666,0.24999999999999956,1
1718956337.7319233,-20.820703124903513,-20.844166666666666,0.24999999999999956,1
1718956338.37058,-20.82185132566986,-20.844166666666666,0.24999999999999956,1
1718956339.0110202,-20.822895144548358,-20.844166666666666,0.24999999999999956,1
1718956339.665763,-20.823844070801538,-20.844166666666666,0.24999999999999956,1
1718956340.3202224,-20.824706731031704,-20.844166666666666,0.24999999999999956,2
1718956340.9615948,-20.825490967604576,-20.844166666666666,0.24999999999999956,2
1718956341.6013143,-20.826203909943555,-20.844166666666666,0.24999999999999956,2
1718956342.2727547,-20.82685203934263,-20.844166666666666,0.24999999999999956,2
1718956342.9586987,-20.827441247887236,-20.844166666666666,0.24999999999999956,2
1718956343.6000907,-20.8279768920187,-20.844166666666666,0.24999999999999956,2
1718956344.2390032,-20.82846384122912,-20.844166666666666,0.24999999999999956,2
1718956344.926929,-20.8289065223295,-20.844166666666666,0.24999999999999956,2
1718956345.5653973,-20.82930895969349,-20.844166666666666,0.24999999999999956,2
1718956346.2209077,-20.829674811842565,-20.844166666666666,0.24999999999999956,1
1718956346.8773513,-20.830007404705363,-20.844166666666666,0.24999999999999956,1
1718956347.5170624,-20.83030976185336,-20.844166666666666,0.24999999999999956,1
1718956348.1556113,-20.8305846319879,-20.844166666666666,0.24999999999999956,1
1718956348.7955642,-20.830834513928398,-20.844166666666666,0.24999999999999956,1
1718956349.4507537,-20.831061679328844,-20.844166666666666,0.24999999999999956,1
1718956350.138093,-20.83126819332925,-20.844166666666666,0.24999999999999956,1
1718956350.8265433,-20.83145593332962,-20.844166666666666,0.24999999999999956,1
1718956351.4653752,-20.831626606057235,-20.844166666666666,0.24999999999999956,1
1718956352.0948303,-20.831781763082333,-20.844166666666666,0.24999999999999956,1
1718956352.761076,-20.831922814923335,-20.844166666666666,0.24999999999999956,1
1718956353.400123,-20.8320510438697,-20.844166666666666,0.24999999999999956,1
1718956354.0565696,-20.83216761563912,-20.844166666666666,0.24999999999999956,1
1718956354.7278576,-20.832273589974957,-20.844166666666666,0.24999999999999956,1
1718956355.3826268,-20.83236993028026,-20.844166666666666,0.24999999999999956,2
1718956356.0221105,-20.832457512376,-20.844166666666666,0.24999999999999956,2
1718956356.6623583,-20.832537132463028,-20.844166666666666,0.24999999999999956,2
1718956357.3494718,-20.832609514360325,-20.844166666666666,0.24999999999999956,2
1718956357.988766,-20.832675316085144,-20.844166666666666,0.24999999999999956,2
1718956358.62896,-20.83273513583498,-20.844166666666666,0.24999999999999956,1
1718956359.3003678,-20.83278951742574,-20.844166666666666,0.24999999999999956,1
1718956359.9723399,-20.832838955235523,-20.844166666666666,0.24999999999999956,1
1718956360.627459,-20.83288389869896,-20.844166666666666,0.24999999999999956,1
1718956361.2669964,-20.83292475639299,-20.844166666666666,0.24999999999999956,2
1718956361.9067578,-20.832961899751208,-20.844166666666666,0.24999999999999956,2
1718956362.5773351,-20.832995666440492,-20.844166666666666,0.24999999999999956,2
1718956363.2174127,-20.83302636343075,-20.844166666666666,0.24999999999999956,2
1718956363.8570132,-20.833054269785528,-20.844166666666666,0.24999999999999956,2
1718956364.5135055,-20.833079639198967,-20.844166666666666,0.24999999999999956,2
1718956365.1520333,-20.83310270230209,-20.844166666666666,0.24999999999999956,2
1718956365.7924256,-20.833123668759477,-20.844166666666666,0.24999999999999956,2
1718956366.4475384,-20.833142729175282,-20.844166666666666,0.24999999999999956,2
1718956367.086693,-20.833160056826014,-20.844166666666666,0.24999999999999956,2
1718956367.726094,-20.83317580923577,-20.844166666666666,0.24999999999999956,2
1718956368.365934,-20.833190129608276,-20.844166666666666,0.24999999999999956,2
1718956369.053514,-20.833203148128735,-20.844166666666666,0.24999999999999956,2
1718956369.693381,-20.833214983147336,-20.844166666666666,0.24999999999999956,2
1718956370.3652263,-20.833225742255152,-20.844166666666666,0.24999999999999956,2
1718956371.0039406,-20.83323552326226,-20.844166666666666,0.24999999999999956,2
1718956371.6273932,-20.833244415086902,-20.844166666666666,0.24999999999999956,2
1718956372.2993007,-20.83325249856385,-20.844166666666666,0.24999999999999956,2
1718956372.9709218,-20.833259847179256,-20.844166666666666,0.24999999999999956,2
1718956373.6263196,-20.83326652773872,-20.844166666666666,0.24999999999999956,1
1718956374.2983844,-20.833272600974595,-20.844166666666666,0.24999999999999956,1
1718956374.9703639,-20.833278122098115,-20.844166666666666,0.24999999999999956,1
1718956375.6092284,-20.83328314130132,-20.844166666666666,0.24999999999999956,1
1718956376.2965372,-20.83328770421332,-20.844166666666666,0.24999999999999956,2
1718956376.9530065,-20.833291852315135,-20.844166666666666,0.24999999999999956,2
1718956377.590013,-20.83329562331679,-20.844166666666666,0.24999999999999956,2
1718956378.231981,-20.833299051500113,-20.844166666666666,0.24999999999999956,2
1718956378.870725,-20.833302168030404,-20.844166666666666,0.24999999999999956,2
1718956379.5108714,-20.83330500123976,-20.844166666666666,0.24999999999999956,1
1718956380.1674855,-20.833307576884636,-20.844166666666666,0.24999999999999956,1
1718956380.7897532,-20.83330991837997,-20.844166666666666,0.24999999999999956,1
1718956381.4288576,-20.833312047012097,-20.844166666666666,0.24999999999999956,1
1718956382.0689595,-20.833313982132204,-20.844166666666666,0.24999999999999956,1
1718956382.7238398,-20.83331574133231,-20.844166666666666,0.24999999999999956,1
1718956383.363692,-20.83331734060513,-20.844166666666666,0.24999999999999956,1
1718956383.9866364,-20.833318794489514,-20.844166666666666,0.24999999999999956,1
1718956384.6429775,-20.83332011620259,-20.844166666666666,0.24999999999999956,1
1718956385.2834048,-20.83332131775993,-20.844166666666666,0.24999999999999956,1
1718956385.9526916,-20.833322410084783,-20.844166666666666,0.24999999999999956,2
1718956386.5779014,-20.833323403107375,-20.844166666666666,0.24999999999999956,2
1718956387.2497125,-20.833324305855193,-20.844166666666666,0.24999999999999956,2
1718956387.8893893,-20.833325126535026,-20.844166666666666,0.24999999999999956,2
1718956388.5445645,-20.833325872607595,-20.844166666666666,0.24999999999999956,1
1718956389.2318213,-20.833326550855393,-20.844166666666666,0.24999999999999956,1
1718956389.8713224,-20.833327167444295,-20.844166666666666,0.24999999999999956,1
1718956390.527335,-20.83332772797966,-20.842083333333335,0.24999999999999956,1
1718956391.1988778,-20.83332823755727,-20.825,0.26000000000000023,1
1718956391.8402243,-20.83332870080964,-20.825833333333332,0.26000000000000023,2
1718956392.4781463,-20.833329121948154,-20.825833333333332,0.26000000000000023,2
1718956393.1337688,-20.833329504801355,-20.825833333333332,0.26000000000000023,2
1718956393.8373857,-20.833329852849715,-20.825833333333332,0.26000000000000023,2
1718956394.4927902,-20.833330169257316,-20.825833333333332,0.26000000000000023,1
1718956395.1320205,-20.83333045690059,-20.825833333333332,0.26000000000000023,1
1718956395.7725646,-20.833330718394475,-20.825833333333332,0.26000000000000023,1
1718956396.4439192,-20.833330956116193,-20.825833333333332,0.26000000000000023,1
1718956397.0832767,-20.83333117222684,-20.825833333333332,0.26000000000000023,1
1718956397.7377567,-20.83333136869107,-20.825833333333332,0.26000000000000023,1
1718956398.4102805,-20.83333154729491,-20.825833333333332,0.26000000000000023,1
1718956399.0972323,-20.83333170966204,-20.825833333333332,0.26000000000000023,1
1718956399.7366314,-20.83333185726852,-20.825833333333332,0.26000000000000023,1
1718956400.423969,-20.833331991456227,-20.825833333333332,0.26000000000000023,1
1718956401.0639603,-20.83333211344506,-20.825833333333332,0.26000000000000023,1
1718956401.7356238,-20.833332224343994,-20.825833333333332,0.26000000000000023,1
1718956402.3743987,-20.8333323251612,-20.825833333333332,0.26000000000000023,1
1718956403.0316114,-20.833332416813217,-20.825833333333332,0.26000000000000023,1
1718956403.6862369,-20.833332500133224,-20.825833333333332,0.26000000000000023,1
1718956404.3580573,-20.833332575878693,-20.825833333333332,0.26000000000000023,1
1718956404.9974122,-20.833332644738203,-20.825833333333332,0.26000000000000023,1
1718956405.6375554,-20.83333270733776,-20.825833333333332,0.26000000000000023,1
1718956406.2919524,-20.83333276424645,-20.825833333333332,0.26000000000000023,1
1718956406.9326892,-20.833332815981624,-20.825833333333332,0.26000000000000023,1
1718956407.604,-20.833332863013595,-20.825833333333332,0.26000000000000023,1
1718956408.2427192,-20.833332905769936,-20.825833333333332,0.26000000000000023,1
1718956408.8822732,-20.833332944639334,-20.825833333333332,0.26000000000000023,1
1718956409.521333,-20.833332979975154,-20.825833333333332,0.26000000000000023,1
1718956410.209678,-20.833333012098624,-20.825833333333332,0.26000000000000023,1
1718956410.832267,-20.83333304130178,-20.825833333333332,0.26000000000000023,1
1718956411.456972,-20.833333067850102,-20.825833333333332,0.26000000000000023,1
1718956412.1115048,-20.833333091984944,-20.825833333333332,0.26000000000000023,1
1718956412.7522225,-20.833333113925704,-20.825833333333332,0.26000000000000023,1
1718956413.3917701,-17.045454345993065,-20.669166666666666,0.26000000000000023,1
1718956414.061873,-13.601928193327028,-17.24625,0.2999999999999994,1
1718956414.6851766,-10.471449872721545,-12.269166666666667,0.2999999999999994,1
1718956415.3267255,-7.625560490352921,-8.80125,0.30999999999999917,1


==> Exercise_Data/data/wuren-5/HumanF.csv <==
1718956562.8104358,-1
1718956565.966341,0
1718956569.0363183,1
1718956572.084559,0
1718956575.1264508,0
1718956578.1622205,0
1718956581.1830633,0
1718956584.2187047,0
1718956587.2456045,0
1718956590.262216,0
1718956593.2735298,0
1718956596.291201,0
1718956599.3036883,0
1718956602.3124578,0
1718956605.349115,0
1718956608.360896,0
1718956611.396022,0
1718956614.3959455,0
1718956617.4215653,0
1718956620.4399207,0
1718956623.4712794,0
1718956626.4840198,0
1718956629.5038729,0
1718956632.5214436,0
1718956635.548893,0
1718956638.5726526,0
1718956641.5876606,0
1718956644.6160057,0
1718956647.634634,0
1718956650.6473215,0
1718956653.6557693,0
1718956656.6874442,0
1718956659.6869228,0
1718956662.7152023,0
1718956665.7456722,0
1718956668.7125933,0
1718956671.7764165,0
1718956674.790588,0
1718956677.7814946,0
1718956680.8274128,0
1718956683.8216991,0
1718956686.8557813,0
1718956689.863118,0
1718956692.8528628,0
1718956695.8981187,0
1718956698.929594,0
1718956701.9347334,0
1718956704.9444213,0
1718956707.9291449,0
1718956710.9817786,0
1718956714.0113728,0
1718956717.0213106,0
1718956720.0316129,0
1718956723.0589402,0
1718956726.0892704,0
1718956729.1121125,0
1718956732.1338785,0
1718956735.1358757,0
1718956738.1543555,0
1718956741.1782746,0
1718956744.18586,0
1718956747.2013226,0
1718956750.2320282,0
1718956753.246065,0
1718956756.2780485,0
1718956759.281511,0
1718956762.3128793,0
1718956765.3285925,0
1718956768.3439336,0
1718956771.347111,0
1718956774.3700707,0
1718956777.3907483,0
1718956780.414183,0
1718956783.426551,0
1718956786.4435153,0
1718956789.4411235,0
1718956792.4763076,0
1718956795.4971466,0
1718956798.513811,0
1718956801.5369573,0
1718956804.5600963,0
1718956807.5836706,0
1718956810.59471,0
1718956813.6140482,0
1718956816.6256368,0
1718956819.649499,0
1718956822.6565356,0
1718956825.6949382,0
1718956828.704608,0
1718956831.7001715,1
1718956834.7519512,0
1718956837.7737815,0
1718956840.7876813,0
1718956843.801686,0
1718956846.811146,0
1718956849.8513112,0
1718956852.8711853,0
1718956855.8685205,0
1718956858.8949766,0
1718956861.9194174,0
1718956864.9418507,0
1718956867.9610686,0
1718956870.9643931,0
1718956873.9901457,0
1718956877.000938,0
1718956879.9976714,0
1718956883.0489547,0
1718956886.0610049,0
1718956889.071328,0
1718956892.0860732,0
1718956895.102366,0
1718956898.1274545,0
1718956901.1551871,0
1718956904.1722112,0
1718956907.1997263,0
1718956910.2032127,0
1718956913.2112582,0
1718956916.2292688,0
1718956919.2591057,0
1718956922.2835677,0
1718956925.2888877,0
1718956928.3133633,0
1718956931.3469586,0
1718956934.3489134,0
1718956937.380701,0
1718956940.3869324,0
1718956943.4113746,0
1718956946.431689,0
1718956949.4554012,0
1718956952.4771643,0
1718956955.4906378,0
1718956958.522293,0
1718956961.5349815,2
1718956964.516237,0
1718956967.5739803,0
1718956970.5803192,0
1718956973.6102674,0
1718956976.6325405,0
1718956979.6474347,0
1718956982.6694708,0
1718956985.6736226,0
1718956988.689102,0
1718956991.7042525,0
1718956994.738193,0
1718956997.7393897,0
1718957000.7644103,0
1718957003.7807877,0
1718957006.8073587,0
1718957009.838424,0
1718957012.8476274,0
1718957015.8520463,0
1718957018.905243,0
1718957021.9124444,0
1718957024.92572,0
1718957027.9508014,0
1718957030.9355571,0
1718957033.9952576,0
1718957037.0182168,0
1718957040.0187109,0
1718957043.0409513,0
1718957046.0662363,0
1718957049.0737598,0
1718957052.0875123,0
1718957055.1089215,0
1718957058.131494,0
1718957061.1429656,0
1718957064.1642237,0
1718957067.17387,0
1718957070.2030008,0
1718957073.2283869,0
1718957076.233032,0
1718957079.2680674,0
1718957082.27951,0
1718957085.306415,0


==> Exercise_Data/data/wuren-5/data.csv <==
1718956561.7830002,-18.93939393939394,-20.79875,0.27,1
1718956562.565692,-15.323691460055095,-18.60333333333333,0.30999999999999917,1
1718956563.2063024,-12.036689206110696,-14.389583333333333,0.2999999999999994,1
1718956563.8460495,-9.04850533888851,-10.45875,0.2999999999999994,1
1718956564.5180259,-6.33197455050471,-7.9054166666666665,0.30999999999999917,1
1718956565.156631,-3.862401106519428,-5.484166666666667,0.30999999999999917,1
1718956565.7964344,-1.6173343392600872,-2.585,0.30999999999999917,1
1718956566.4360094,0.4236354491574942,0.28791666666666665,0.2999999999999994,1
1718956567.0754967,2.279062529537114,2.691666666666667,0.2999999999999994,1
1718956567.763374,3.965814420791321,4.774166666666667,0.30999999999999917,1
1718956568.4109051,5.499225231022416,6.654583333333333,0.30999999999999917,1
1718956569.0409842,6.893235058505233,8.380833333333333,0.30999999999999917,1
1718956569.7143896,8.160516719853234,9.940833333333334,0.30999999999999917,1
1718956570.352851,9.312590957442335,11.35,0.30999999999999917,1
1718956571.0404167,10.359931173432427,12.524166666666666,0.2999999999999994,1
1718956571.6646385,11.312058642514325,13.5975,0.2999999999999994,1
1718956572.3357816,12.177629068952422,14.48,0.2999999999999994,1
1718956572.9759161,12.964511274805227,15.322916666666666,0.30999999999999917,1
1718956573.6157367,13.679858734671422,16.03,0.30999999999999917,1
1718956574.2550066,14.330174607277053,16.61,0.30999999999999917,1
1718956574.9108882,14.921370855100346,17.127916666666668,0.30999999999999917,1
1718956575.5494,15.458821989485163,17.611666666666668,0.30999999999999917,2
1718956576.188849,15.947413929834996,18.058333333333334,0.30999999999999917,2
1718956576.8454692,16.391588421062114,18.448333333333334,0.30999999999999917,2
1718956577.4850266,16.79538341308677,18.84,0.30999999999999917,2
1718956578.1710403,17.16246976947282,19.180833333333332,0.30999999999999917,2
1718956578.7953846,17.496184638914688,19.491666666666667,0.30999999999999917,2
1718956579.4350493,17.799561792952748,19.758333333333333,0.30999999999999917,2
1718956580.1071365,18.07535920571462,19.985,0.30999999999999917,2
1718956580.7635038,18.326084126407224,20.189166666666665,0.30999999999999917,2
1718956581.4021337,18.554015872491412,20.35333333333333,0.30999999999999917,2
1718956582.0901814,18.76122655074978,20.49416666666667,0.30999999999999917,2
1718956582.7287138,18.949599894621013,20.605833333333333,0.30999999999999917,2
1718956583.3832264,19.1208483890494,20.695833333333333,0.30999999999999917,2
1718956584.0562375,19.27652883852975,20.764583333333334,0.30999999999999917,2
1718956584.695301,19.418056519875535,20.822916666666668,0.30999999999999917,2
1718956585.3513412,19.546718048371694,20.876666666666665,0.30999999999999917,2
1718956585.990472,19.663683074277312,20.910833333333333,0.30999999999999917,2
1718956586.629993,19.77001491600968,20.928333333333335,0.30999999999999917,2
1718956587.3018203,19.866680226675452,20.94625,0.30999999999999917,2
1718956587.9417825,19.954557781826175,20.963333333333335,0.30999999999999917,2
1718956588.6135342,20.034446468326834,20.963333333333335,0.30999999999999917,2
1718956589.2524588,20.107072546963778,20.963333333333335,0.30999999999999917,2
1718956589.8917396,20.17309625481556,20.963333333333335,0.30999999999999917,2
1718956590.5312495,20.233117807408078,20.963333333333335,0.30999999999999917,2
1718956591.1709795,20.287682855219465,20.963333333333335,0.30999999999999917,2
1718956591.842855,20.337287444138905,20.963333333333335,0.30999999999999917,2
1718956592.5305283,20.38238252497477,20.963333333333335,0.30999999999999917,2
1718956593.1697977,20.423378053007365,20.963333333333335,0.30999999999999917,2
1718956593.808623,20.460646714855173,20.94625,0.30999999999999917,2
1718956594.4488385,20.49452731653501,20.928333333333335,0.30999999999999917,2
1718956595.0882723,20.525327863516676,20.911666666666665,0.30999999999999917,2
1718956595.775445,20.553328360772745,20.910833333333333,0.30999999999999917,2
1718956596.3994055,20.578783358278244,20.910833333333333,0.30999999999999917,2
1718956597.0717762,20.60192426510143,20.893333333333334,0.30999999999999917,2
1718956597.7112803,20.622961453122517,20.875,0.30999999999999917,2
1718956598.3980143,20.642086169505323,20.8575,0.30999999999999917,2
1718956599.03842,20.659472275307866,20.85625,0.30999999999999917,2
1718956599.6777759,20.675277826037455,20.85625,0.30999999999999917,2
1718956600.36517,20.6896465085189,20.85625,0.30999999999999917,2
1718956601.02059,20.702708947138394,20.856666666666666,0.30999999999999917,2
1718956601.6601312,20.714583891337934,20.83791666666667,0.30999999999999917,2
1718956602.3143814,20.7253792951557,20.820833333333333,0.30999999999999917,2
1718956602.9554725,20.7351932986264,20.82,0.30999999999999917,2
1718956603.59493,20.74411511996339,20.82,0.30999999999999917,2
1718956604.2670352,20.75222586663338,20.82,0.30999999999999917,2
1718956604.9053295,20.759599272697013,20.82,0.30999999999999917,2
1718956605.5612652,20.766302369118492,20.82,0.30999999999999917,2
1718956606.2014418,20.772396093138024,20.82,0.30999999999999917,2
1718956606.8401482,20.777935842246684,20.82,0.30999999999999917,2
1718956607.5120938,20.78297197780002,20.82,0.30999999999999917,2
1718956608.1522973,20.78755028284851,20.82,0.30999999999999917,2
1718956608.806806,20.79171237834712,20.82,0.30999999999999917,2
1718956609.4782724,20.79549610152769,20.82,0.30999999999999917,2
1718956610.1350894,20.798935849873658,20.82,0.30999999999999917,2
1718956610.80562,20.802062893824537,20.82,0.2999999999999994,2
1718956611.4456038,20.804905661052615,20.82,0.30999999999999917,2
1718956612.132687,20.807489994896315,20.82,0.2999999999999994,2
1718956612.7724676,20.80983938929967,20.82,0.30999999999999917,2
1718956613.4113827,20.811975202393636,20.82,0.30999999999999917,2
1718956614.0352743,20.8139168506609,20.82,0.30999999999999917,2
1718956614.6748939,20.815681985449288,20.82,0.30999999999999917,2
1718956615.3302698,20.81728665343875,20.82,0.30999999999999917,2
1718956615.9708526,20.818745442520072,20.82,0.30999999999999917,2
1718956616.6102774,20.82007161441219,20.82,0.2999999999999994,2
1718956617.2810562,20.821277225223202,20.82,0.30999999999999917,2
1718956617.9215608,20.822373235051394,20.82,0.2999999999999994,2
1718956618.5600188,20.82336960762248,20.82,0.30999999999999917,2
1718956619.2320127,20.824275400868913,20.82,0.30999999999999917,2
1718956619.8632164,20.825098849274777,20.82,0.30999999999999917,2
1718956620.5587296,20.825847438734638,20.82,0.30999999999999917,2
1718956621.23453,20.82652797460726,20.82,0.30999999999999917,2
1718956621.8709614,20.827146643582356,20.82,0.30999999999999917,2
1718956622.5095372,20.827709069923344,20.82,0.30999999999999917,2
1718956623.181681,20.82822036659699,20.82,0.30999999999999917,2
1718956623.8214922,20.82868518175483,20.82,0.30999999999999917,2
1718956624.4611433,20.82910774098924,20.82,0.30999999999999917,2
1718956625.1158812,20.8294918857478,20.82,0.30999999999999917,2
1718956625.7557027,20.829841108255568,20.82,0.30999999999999917,2
1718956626.39567,20.830158583262648,20.82,0.30999999999999917,2
1718956627.066402,20.830447196905432,20.82,0.30999999999999917,2
1718956627.7068887,20.830709572944336,20.82,0.30999999999999917,2
1718956628.3456395,20.83094809661606,20.82,0.30999999999999917,2
1718956628.9861948,20.83116493631763,20.82,0.30999999999999917,2
1718956629.6570342,20.831362063319055,20.82,0.30999999999999917,2
1718956630.2961562,20.831541269683985,20.82,0.30999999999999917,2
1718956630.9357197,20.831704184561204,20.82,0.30999999999999917,2
1718956631.5918002,20.83185228899502,20.82,0.30999999999999917,2
1718956632.2309265,20.831986929389412,20.82,0.30999999999999917,2
1718956632.886445,20.832109329747958,20.82,0.30999999999999917,2
1718956633.5574844,20.832220602801172,20.82,0.30999999999999917,2
1718956634.1976712,20.832321760122287,20.82,0.2999999999999994,2
1718956634.8371477,20.832413721323295,20.82,0.30999999999999917,2
1718956635.4933772,20.83249732241511,20.82,0.30999999999999917,2
1718956636.1643357,20.83257332340768,20.82,0.30999999999999917,2
1718956636.8052247,20.8326424152191,20.82,0.30999999999999917,2
1718956637.4753458,20.832705225956754,20.82,0.30999999999999917,2
1718956638.1149044,20.832762326627357,20.82,0.2999999999999994,2
1718956638.7715323,20.832814236327906,20.82,0.30999999999999917,2
1718956639.4420726,20.83286142696476,20.82,0.30999999999999917,2
1718956640.0815725,20.832904327543705,20.82,0.30999999999999917,2
1718956640.7213123,20.832943328070034,20.82,0.30999999999999917,2
1718956641.3607025,20.83297878309398,20.82,0.30999999999999917,2
1718956642.048262,20.83301101493392,20.82,0.30999999999999917,2
1718956642.6877992,20.833040316606592,20.82,0.30999999999999917,2
1718956643.3272767,20.833066954490846,20.82,0.30999999999999917,2
1718956644.0155838,20.83309117074925,20.82,0.30999999999999917,2
1718956644.6552348,20.83311318552962,20.82,0.30999999999999917,2
1718956645.2947724,20.833133198966316,20.82,0.30999999999999917,2
1718956645.9823167,20.83315139299968,20.82,0.30999999999999917,2
1718956646.6221476,20.833167933030005,20.82,0.30999999999999917,2
1718956647.3086145,20.833182969421227,20.82,0.30999999999999917,2
1718956647.9486544,20.833196638867786,20.82,0.30999999999999917,2
1718956648.5877314,20.833209065637373,20.82,0.30999999999999917,2
1718956649.2757888,20.833220362700644,20.82,0.30999999999999917,2
1718956649.9152763,20.833230632758156,20.82,0.30999999999999917,2
1718956650.5551221,20.833239969174087,20.82,0.2999999999999994,2
1718956651.2169893,20.833248456824926,20.82,0.30999999999999917,2
1718956651.8506703,20.83325617287114,20.82,0.2999999999999994,2
1718956652.5059814,20.833263187458627,20.82,0.30999999999999917,2
1718956653.161658,20.833269564356318,20.82,0.2999999999999994,2
1718956653.800387,20.833275361536046,20.82,0.30999999999999917,2
1718956654.4567254,20.83328063169943,20.82,0.30999999999999917,2
1718956655.0964313,20.833285422757058,20.82,0.30999999999999917,2
1718956655.7351615,20.833289778263996,20.82,0.30999999999999917,2
1718956656.40655,20.833293737815755,20.82,0.30999999999999917,2
1718956657.0465546,20.833297337408258,20.82,0.30999999999999917,2
1718956657.7178586,20.83330060976509,20.82,0.2999999999999994,2
1718956658.3735774,20.833303584634923,20.82,0.30999999999999917,2
1718956659.0128934,20.833306289062044,20.82,0.30999999999999917,2
1718956659.636481,20.83330874763217,20.82,0.30999999999999917,2
1718956660.292719,20.833310982695913,20.82,0.30999999999999917,2
1718956660.9327276,20.833313014572038,20.82,0.30999999999999917,2
1718956661.5720143,20.833314861732166,20.82,0.2999999999999994,2
1718956662.210713,20.83331654096864,20.82,0.30999999999999917,2
1718956662.8672516,20.833318067547236,20.82,0.30999999999999917,2
1718956663.5232034,20.83331945534598,20.82,0.30999999999999917,2
1718956664.1621995,20.83332071698119,20.82,0.30999999999999917,2
1718956664.800996,20.833321863922297,20.82,0.30999999999999917,2
1718956665.4410164,20.833322906596027,20.82,0.30999999999999917,2
1718956666.0809486,20.83332385448123,20.82,0.30999999999999917,2
1718956666.7200263,20.833324716195058,20.82,0.30999999999999917,2
1718956667.40711,20.833325499571266,20.82,0.30999999999999917,2
1718956668.0472343,20.83332621173145,20.82,0.30999999999999917,2
1718956668.7018359,20.833326859149807,20.82,0.30999999999999917,2
1718956669.342038,20.83332744771195,20.82,0.30999999999999917,2
1718956669.982347,20.833327982768434,20.82,0.30999999999999917,2
1718956670.6538477,20.83332846918342,20.82,0.30999999999999917,2
1718956671.2930315,20.833328911378874,20.82,0.30999999999999917,2
1718956671.9326658,20.83332931337473,20.82,0.30999999999999917,2
1718956672.5712519,20.833329678825514,20.82,0.30999999999999917,2
1718956673.211559,20.8333300110535,20.82,0.2999999999999994,2
1718956673.8507273,20.83333031307894,20.82,0.30999999999999917,2
1718956674.506914,20.833330587647517,20.82,0.30999999999999917,2
1718956675.1466844,20.83333083725532,20.82,0.30999999999999917,2
1718956675.8169796,20.833331064171507,20.821666666666665,0.30999999999999917,2
1718956676.489862,20.83333127045895,20.839166666666667,0.30999999999999917,2
1718956677.1296117,20.833331457992983,20.839166666666667,0.30999999999999917,2
1718956677.7694788,20.83333162847847,20.839166666666667,0.30999999999999917,2
1718956678.4081142,20.83333178346528,20.839166666666667,0.30999999999999917,2
1718956679.0961401,20.83333192436237,20.839166666666667,0.30999999999999917,2
1718956679.7353344,20.833332052450643,20.839166666666667,0.30999999999999917,2
1718956680.4219396,20.833332168894522,20.839166666666667,0.30999999999999917,2
1718956681.06262,20.8333322747526,20.839166666666667,0.30999999999999917,2
1718956681.7183022,20.833332370987215,20.839166666666667,0.30999999999999917,2
1718956682.3885882,20.83333245847322,20.839166666666667,0.30999999999999917,2
1718956683.0113986,20.833332538005948,20.839166666666667,0.30999999999999917,2
1718956683.6356509,20.83333261030845,20.839166666666667,0.30999999999999917,2
1718956684.2755709,20.833332676037983,20.839166666666667,0.30999999999999917,2
1718956684.9467156,20.833332735792112,20.839166666666667,0.30999999999999917,2
1718956685.5698962,20.833332790114035,20.839166666666667,0.30999999999999917,2
1718956686.2108147,20.833332839497597,20.839166666666667,0.30999999999999917,2
1718956686.9144695,20.83333288439176,20.839166666666667,0.30999999999999917,2
1718956687.6007123,20.833332925204644,20.839166666666667,0.30999999999999917,2
1718956688.2411728,20.83333296230725,20.839166666666667,0.30999999999999917,2
1718956688.9127324,20.83333299603689,20.839166666666667,0.30999999999999917,2
1718956689.567927,20.833333026700203,20.839166666666667,0.30999999999999917,2
1718956690.208123,20.83333305457595,20.839166666666667,0.30999999999999917,2
1718956690.8784027,20.833333079917526,20.839166666666667,0.30999999999999917,2
1718956691.5190656,20.83333310295532,20.839166666666667,0.2999999999999994,2
1718956692.222336,17.04545433602,20.765,0.30999999999999917,2
1718956692.8458574,13.60192818426059,19.053333333333335,0.2999999999999994,2
1718956693.5021183,10.471449864479327,16.565,0.30999999999999917,2
1718956694.1401608,7.625560482859995,14.008333333333333,0.2999999999999994,2
1718956694.7643569,5.038388317751512,11.458333333333334,0.2999999999999994,2
1718956695.4369466,2.6864136221983426,8.802916666666667,0.2999999999999994,2
1718956696.0755146,0.5482548080591004,5.857916666666667,0.2999999999999994,2
1718956696.795763,-1.395525932067491,2.9679166666666665,0.2999999999999994,2
1718956697.433605,-3.1625993321825687,0.11958333333333333,0.2999999999999994,2
1718956698.107163,-4.769029695923551,-2.285,0.2999999999999994,2
1718956698.7612805,-6.229420935688068,-4.850833333333333,0.30999999999999917,2
1718956699.4172165,-7.5570493354740025,-7.0825,0.30999999999999917,1
1718956700.0577233,-8.763984244370306,-8.819583333333334,0.2999999999999994,1
1718956700.6964438,-9.861197797912403,-10.244583333333333,0.2999999999999994,1
1718956701.3375676,-10.85866466476885,-11.642083333333334,0.2999999999999994,1
1718956701.9754236,-11.765452725547439,-12.927083333333334,0.2999999999999994,1
1718956702.6322827,-12.589805508073429,-14.01,0.2999999999999994,1
1718956703.2707589,-13.339217128551603,-14.905833333333334,0.2999999999999994,1
1718956703.9300451,-14.020500419895397,-15.67125,0.2899999999999996,1
1718956704.5655315,-14.639848866571574,-16.370416666666667,0.2899999999999996,1
1718956705.2531462,-15.202892909004458,-16.97458333333333,0.2899999999999996,1
1718956705.8928251,-15.71475112939799,-17.515833333333333,0.2799999999999998,1
1718956706.6133869,-16.180076784301207,-17.945,0.2799999999999998,1
1718956707.2521186,-16.60310010694049,-18.338333333333335,0.27,1
1718956707.9236205,-16.987666763885294,-18.652916666666666,0.27,1
1718956708.5630958,-17.3372728156533,-18.932083333333335,0.27,1
1718956709.2020998,-17.655096499078756,-19.15875,0.27,1
1718956709.8583872,-17.94402712037463,-19.356666666666666,0.27,1
1718956710.4978545,-18.206691321552693,-19.536666666666665,0.27,1
1718956711.1372118,-18.4454769589873,-19.696666666666665,0.27,1
1718956711.7766316,-18.66255481120057,-19.835833333333333,0.27,1
1718956712.4005716,-18.85989831321264,-19.955833333333334,0.27,1
1718956713.056551,-19.039301496859977,-20.065416666666668,0.27,1
1718956713.6951566,-19.20239530017574,-20.153333333333332,0.27,1
1718956714.318408,-19.350662394099157,-20.222916666666666,0.27,1
1718956714.958726,-19.485450661302263,-20.292916666666667,0.27,1
1718956715.6452894,-19.60798544966872,-20.364583333333332,0.27,1
1718956716.285783,-19.71938071182005,-20.42,0.27,1
1718956716.941858,-19.820649131957623,-20.454166666666666,0.26000000000000023,1
1718956717.5802515,-19.912711332082683,-20.49125,0.26000000000000023,1
1718956718.21868,-19.99640424128729,-20.526666666666667,0.27,1
1718956718.9336994,-20.07248870420057,-20.5625,0,1
1718956719.6274922,-20.141656397758094,-20.602916666666665,0.26000000000000023,1
1718956720.2656994,-20.20453611917402,-20.6575,0.26000000000000023,1
1718956720.9056232,-20.261699502279413,-20.674583333333334,0.26000000000000023,1
1718956721.5621831,-20.313666214193404,-20.67625,0.26000000000000023,1
1718956722.2016642,-20.360908679569764,-20.675416666666667,0.26000000000000023,1
1718956722.8567808,-20.40385637536645,-20.691666666666666,0.26000000000000023,1
1718956723.496934,-20.442899735181623,-20.711666666666666,0.26000000000000023,2
1718956724.1667697,-20.47839369864996,-20.729166666666668,0.26000000000000023,2
1718956724.8388808,-20.510660938166634,-20.7475,0.26000000000000023,2
1718956725.479147,-20.539994792272694,-20.765416666666667,0.26000000000000023,2
1718956726.1338286,-20.566661932369115,-20.766666666666666,0.26000000000000023,2
1718956726.7907474,-20.590904787002223,-20.766666666666666,0.26000000000000023,2
1718956727.4605713,-20.612943745759605,-20.783333333333335,0.26000000000000023,2
1718956728.1017067,-20.632979162811758,-20.8025,0.24999999999999956,2
1718956728.758227,-20.651193178313722,-20.803333333333335,0.24999999999999956,2
1718956729.3952918,-20.667751374224597,-20.803333333333335,0.26000000000000023,1
1718956730.0358899,-20.682804279598113,-20.803333333333335,0.24999999999999956,1
1718956730.706736,-20.69648873902859,-20.804166666666667,0.26000000000000023,1
1718956731.3786166,-20.70892915669266,-20.82125,0.24999999999999956,1
1718956732.0184364,-20.720238627296354,-20.821666666666665,0.24999999999999956,1
1718956732.6424708,-20.73051996420881,-20.821666666666665,0.24999999999999956,1
1718956733.2810755,-20.739866634129218,-20.821666666666665,0.24999999999999956,1
1718956733.9211254,-20.74836360678414,-20.821666666666665,0.24999999999999956,1
1718956734.6084657,-20.756088127379524,-20.821666666666665,0.24999999999999956,1
1718956735.2478716,-20.763110418829868,-20.821666666666665,0.24999999999999956,1
1718956735.934689,-20.769494320148365,-20.821666666666665,0.24999999999999956,1
1718956736.574631,-20.775297866801544,-20.821666666666665,0.24999999999999956,1
1718956737.2461834,-20.780573818304433,-20.821666666666665,0.24999999999999956,1
1718956737.8856611,-20.785370137852514,-20.821666666666665,0.24999999999999956,1
1718956738.5574012,-20.78973042835077,-20.821666666666665,0.26000000000000023,1
1718956739.2292538,-20.793694328803735,-20.821666666666665,0.24999999999999956,1
1718956739.8720999,-20.797297874670058,-20.821666666666665,0.24999999999999956,1
1718956740.508187,-20.800573825457633,-20.821666666666665,0.24999999999999956,1
1718956741.1959014,-20.80355196253724,-20.821666666666665,0.24999999999999956,2
1718956741.83402,-20.80625935988234,-20.821666666666665,0.26000000000000023,2
1718956742.4733536,-20.808720630196063,-20.821666666666665,0.24999999999999956,2
1718956743.114715,-20.81095814866309,-20.821666666666665,0.24999999999999956,2
1718956743.8025813,-20.81299225636038,-20.821666666666665,0.24999999999999956,2
1718956744.4413853,-20.814841445176103,-20.821666666666665,0.24999999999999956,2
1718956745.0799284,-20.816522525917673,-20.821666666666665,0.26000000000000023,2
1718956745.7511528,-20.81805078113728,-20.821666666666665,0.26000000000000023,2
1718956746.4067335,-20.819440104064192,-20.821666666666665,0.24999999999999956,2
1718956747.0789087,-20.820703124906842,-20.821666666666665,0.24999999999999956,2
1718956747.7034311,-20.82185132567289,-20.821666666666665,0.24999999999999956,2
1718956748.3419464,-20.822895144551104,-20.821666666666665,0.26000000000000023,2
1718956748.9651659,-20.823844070804036,-20.821666666666665,0.26000000000000023,2
1718956749.589538,-20.824706731033974,-20.821666666666665,0.24999999999999956,2
1718956750.2447715,-20.825490967606644,-20.821666666666665,0.24999999999999956,2
1718956750.883623,-20.826203909945434,-20.839583333333334,0.24999999999999956,2
1718956751.5569584,-20.826852039344335,-20.85625,0.24999999999999956,2
1718956752.194869,-20.82744124788879,-20.857916666666668,0.24999999999999956,2
1718956752.835047,-20.82797689202011,-20.857916666666668,0.24999999999999956,2
1718956753.5063949,-20.828463841230406,-20.857916666666668,0.24999999999999956,2
1718956754.145888,-20.828906522330673,-20.857916666666668,0.24999999999999956,2
1718956754.8029366,-20.829308959694547,-20.857916666666668,0.24999999999999956,2
1718956755.5063899,-20.82967481184353,-20.857916666666668,0.24999999999999956,2
1718956756.1450377,-20.830007404706237,-20.857916666666668,0.24999999999999956,2
1718956756.8332348,-20.830309761854156,-20.857916666666668,0.24999999999999956,2
1718956757.4730198,-20.83058463198863,-20.857916666666668,0.24999999999999956,2
1718956758.1275291,-20.83083451392905,-20.857916666666668,0.24999999999999956,2
1718956758.8162882,-20.831061679329444,-20.857916666666668,0.24999999999999956,2
1718956759.4546497,-20.831268193329798,-20.857916666666668,0.26000000000000023,1
1718956760.110073,-20.83145593333012,-20.857916666666668,0.26000000000000023,1
1718956760.7986965,-20.831626606057682,-20.857916666666668,0.26000000000000023,1
1718956761.5175905,-20.831781763082745,-20.857916666666668,0.26000000000000023,1
1718956762.157324,-20.831922814923704,-20.857916666666668,0.24999999999999956,1
1718956762.8290522,-20.832051043870035,-20.857916666666668,0.24999999999999956,1
1718956763.4686766,-20.832167615639428,-20.857916666666668,0.24999999999999956,1
1718956764.1080608,-20.832273589975237,-20.857916666666668,0.24999999999999956,1
1718956764.7960768,-20.832369930280517,-20.857916666666668,0.26000000000000023,1
1718956765.435661,-20.83245751237623,-20.857916666666668,0.26000000000000023,2
1718956766.0756075,-20.83253713246324,-20.857916666666668,0.26000000000000023,2
1718956766.762343,-20.83260951436052,-20.857916666666668,0.24999999999999956,2
1718956767.4014792,-20.83267531608532,-20.857916666666668,0.26000000000000023,2
1718956768.024833,-20.832735135835136,-20.857916666666668,0.24999999999999956,2
1718956768.6651998,-20.832789517425887,-20.857916666666668,0.24999999999999956,2
1718956769.3044598,-20.83283895523565,-20.857916666666668,0.26000000000000023,2
1718956769.944127,-20.83288389869908,-20.857916666666668,0.26000000000000023,2
1718956770.565695,-20.8329247563931,-20.857916666666668,0.26000000000000023,2
1718956771.2063982,-20.832961899751304,-20.857916666666668,0.24999999999999956,2
1718956771.829032,-20.832995666440578,-20.857916666666668,0.26000000000000023,1
1718956772.4690568,-20.83302636343083,-20.857916666666668,0.26000000000000023,1
1718956773.1417732,-20.833054269785602,-20.857916666666668,0.26000000000000023,1
1718956773.7801096,-20.833079639199035,-20.857916666666668,0.26000000000000023,1
1718956774.419675,-20.83310270230215,-20.857916666666668,0.26000000000000023,2
1718956775.0745652,-20.833123668759534,-20.857916666666668,0.26000000000000023,2
1718956775.7130291,-20.833142729175332,-20.857916666666668,0.26000000000000023,2
1718956776.3363655,-20.83316005682606,-20.857916666666668,0.26000000000000023,2
1718956776.978331,-20.83317580923581,-20.85625,0.26000000000000023,2
1718956777.6318958,-20.833190129608315,-20.839166666666667,0.26000000000000023,2
1718956778.2710302,-20.83320314812877,-20.821666666666665,0.27,2
1718956778.9444084,-20.833214983147368,-20.82125,0.27,2
1718956779.5835042,-20.83322574225518,-20.82125,0.27,2
1718956780.222831,-20.83323552326229,-20.82125,0.27,2
1718956780.8613245,-20.833244415086927,-20.82125,0.27,1
1718956781.4873435,-20.83325249856387,-20.82125,0.27,1
1718956782.125639,-20.833259847179274,-20.82125,0.27,1
1718956782.7654471,-20.833266527738736,-20.82125,0.27,1
1718956783.4534776,-20.83327260097461,-20.82125,0.27,1
1718956784.0914884,-20.833278122098132,-20.82125,0.27,1
1718956784.748804,-20.833283141301333,-20.82125,0.27,1
1718956785.3882754,-20.833287704213333,-20.82125,0.27,1
1718956786.0911334,-20.83329185231515,-20.82125,0.27,1
1718956786.7944336,-20.8332956233168,-20.82125,0.27,1
1718956787.4344985,-20.833299051500127,-20.82125,0.27,1
1718956788.0889735,-20.833302168030418,-20.82125,0.27,1
1718956788.7931094,-20.83330500123977,-20.82125,0.27,1
1718956789.4331107,-20.833307576884643,-20.82125,0.27,1
1718956790.0891635,-20.833309918379975,-20.82125,0.27,1
1718956790.7424996,-20.8333120470121,-20.82125,0.27,1
1718956791.3817728,-20.83331398213221,-20.82125,0.27,1
1718956792.0058799,-20.83331574133231,-20.82125,0.27,1
1718956792.6454458,-20.833317340605134,-20.82125,0.27,1
1718956793.3168943,-20.833318794489514,-20.82125,0.27,1
1718956793.9720197,-20.83332011620259,-20.82125,0.27,1
1718956794.659608,-20.83332131775993,-20.82125,0.27,1
1718956795.2851934,-20.833322410084783,-20.82125,0.27,1
1718956795.9235494,-20.833323403107382,-20.82125,0.27,2
1718956796.5628767,-20.833324305855193,-20.82125,0.27,2
1718956797.1864493,-20.833325126535026,-20.82125,0.27,2
1718956797.8444312,-20.833325872607595,-20.82125,0.27,2
1718956798.530321,-20.833326550855393,-20.82125,0.27,1
1718956799.1694398,-20.833327167444295,-20.82125,0.27,1
1718956799.857056,-20.83332772797966,-20.82125,0.27,1
1718956800.49693,-20.83332823755727,-20.82125,0.27,1
1718956801.1683493,-20.83332870080964,-20.82125,0.27,1
1718956801.808307,-20.833329121948154,-20.82125,0.27,1
1718956802.447469,-20.833329504801355,-20.82125,0.27,1
1718956803.1189008,-20.833329852849715,-20.82125,0.27,1
1718956803.758658,-20.833330169257316,-20.82125,0.27,1
1718956804.4305637,-20.83333045690059,-20.82125,0.27,1
1718956805.0696247,-20.833330718394475,-20.82125,0.27,2
1718956805.7095644,-20.833330956116193,-20.82125,0.27,2
1718956806.348109,-20.83333117222684,-20.82125,0.27,2
1718956806.988266,-20.83333136869107,-20.82125,0.27,2
1718956807.6595845,-20.83333154729491,-20.82125,0.27,1
1718956808.2840118,-20.83333170966204,-20.82125,0.27,1
1718956808.9549866,-20.83333185726852,-20.82125,0.27,1
1718956809.5950565,-20.833331991456227,-20.82125,0.27,1
1718956810.2508276,-20.83333211344506,-20.82125,0.27,1
1718956810.8893971,-20.833332224343994,-20.82125,0.27,2
1718956811.5609574,-20.8333323251612,-20.82125,0.27,2
1718956812.2324352,-20.833332416813217,-20.82125,0.27,2
1718956812.872468,-20.833332500133224,-20.82125,0.27,2
1718956813.5124664,-20.833332575878693,-20.82125,0.27,2
1718956814.15194,-20.833332644738203,-20.82125,0.27,2
1718956814.8083386,-20.833332707337764,-20.82125,0.27,2
1718956815.4464743,-20.83333276424645,-20.82125,0.27,2
1718956816.101575,-20.833332815981624,-20.82125,0.27,2
1718956816.7903059,-20.833332863013595,-20.82125,0.27,1
1718956817.4134586,-20.833332905769936,-20.82125,0.27,1
1718956818.085533,-20.833332944639334,-20.82125,0.27,1
1718956818.7564876,-20.833332979975154,-20.82125,0.27,1
1718956819.3958633,-20.833333012098624,-20.82125,0.27,1
1718956820.0343306,-20.83333304130178,-20.82125,0.27,1
1718956820.6759522,-20.833333067850102,-20.82125,0.27,1
1718956821.3156302,-20.833333091984944,-20.82125,0.27,1
1718956821.955356,-20.833333113925704,-20.82125,0.27,1
1718956822.5946271,-17.045454345993065,-20.764166666666668,0.27,1
1718956823.2332234,-13.601928193327028,-17.277083333333334,0.2999999999999994,1
1718956823.8727736,-10.471449872721545,-12.47375,0.2999999999999994,1
1718956824.529379,-7.625560490352921,-9.00125,0.30999999999999917,1
1718956825.1690025,-5.038388324563251,-6.77,0.30999999999999917,1
1718956825.8081622,-2.6864136283908375,-4.3125,0.2999999999999994,1
1718956826.4798393,-0.5482548136886423,-1.1333333333333333,0.2999999999999994,1
1718956827.1197011,1.3955259269497158,1.785,0.2999999999999994,1
1718956827.7735522,3.1625993275300424,3.870833333333333,0.30999999999999917,1
1718956828.431985,4.769029691693989,5.621666666666667,0.30999999999999917,1
1718956829.101516,6.2294209318430145,7.503333333333333,0.30999999999999917,1
1718956829.7418706,7.557049331978499,9.402916666666666,0.30999999999999917,1
1718956830.3806126,8.763984241192569,10.862916666666667,0.30999999999999917,1
1718956831.0525382,9.861197795023545,11.932916666666667,0.2999999999999994,1
1718956831.691458,10.858664662142619,13.020833333333334,0.2999999999999994,1
1718956832.3474507,11.765452723159955,14.129583333333333,0.2999999999999994,1
1718956832.987204,12.589805505902987,15.018333333333333,0.2999999999999994,1
1718956833.69007,13.339217126578479,15.728333333333333,0.30999999999999917,1
1718956834.3296247,14.020500418101644,16.351666666666667,0.30999999999999917,1
1718956834.9694228,14.639848864940893,16.9225,0.30999999999999917,2
1718956835.6092768,15.202892907522012,17.453333333333333,0.30999999999999917,2
1718956836.2635186,15.714751128050326,17.928333333333335,0.30999999999999917,2
1718956836.9679635,16.18007678307605,18.395,0.30999999999999917,2
1718956837.6079826,16.60310010582672,18.843333333333334,0.30999999999999917,2
1718956838.2472806,16.98766676287276,19.19625,0.30999999999999917,2
1718956838.9017198,17.33727281473281,19.50583333333333,0.30999999999999917,2
1718956839.542505,17.65509649824196,19.768333333333334,0.30999999999999917,2
1718956840.2465532,17.944027119613892,19.996666666666666,0.30999999999999917,2
1718956840.8851473,18.206691320861125,20.2325,0.30999999999999917,2
1718956841.524931,18.445476958358594,20.405,0.30999999999999917,2
1718956842.1648352,18.662554810629032,20.529166666666665,0.30999999999999917,2
1718956842.8519733,18.85989831269305,20.64,0.30999999999999917,2
1718956843.5395322,19.039301496387623,20.748333333333335,0.30999999999999917,2
1718956844.178568,19.202395299746325,20.825,0.30999999999999917,2
1718956844.882866,19.350662393708784,20.8775,0.30999999999999917,2
1718956845.5222168,19.48545066094738,20.91625,0.30999999999999917,2
1718956846.1622233,19.6079854493461,20.950833333333332,0.30999999999999917,2
1718956846.802994,19.719380711526757,20.968333333333334,0.30999999999999917,2
1718956847.4416482,19.820649131691003,20.985,0.30999999999999917,2
1718956848.0805433,19.912711331840303,20.984583333333333,0.30999999999999917,2
1718956848.7208333,19.996404241066934,20.984583333333333,0.30999999999999917,2
1718956849.3606415,20.072488704000243,20.984583333333333,0.30999999999999917,2
1718956850.015572,20.141656397575982,20.984583333333333,0.30999999999999917,2
1718956850.6714144,20.204536119008456,20.984583333333333,0.30999999999999917,2
1718956851.3095138,20.261699502128906,20.984583333333333,0.30999999999999917,2
1718956851.9337063,20.313666214056575,20.984583333333333,0.30999999999999917,2
1718956852.6062763,20.36090867944537,20.984583333333333,0.30999999999999917,2
1718956853.2457442,20.40385637525337,20.966666666666665,0.30999999999999917,2
1718956853.8840537,20.442899735078825,20.949166666666667,0.30999999999999917,2
1718956854.5871131,20.478393698556502,20.930833333333332,0.30999999999999917,2
1718956855.211897,20.51066093808166,20.91125,0.30999999999999917,2
1718956855.866003,20.539994792195454,20.894583333333333,0.30999999999999917,2
1718956856.5077581,20.566661932298896,20.893333333333334,0.30999999999999917,2
1718956857.1470258,20.590904786938385,20.894166666666667,0.30999999999999917,2
1718956857.784998,20.61294374570157,20.876666666666665,0.30999999999999917,2
1718956858.4424832,20.632979162759003,20.86,0.30999999999999917,2
1718956859.0807822,20.65119317826575,20.858333333333334,0.30999999999999917,2
1718956859.721536,20.667751374180988,20.859166666666667,0.30999999999999917,2
1718956860.3931856,20.68280427955848,20.840833333333332,0.30999999999999917,2
1718956861.032337,20.696488738992556,20.823333333333334,0.30999999999999917,2
1718956861.6707091,20.708929156659895,20.821666666666665,0.30999999999999917,2
1718956862.310589,20.720238627266564,20.821666666666665,0.30999999999999917,2
1718956862.9971764,20.73051996418173,20.821666666666665,0.30999999999999917,2
1718956863.637987,20.739866634104608,20.821666666666665,0.30999999999999917,2
1718956864.3252928,20.748363606761764,20.821666666666665,0.30999999999999917,2
1718956864.9975843,20.75608812735918,20.821666666666665,0.30999999999999917,2
1718956865.6845238,20.763110418811376,20.821666666666665,0.30999999999999917,2
1718956866.3247578,20.76949432013156,20.821666666666665,0.30999999999999917,2
1718956866.9640222,20.775297866786254,20.821666666666665,0.30999999999999917,2
1718956867.6350744,20.78057381829054,20.821666666666665,0.30999999999999917,2
1718956868.2734947,20.78537013783988,20.821666666666665,0.30999999999999917,2
1718956868.9466972,20.789730428339293,20.821666666666665,0.30999999999999917,2
1718956869.585731,20.793694328793293,20.821666666666665,0.30999999999999917,2
1718956870.2580707,20.79729787466058,20.821666666666665,0.30999999999999917,2
1718956870.8973403,20.800573825449003,20.821666666666665,0.30999999999999917,2
1718956871.6173363,20.803551962529408,20.821666666666665,0.30999999999999917,2
1718956872.2560055,20.80625935987521,20.821666666666665,0.30999999999999917,2
1718956872.942512,20.808720630189587,20.821666666666665,0.30999999999999917,2
1718956873.5831926,20.810958148657203,20.821666666666665,0.30999999999999917,2
1718956874.2232983,20.812992256355027,20.821666666666665,0.30999999999999917,2
1718956874.863146,20.814841445171236,20.821666666666665,0.30999999999999917,2
1718956875.5187871,20.816522525913243,20.821666666666665,0.30999999999999917,2
1718956876.1570454,20.818050781133255,20.821666666666665,0.30999999999999917,2
1718956876.781682,20.819440104060536,20.821666666666665,0.30999999999999917,2
1718956877.420367,20.82070312490352,20.821666666666665,0.30999999999999917,2
1718956878.0760012,20.82185132566986,20.821666666666665,0.30999999999999917,2
1718956878.7153742,20.822895144548358,20.821666666666665,0.30999999999999917,2
1718956879.3547173,20.823844070801545,20.821666666666665,0.30999999999999917,2
1718956879.9934611,20.824706731031704,20.821666666666665,0.30999999999999917,2
1718956880.6342456,20.82549096760459,20.821666666666665,0.30999999999999917,2
1718956881.338154,20.826203909943555,20.821666666666665,0.30999999999999917,2
1718956881.9773958,20.82685203934263,20.821666666666665,0.30999999999999917,2
1718956882.617074,20.82744124788723,20.821666666666665,0.30999999999999917,2
1718956883.2568955,20.827976892018704,20.821666666666665,0.30999999999999917,2
1718956883.943033,20.82846384122912,20.821666666666665,0.30999999999999917,2
1718956884.567872,20.8289065223295,20.821666666666665,0.30999999999999917,2
1718956885.2068079,20.829308959693492,20.821666666666665,0.30999999999999917,2
1718956885.8629286,20.829674811842562,20.821666666666665,0.30999999999999917,2
1718956886.5513816,20.830007404705356,20.821666666666665,0.30999999999999917,2
1718956887.2376344,20.83030976185335,20.821666666666665,0.30999999999999917,2
1718956887.8766692,20.8305846319879,20.821666666666665,0.30999999999999917,2
1718956888.532071,20.830834513928398,20.821666666666665,0.30999999999999917,2
1718956889.1727655,20.83106167932885,20.821666666666665,0.30999999999999917,2
1718956889.828604,20.831268193329258,20.821666666666665,0.30999999999999917,2
1718956890.468189,20.83145593332962,20.821666666666665,0.30999999999999917,2
1718956891.1067414,20.831626606057227,20.821666666666665,0.30999999999999917,2
1718956891.794144,20.831781763082326,20.821666666666665,0.30999999999999917,2
1718956892.4340706,20.831922814923335,20.821666666666665,0.30999999999999917,2
1718956893.0737178,20.8320510438697,20.821666666666665,0.30999999999999917,2
1718956893.7296174,20.83216761563912,20.821666666666665,0.30999999999999917,2
1718956894.3687408,20.832273589974964,20.821666666666665,0.30999999999999917,2
1718956895.024678,20.832369930280255,20.821666666666665,0.30999999999999917,2
1718956895.663879,20.832457512376,20.821666666666665,0.30999999999999917,2
1718956896.3357425,20.832537132463028,20.821666666666665,0.30999999999999917,2
1718956896.9911091,20.832609514360325,20.821666666666665,0.30999999999999917,2
1718956897.6473186,20.83267531608515,20.821666666666665,0.30999999999999917,2
1718956898.2864923,20.83273513583498,20.821666666666665,0.30999999999999917,2
1718956898.9735744,20.83278951742575,20.821666666666665,0.30999999999999917,2
1718956899.6135693,20.832838955235516,20.821666666666665,0.30999999999999917,2
1718956900.2843828,20.832883898698952,20.821666666666665,0.30999999999999917,2
1718956900.9251902,20.83292475639299,20.821666666666665,0.30999999999999917,2
1718956901.5645368,20.832961899751208,20.821666666666665,0.30999999999999917,2
1718956902.2353683,20.832995666440485,20.821666666666665,0.30999999999999917,2
1718956902.8910353,20.83302636343075,20.821666666666665,0.30999999999999917,2
1718956903.5302792,20.83305426978552,20.821666666666665,0.30999999999999917,2
1718956904.233703,20.83307963919896,20.821666666666665,0.30999999999999917,2
1718956904.9052224,20.833102702302096,20.821666666666665,0.30999999999999917,2
1718956905.5459743,20.833123668759484,20.821666666666665,0.30999999999999917,2
1718956906.1845567,20.833142729175282,20.821666666666665,0.30999999999999917,2
1718956906.8730903,20.833160056826017,20.821666666666665,0.30999999999999917,2
1718956907.5118005,20.83317580923576,20.821666666666665,0.30999999999999917,2
1718956908.1351995,20.833190129608276,20.821666666666665,0.30999999999999917,2
1718956908.7594619,20.833203148128742,20.821666666666665,0.30999999999999917,2
1718956909.446246,20.833214983147336,20.821666666666665,0.30999999999999917,2
1718956910.0865042,20.833225742255152,20.821666666666665,0.30999999999999917,2
1718956910.7741332,20.833235523262264,20.821666666666665,0.30999999999999917,2
1718956911.4136913,20.833244415086906,20.821666666666665,0.30999999999999917,2
1718956912.0518682,20.83325249856384,20.821666666666665,0.30999999999999917,2
1718956912.709934,20.833259847179264,20.821666666666665,0.30999999999999917,2
1718956913.3801103,20.83326652773872,20.821666666666665,0.30999999999999917,2
1718956914.019647,20.833272600974595,20.821666666666665,0.30999999999999917,2
1718956914.7074554,20.833278122098104,20.821666666666665,0.30999999999999917,2
1718956915.3469157,20.833283141301315,20.821666666666665,0.30999999999999917,2
1718956916.001365,20.833287704213316,20.821666666666665,0.30999999999999917,2
1718956916.6424162,20.833291852315135,20.821666666666665,0.30999999999999917,2
1718956917.3291304,20.833295623316783,20.821666666666665,0.30999999999999917,2
1718956917.9687667,20.833299051500106,20.821666666666665,0.30999999999999917,2
1718956918.6413462,20.8333021680304,20.821666666666665,0.30999999999999917,2
1718956919.2802567,20.83330500123976,20.821666666666665,0.30999999999999917,2
1718956919.9502487,20.83330757688463,20.821666666666665,0.30999999999999917,2
1718956920.5756574,20.833309918379964,20.821666666666665,0.30999999999999917,2
1718956921.2143517,20.83331204701208,20.821666666666665,0.30999999999999917,2
1718956921.8539634,20.833313982132204,20.821666666666665,0.30999999999999917,2
1718956922.5416074,20.83331574133231,20.821666666666665,0.30999999999999917,2
1718956923.1975882,20.833317340605134,20.821666666666665,0.30999999999999917,2
1718956923.8525362,20.833318794489507,20.821666666666665,0.30999999999999917,2
1718956924.5246093,20.833320116202593,20.821666666666665,0.30999999999999917,2
1718956925.180458,20.833321317759935,20.821666666666665,0.30999999999999917,2
1718956925.819478,20.83332241008478,20.821666666666665,0.30999999999999917,2
1718956926.474641,20.833323403107375,20.821666666666665,0.30999999999999917,2
1718956927.1150343,20.833324305855193,20.821666666666665,0.30999999999999917,2
1718956927.7689579,20.83332512653503,20.821666666666665,0.30999999999999917,2
1718956928.394497,20.833325872607602,20.821666666666665,0.30999999999999917,2
1718956929.0974925,20.833326550855393,20.821666666666665,0.30999999999999917,2
1718956929.7371914,20.833327167444295,20.821666666666665,0.30999999999999917,2
1718956930.376755,20.83332772797967,20.821666666666665,0.30999999999999917,2
1718956931.047869,20.833328237557264,20.821666666666665,0.30999999999999917,2
1718956931.6891568,20.83332870080964,20.821666666666665,0.30999999999999917,2
1718956932.3587172,20.833329121948168,20.821666666666665,0.30999999999999917,2
1718956932.998707,20.833329504801355,20.821666666666665,0.30999999999999917,2
1718956933.6385427,20.83332985284971,20.821666666666665,0.30999999999999917,2
1718956934.2777922,20.833330169257316,20.821666666666665,0.30999999999999917,2
1718956934.9502764,20.833330456900583,20.821666666666665,0.30999999999999917,2
1718956935.5893996,20.833330718394475,20.821666666666665,0.30999999999999917,2
1718956936.2273562,20.83333095611619,20.821666666666665,0.30999999999999917,2
1718956936.9161654,20.83333117222684,20.821666666666665,0.30999999999999917,2
1718956937.5559232,20.83333136869107,20.821666666666665,0.30999999999999917,2
1718956938.195176,20.83333154729491,20.821666666666665,0.30999999999999917,2
1718956938.8340201,20.83333170966204,20.821666666666665,0.30999999999999917,2
1718956939.4744494,20.83333185726852,20.821666666666665,0.30999999999999917,2
1718956940.1129696,20.83333199145624,20.821666666666665,0.30999999999999917,2
1718956940.7533875,20.833332113445067,20.821666666666665,0.30999999999999917,2
1718956941.3913457,20.833332224344,20.821666666666665,0.30999999999999917,2
1718956942.032071,20.833332325161198,20.821666666666665,0.30999999999999917,2
1718956942.7034683,20.83333241681321,20.821666666666665,0.30999999999999917,2
1718956943.343799,20.83333250013323,20.821666666666665,0.30999999999999917,2
1718956943.96565,20.833332575878693,20.821666666666665,0.30999999999999917,2
1718956944.6537547,20.83333264473821,20.821666666666665,0.30999999999999917,2
1718956945.2767093,20.83333270733776,20.821666666666665,0.30999999999999917,2
1718956945.901724,20.833332764246443,20.821666666666665,0.30999999999999917,2
1718956946.555822,20.833332815981617,20.821666666666665,0.30999999999999917,2
1718956947.1954737,20.83333286301359,20.821666666666665,0.30999999999999917,2
1718956947.8182151,20.83333290576993,20.821666666666665,0.30999999999999917,2
1718956948.4419827,20.833332944639334,20.821666666666665,0.30999999999999917,2
1718956949.1138873,20.833332979975154,20.823333333333334,0.30999999999999917,2
1718956949.7543392,20.833333012098617,20.84,0.30999999999999917,2
1718956950.3924687,20.833333041301774,20.84,0.30999999999999917,2
1718956951.0167196,20.83333306785011,20.84,0.30999999999999917,2
1718956951.65668,20.833333091984944,20.84,0.30999999999999917,2
1718956952.3285267,20.833333113925704,20.84,0.30999999999999917,2
1718956952.9836843,17.045454345993058,20.808333333333334,0.30999999999999917,2
1718956953.6546135,13.601928193327028,18.96,0.30999999999999917,2
1718956954.2948484,10.471449872721545,16.514583333333334,0.30999999999999917,2
1718956954.9653165,7.6255604903529095,14.001666666666667,0.30999999999999917,2
1718956955.5895994,5.038388324563251,11.394583333333333,0.2999999999999994,2
1718956956.212402,2.6864136283908375,8.783333333333333,0.2999999999999994,2
1718956956.8678548,0.5482548136886423,6.104166666666667,0.2999999999999994,2
1718956957.4920042,-1.395525926949728,3.2179166666666665,0.2999999999999994,2
1718956958.1309056,-3.162599327530055,0.505,0.2999999999999994,2
1718956958.7707105,-4.769029691693989,-2.058333333333333,0.2999999999999994,1
1718956959.396095,-6.2294209318430145,-4.274166666666667,0.30999999999999917,1
1718956960.0185251,-7.557049331978499,-6.238333333333333,0.30999999999999917,1
1718956960.6891313,-8.763984241192581,-8.121666666666666,0.30999999999999917,1
1718956961.3445501,-9.861197795023557,-9.919583333333334,0.30999999999999917,1
1718956962.0020359,-10.858664662142631,-11.350833333333334,0.2999999999999994,1
1718956962.62347,-11.765452723159967,-12.469583333333333,0.2999999999999994,1
1718956963.265079,-12.589805505903,-13.5275,0.2999999999999994,1
1718956963.8863983,-13.339217126578484,-14.496666666666666,0.2999999999999994,1
1718956964.5107286,-14.020500418101655,-15.34875,0.2999999999999994,1
1718956965.134854,-14.639848864940898,-16.067916666666665,0.2999999999999994,1
1718956965.7740386,-15.202892907522024,-16.7,0.2899999999999996,1
1718956966.4294798,-15.714751128050326,-17.246666666666666,0.2899999999999996,1
1718956967.0685782,-16.180076783076057,-17.749583333333334,0.2799999999999998,1
1718956967.693881,-16.60310010582672,-18.159166666666668,0.2799999999999998,1
1718956968.3483386,-16.98766676287277,-18.487083333333334,0.2799999999999998,1
1718956968.9879475,-17.337272814732824,-18.80666666666667,0.2799999999999998,1
1718956969.6431653,-17.655096498241964,-19.079166666666666,0.27,1
1718956970.266422,-17.944027119613907,-19.315416666666668,0.27,1
1718956970.921761,-18.206691320861125,-19.51,0.27,1
1718956971.5459263,-18.4454769583586,-19.6675,0.27,1
1718956972.1856534,-18.662554810629032,-19.807083333333335,0.27,1
1718956972.842152,-18.85989831269306,-19.92791666666667,0.27,1
1718956973.498217,-19.039301496387626,-20.042083333333334,0.27,1
1718956974.2347035,-19.202395299746332,-20.149166666666666,0,1
1718956974.9191964,-19.350662393708784,-20.256666666666668,0.27,1
1718956975.5600052,-19.48545066094738,-20.344166666666666,0.27,1
1718956976.2300968,-19.6079854493461,-20.38,0.27,1
1718956976.86975,-19.71938071152676,-20.39875,0.27,1
1718956977.5094519,-19.820649131690995,-20.434583333333332,0.27,1
1718956978.1979702,-19.9127113318403,-20.49,0.27,1
1718956978.8375463,-19.99640424106694,-20.544583333333332,0.27,1
1718956979.4931326,-20.072488704000243,-20.579166666666666,0.27,1
1718956980.1158402,-20.141656397575982,-20.596666666666668,0.27,1
1718956980.756147,-20.20453611900847,-20.614166666666666,0.27,1
1718956981.4598439,-20.26169950212891,-20.631666666666668,0.27,1
1718956982.099269,-20.313666214056585,-20.65125,0.27,1
1718956982.7394118,-20.360908679445384,-20.669583333333332,0.27,1
1718956983.4587336,-20.403856375253376,-20.6875,0.27,1
1718956984.0963168,-20.442899735078825,-20.706666666666667,0.26000000000000023,1
1718956984.736217,-20.47839369855651,-20.723333333333333,0.26000000000000023,1
1718956985.4086978,-20.510660938081674,-20.725,0.26000000000000023,1
1718956986.063353,-20.53999479219546,-20.72458333333333,0.26000000000000023,2
1718956986.6885197,-20.566661932298903,-20.741666666666667,0.26000000000000023,2
1718956987.373348,-20.590904786938395,-20.759166666666665,0.26000000000000023,2
1718956987.9976394,-20.61294374570157,-20.760416666666668,0.26000000000000023,2
1718956988.6218555,-20.632979162759007,-20.760416666666668,0.26000000000000023,2
1718956989.2934275,-20.651193178265768,-20.760833333333334,0.26000000000000023,1
1718956989.9163651,-20.667751374180995,-20.779166666666665,0.26000000000000023,1
1718956990.5405467,-20.682804279558482,-20.795833333333334,0.26000000000000023,1
1718956991.211538,-20.696488738992556,-20.796666666666667,0.26000000000000023,1
1718956991.851117,-20.708929156659906,-20.796666666666667,0.26000000000000023,1
1718956992.4913373,-20.72023862726658,-20.796666666666667,0.26000000000000023,1
1718956993.146223,-20.730519964181738,-20.796666666666667,0.26000000000000023,1
1718956993.787083,-20.73986663410461,-20.796666666666667,0.26000000000000023,1
1718956994.4411256,-20.748363606761764,-20.796666666666667,0.26000000000000023,1
1718956995.0817091,-20.75608812735918,-20.796666666666667,0.26000000000000023,1
1718956995.7534766,-20.763110418811376,-20.796666666666667,0.26000000000000023,1
1718956996.376016,-20.769494320131557,-20.796666666666667,0.26000000000000023,1
1718956997.001077,-20.775297866786264,-20.81375,0.26000000000000023,1
1718956997.6410227,-20.78057381829054,-20.830416666666668,0.26000000000000023,1
1718956998.327477,-20.785370137839884,-20.83125,0.26000000000000023,1
1718956998.984107,-20.789730428339293,-20.83125,0.26000000000000023,1
1718956999.6378458,-20.793694328793293,-20.83125,0.24999999999999956,1
1718957000.2619379,-20.79729787466057,-20.83125,0.26000000000000023,1
1718957000.9183464,-20.800573825449003,-20.83125,0.26000000000000023,1
1718957001.574157,-20.8035519625294,-20.83125,0.26000000000000023,1
1718957002.2127233,-20.80625935987521,-20.83125,0.26000000000000023,1
1718957002.9049761,-20.808720630189583,-20.83125,0.26000000000000023,1
1718957003.5405397,-20.810958148657196,-20.83125,0.26000000000000023,1
1718957004.1622574,-20.812992256355027,-20.83125,0.26000000000000023,2
1718957004.8353596,-20.814841445171236,-20.83125,0.26000000000000023,2
1718957005.4755142,-20.81652252591325,-20.83125,0.26000000000000023,2
1718957006.1459086,-20.818050781133255,-20.83125,0.26000000000000023,2
1718957006.833408,-20.819440104060536,-20.83125,0.26000000000000023,1
1718957007.4734955,-20.820703124903513,-20.83125,0.26000000000000023,1
1718957008.1276321,-20.82185132566986,-20.83125,0.26000000000000023,1
1718957008.78461,-20.822895144548358,-20.83125,0.26000000000000023,1
1718957009.422043,-20.823844070801538,-20.83125,0.26000000000000023,1
1718957010.0475051,-20.824706731031704,-20.83125,0.26000000000000023,1
1718957010.686059,-20.825490967604576,-20.83125,0.26000000000000023,1
1718957011.3236763,-20.826203909943555,-20.83125,0.26000000000000023,1
1718957011.9479063,-20.82685203934263,-20.83125,0.26000000000000023,1
1718957012.5716057,-20.827441247887236,-20.83125,0.26000000000000023,1
1718957013.2437873,-20.8279768920187,-20.83125,0.26000000000000023,1
1718957013.882786,-20.82846384122912,-20.83125,0.26000000000000023,1
1718957014.570834,-20.8289065223295,-20.83125,0.26000000000000023,1
1718957015.209447,-20.82930895969349,-20.83125,0.26000000000000023,1
1718957015.8490527,-20.829674811842565,-20.83125,0.26000000000000023,2
1718957016.4736607,-20.830007404705363,-20.83125,0.26000000000000023,2
1718957017.1444085,-20.83030976185336,-20.83125,0.26000000000000023,2
1718957017.8162,-20.8305846319879,-20.83125,0.26000000000000023,2
1718957018.4562929,-20.830834513928398,-20.83125,0.26000000000000023,2
1718957019.1762385,-20.831061679328844,-20.83125,0.26000000000000023,2
1718957019.814879,-20.83126819332925,-20.83125,0.24999999999999956,2
1718957020.4862618,-20.83145593332962,-20.83125,0.26000000000000023,2
1718957021.1427639,-20.831626606057235,-20.83125,0.26000000000000023,2
1718957021.7811284,-20.831781763082333,-20.83125,0.26000000000000023,2
1718957022.453557,-20.831922814923335,-20.83125,0.26000000000000023,2
1718957023.0771334,-20.8320510438697,-20.83125,0.26000000000000023,2
1718957023.7478561,-20.83216761563912,-20.83125,0.26000000000000023,2
1718957024.3885334,-20.832273589974957,-20.83125,0.26000000000000023,2
1718957025.027349,-20.83236993028026,-20.83125,0.26000000000000023,1
1718957025.6822462,-20.832457512376,-20.83125,0.26000000000000023,1
1718957026.3704622,-20.832537132463028,-20.83125,0.26000000000000023,1
1718957027.0109978,-20.832609514360325,-20.83125,0.26000000000000023,1
1718957027.649938,-20.832675316085144,-20.83125,0.26000000000000023,1
1718957028.2898304,-20.83273513583498,-20.83125,0.26000000000000023,2
1718957028.9615111,-20.83278951742574,-20.83125,0.26000000000000023,2
1718957029.6008706,-20.832838955235523,-20.83125,0.26000000000000023,2
1718957030.2888527,-20.83288389869896,-20.83125,0.26000000000000023,2
1718957030.9280248,-20.83292475639299,-20.83125,0.26000000000000023,1
1718957031.567622,-20.832961899751208,-20.83125,0.26000000000000023,1
1718957032.2547712,-20.832995666440492,-20.83125,0.26000000000000023,1
1718957032.9026387,-20.83302636343075,-20.83125,0.26000000000000023,1
1718957033.5495646,-20.833054269785528,-20.83125,0.26000000000000023,1
1718957034.237663,-20.833079639198967,-20.83125,0.26000000000000023,1
1718957034.877444,-20.83310270230209,-20.83125,0.26000000000000023,1
1718957035.5653117,-20.833123668759477,-20.83125,0.26000000000000023,1
1718957036.203708,-20.833142729175282,-20.83125,0.26000000000000023,1
1718957036.8751533,-20.833160056826014,-20.83125,0.26000000000000023,1
1718957037.515676,-20.83317580923577,-20.83125,0.26000000000000023,2
1718957038.2184563,-20.833190129608276,-20.83125,0.26000000000000023,2
1718957038.8584328,-20.833203148128735,-20.83125,0.26000000000000023,2
1718957039.4980743,-20.833214983147336,-20.83125,0.26000000000000023,2
1718957040.1364782,-20.833225742255152,-20.83125,0.26000000000000023,1
1718957040.7594032,-20.83323552326226,-20.83125,0.26000000000000023,1
1718957041.4148178,-20.833244415086902,-20.83125,0.26000000000000023,1
1718957042.0550034,-20.83325249856385,-20.83125,0.26000000000000023,1
1718957042.678395,-20.833259847179256,-20.83125,0.26000000000000023,1
1718957043.3181899,-20.83326652773872,-20.83125,0.26000000000000023,2
1718957043.957728,-20.833272600974595,-20.83125,0.26000000000000023,2
1718957044.5811028,-20.833278122098115,-20.83125,0.26000000000000023,2
1718957045.2051988,-20.83328314130132,-20.83125,0.26000000000000023,2
1718957045.8438873,-20.83328770421332,-20.83125,0.26000000000000023,2
1718957046.5001938,-20.833291852315135,-20.83125,0.26000000000000023,1
1718957047.1386397,-20.83329562331679,-20.83125,0.26000000000000023,1
1718957047.7945843,-20.833299051500113,-20.83125,0.26000000000000023,1
1718957048.4188354,-20.833302168030404,-20.83125,0.26000000000000023,1
1718957049.0747523,-20.83330500123976,-20.83125,0.26000000000000023,1
1718957049.714263,-20.833307576884636,-20.83125,0.26000000000000023,1
1718957050.336889,-20.83330991837997,-20.83125,0.26000000000000023,1
1718957051.0093794,-20.833312047012097,-20.83125,0.26000000000000023,1
1718957051.8401198,-20.833313982132204,-20.83125,0.26000000000000023,1
1718957052.4810996,-20.83331574133231,-20.83125,0.26000000000000023,1
1718957053.150859,-20.83331734060513,-20.83125,0.26000000000000023,1
1718957053.7914174,-20.833318794489514,-20.83125,0.26000000000000023,1
1718957054.4802244,-20.83332011620259,-20.83125,0.26000000000000023,1
1718957055.1029227,-20.83332131775993,-20.83125,0.26000000000000023,2
1718957055.80528,-20.833322410084783,-20.83125,0.26000000000000023,2
1718957056.4616942,-20.833323403107375,-20.83125,0.26000000000000023,2
1718957057.1014996,-20.833324305855193,-20.83125,0.26000000000000023,2
1718957057.7407575,-20.833325126535026,-20.83125,0.26000000000000023,2
1718957058.4133139,-20.833325872607595,-20.83125,0.26000000000000023,1
1718957059.051903,-20.833326550855393,-20.83125,0.26000000000000023,1
1718957059.7700596,-20.833327167444295,-20.83125,0.26000000000000023,1
1718957060.4107976,-20.83332772797966,-20.83125,0.26000000000000023,1
1718957061.0503411,-20.83332823755727,-20.83125,0.26000000000000023,1
1718957061.690463,-20.83332870080964,-20.83125,0.26000000000000023,1
1718957062.329806,-20.833329121948154,-20.83125,0.26000000000000023,1
1718957063.0638251,-20.833329504801355,-20.83125,0.26000000000000023,1
1718957063.6885862,-20.833329852849715,-20.83125,0.26000000000000023,1
1718957064.3919556,-20.833330169257316,-20.83125,0.26000000000000023,1
1718957065.032049,-20.83333045690059,-20.83125,0.26000000000000023,1
1718957065.6717248,-20.833330718394475,-20.83125,0.26000000000000023,1
1718957066.3417468,-20.833330956116193,-20.83125,0.26000000000000023,1
1718957066.9663885,-20.83333117222684,-20.83125,0.26000000000000023,1
1718957067.6208816,-20.83333136869107,-20.83125,0.26000000000000023,1
1718957068.2777174,-20.83333154729491,-20.83125,0.26000000000000023,1
1718957068.91718,-20.83333170966204,-20.83125,0.26000000000000023,1
1718957069.5575173,-20.83333185726852,-20.83125,0.26000000000000023,1
1718957070.2285302,-20.833331991456227,-20.83125,0.26000000000000023,1
1718957070.8824635,-20.83333211344506,-20.83125,0.26000000000000023,1
1718957071.5231268,-20.833332224343994,-20.83125,0.26000000000000023,1
1718957072.209816,-20.8333323251612,-20.83125,0.26000000000000023,1
1718957072.8346777,-20.833332416813217,-20.83125,0.27,1
1718957073.4904945,-20.833332500133224,-20.83125,0.27,1
1718957074.1293225,-20.833332575878693,-20.83125,0.27,1
1718957074.8325803,-20.833332644738203,-20.83125,0.27,1
1718957075.4730978,-20.83333270733776,-20.83125,0.27,1
1718957076.159425,-20.83333276424645,-20.83125,0.27,1
1718957076.8473053,-20.833332815981624,-20.83125,0.27,1
1718957077.5193422,-20.833332863013595,-20.83125,0.27,1
1718957078.1591477,-20.833332905769936,-20.83125,0.27,1
1718957078.798564,-20.833332944639334,-20.83125,0.27,1
1718957079.469501,-20.833332979975154,-20.83125,0.27,1
1718957080.1080053,-20.833333012098624,-20.83125,0.27,1
1718957080.780611,-20.83333304130178,-20.83125,0.27,1
1718957081.420796,-20.833333067850102,-20.83125,0.27,1
1718957082.0608494,-20.833333091984944,-20.83125,0.27,1
1718957082.796033,-20.833333113925704,-20.83125,0.27,2
1718957083.4510062,-17.045454345993065,-20.797916666666666,0.27,2
1718957084.0901344,-13.601928193327028,-19.09625,0.2999999999999994,2
1718957084.7148757,-10.471449872721545,-16.653333333333332,0.30999999999999917,2
1718957085.3546286,-7.625560490352921,-14.118333333333334,0.30999999999999917,1
1718957085.9920313,-5.038388324563251,-11.535416666666666,0.30999999999999917,1
1718957086.664384,-2.6864136283908375,-8.612083333333333,0.30999999999999917,1


==> Exercise_Data/data/wuren-6/HumanF.csv <==
1718957220.6011684,1
1718957223.7492864,1
1718957226.8264852,0
1718957229.8594716,0
1718957232.8924654,0
1718957235.91438,0
1718957238.9324992,0
1718957241.9726336,0
1718957245.007402,0
1718957248.0063856,0
1718957251.0404978,0
1718957254.009473,0
1718957257.0702658,0
1718957260.091314,0
1718957263.1103697,0
1718957266.1272094,0
1718957269.1009805,0
1718957272.1664727,0
1718957275.1793935,0
1718957278.1992462,0
1718957281.2306225,0
1718957284.241536,0
1718957287.2647965,0
1718957290.2950187,0
1718957293.3144228,0
1718957296.3291292,0
1718957299.348565,0
1718957302.3651402,0
1718957305.3939357,0
1718957308.4133048,0
1718957311.4336278,0
1718957314.4264529,0
1718957317.4741032,0
1718957320.4902387,0
1718957323.5261743,0
1718957326.5215642,0
1718957329.5326767,0
1718957332.5265183,0
1718957335.562029,0
1718957338.581408,0
1718957341.6004658,0
1718957344.6186364,0
1718957347.630322,0
1718957350.6564555,0
1718957353.669166,0
1718957356.6907852,0
1718957359.6974463,2
1718957362.7299876,0
1718957365.7603908,0
1718957368.770907,0
1718957371.7753694,0
1718957374.8032687,0
1718957377.8305333,0
1718957380.8430498,0
1718957383.8529122,0
1718957386.8690233,0
1718957389.8959122,0
1718957392.9188383,0
1718957395.9327462,0
1718957398.9290426,0
1718957401.964192,0
1718957404.9953642,0
1718957408.0304658,0
1718957411.0428414,0
1718957414.0622547,0
1718957417.0756865,0
1718957420.0946496,0
1718957423.1212814,0
1718957426.152748,0
1718957429.1675973,0
1718957432.1778119,0
1718957435.1996746,0
1718957438.2176404,0
1718957441.239915,0
1718957444.262877,0
1718957447.2641459,0
1718957450.274404,0
1718957453.2989728,0
1718957456.3131511,0
1718957459.34368,0
1718957462.3521416,0
1718957465.3691902,0
1718957468.3785622,0
1718957471.4132154,0
1718957474.4347398,0
1718957477.4418461,0
1718957480.462637,0
1718957483.4644015,0
1718957486.4854815,0
1718957489.5061173,0
1718957492.5300837,0
1718957495.5525532,0
1718957498.5654085,0
1718957501.5930235,0
1718957504.6056936,0
1718957507.6285114,0
1718957510.6387498,0
1718957513.6555855,0
1718957516.6879246,0
1718957519.7041903,0
1718957522.7310095,0
1718957525.7583957,0
1718957528.7834377,0
1718957531.801862,0
1718957534.8274837,0
1718957537.845426,0
1718957540.8708339,0
1718957543.8844898,0
1718957546.8965263,0
1718957549.9282157,0
1718957552.951711,0
1718957555.962243,0
1718957558.9826016,0
1718957561.9912367,0
1718957565.0140684,0
1718957568.0310383,0
1718957571.04216,0
1718957574.0811205,0
1718957577.0956151,0
1718957580.1184993,0
1718957583.1230154,0
1718957586.1458411,0
1718957589.1733918,0
1718957592.1903076,0
1718957595.1923122,0
1718957598.221146,0
1718957601.2424088,0
1718957604.2604873,0
1718957607.2840302,0
1718957610.3100646,0
1718957613.3124542,0
1718957616.332401,0
1718957619.3478055,2
1718957622.3701465,0
1718957625.3922749,0
1718957628.4017603,0
1718957631.4391582,0
1718957634.4620001,0
1718957637.4694731,0
1718957640.4994528,0
1718957643.5141685,0
1718957646.5376534,0
1718957649.5524697,0
1718957652.5755653,0
1718957655.5833628,0
1718957658.6108959,0
1718957661.6280236,0
1718957664.66649,0
1718957667.6695168,0
1718957670.695301,0
1718957673.7071764,0
1718957676.7456625,0
1718957679.7627587,0
1718957682.7520053,0
1718957685.8107789,0
1718957688.8118248,0
1718957691.8256426,0
1718957694.8570588,0
1718957697.8676453,0
1718957700.9014285,0
1718957703.9190886,0
1718957706.933551,0
1718957709.9534228,0
1718957712.9717302,0
1718957715.974297,0
1718957719.008812,0
1718957722.0390549,0
1718957725.0466433,0
1718957728.0751958,0
1718957731.0551891,0
1718957734.1093936,0
1718957737.1327107,0
1718957740.1439989,0
1718957743.1615899,0


==> Exercise_Data/data/wuren-6/data.csv <==
1718957219.1311562,-18.93939393939394,-20.79875,0.27,1
1718957219.8663256,-15.323691460055095,-18.76875,0.30999999999999917,1
1718957220.4885035,-12.036689206110696,-14.720833333333333,0.2999999999999994,1
1718957221.1117857,-9.04850533888851,-10.801666666666666,0.30999999999999917,1
1718957221.7519221,-6.33197455050471,-8.034583333333334,0.30999999999999917,1
1718957222.3742886,-3.862401106519428,-5.588333333333333,0.30999999999999917,1
1718957223.014472,-1.6173343392600872,-2.7108333333333334,0.31999999999999895,1
1718957223.6693501,0.4236354491574942,0.2375,0.30999999999999917,1
1718957224.2933974,2.279062529537114,2.7629166666666665,0.30999999999999917,1
1718957224.9171696,3.965814420791321,4.7179166666666665,0.30999999999999917,1
1718957226.101798,5.499225231022416,8.03,0.30999999999999917,1
1718957226.7393198,6.893235058505233,9.893333333333333,0.30999999999999917,1
1718957227.3801544,8.160516719853234,10.244583333333333,0.30999999999999917,1
1718957228.0183954,9.312590957442335,10.903333333333334,0.30999999999999917,1
1718957228.6743298,10.359931173432427,12.409583333333334,0.30999999999999917,1
1718957229.3140724,11.312058642514325,13.845,0.30999999999999917,1
1718957229.937715,12.177629068952422,14.580833333333333,0.30999999999999917,1
1718957230.577754,12.964511274805227,15.03625,0.30999999999999917,1
1718957231.2168057,13.679858734671422,15.696666666666667,0.31999999999999895,1
1718957231.8727598,14.330174607277053,16.486666666666668,0.31999999999999895,1
1718957232.5112813,14.921370855100346,17.11625,0.30999999999999917,1
1718957233.1351395,15.458821989485163,17.495,0.30999999999999917,2
1718957233.7912939,15.947413929834996,17.855,0.30999999999999917,2
1718957234.414524,16.391588421062114,18.259166666666665,0.30999999999999917,2
1718957235.070302,16.79538341308677,18.633333333333333,0.30999999999999917,2
1718957235.7089965,17.16246976947282,18.973333333333333,0.30999999999999917,2
1718957236.3498654,17.496184638914688,19.27625,0.30999999999999917,2
1718957236.989614,17.799561792952748,19.53625,0.30999999999999917,2
1718957237.6131494,18.07535920571462,19.762916666666666,0.30999999999999917,2
1718957238.2853155,18.326084126407224,19.9675,0.30999999999999917,2
1718957238.923981,18.554015872491412,20.159583333333334,0.30999999999999917,2
1718957239.5962105,18.76122655074978,20.315,0.30999999999999917,2
1718957240.2354996,18.949599894621013,20.44625,0.30999999999999917,2
1718957240.9064863,19.1208483890494,20.554166666666667,0.30999999999999917,2
1718957241.5465007,19.27652883852975,20.644583333333333,0.30999999999999917,2
1718957242.2007601,19.418056519875535,20.729583333333334,0.30999999999999917,2
1718957242.8580513,19.546718048371694,20.8025,0.30999999999999917,2
1718957243.4796429,19.663683074277312,20.8575,0.30999999999999917,2
1718957244.1038084,19.77001491600968,20.890833333333333,0.30999999999999917,2
1718957244.7752857,19.866680226675452,20.909583333333334,0.30999999999999917,2
1718957245.3981986,19.954557781826175,20.926666666666666,0.30999999999999917,2
1718957246.053757,20.034446468326834,20.94333333333333,0.30999999999999917,2
1718957246.7426786,20.107072546963778,20.94333333333333,0.30999999999999917,2
1718957247.3829024,20.17309625481556,20.94333333333333,0.30999999999999917,2
1718957248.054347,20.233117807408078,20.94333333333333,0.30999999999999917,2
1718957248.7411466,20.287682855219465,20.94333333333333,0.30999999999999917,2
1718957249.3977218,20.337287444138905,20.94333333333333,0.30999999999999917,2
1718957250.0528297,20.38238252497477,20.94333333333333,0.30999999999999917,2
1718957250.6925368,20.423378053007365,20.94333333333333,0.30999999999999917,2
1718957251.39598,20.460646714855173,20.94333333333333,0.30999999999999917,2
1718957252.0336049,20.49452731653501,20.94333333333333,0.30999999999999917,2
1718957252.7232316,20.525327863516676,20.94333333333333,0.30999999999999917,2
1718957253.362182,20.553328360772745,20.925833333333333,0.30999999999999917,2
1718957254.0019393,20.578783358278244,20.908333333333335,0.30999999999999917,2
1718957254.6733098,20.60192426510143,20.906666666666666,0.30999999999999917,2
1718957255.3133605,20.622961453122517,20.9075,0.30999999999999917,2
1718957255.952138,20.642086169505323,20.889583333333334,0.30999999999999917,2
1718957256.5924406,20.659472275307866,20.871666666666666,0.30999999999999917,2
1718957257.2484548,20.675277826037455,20.87125,0.30999999999999917,2
1718957257.886676,20.6896465085189,20.87125,0.30999999999999917,2
1718957258.590498,20.702708947138394,20.852916666666665,0.30999999999999917,2
1718957259.2468574,20.714583891337934,20.835,0.30999999999999917,2
1718957259.885159,20.7253792951557,20.83416666666667,0.30999999999999917,2
1718957260.5730598,20.7351932986264,20.83416666666667,0.30999999999999917,2
1718957261.2135549,20.74411511996339,20.83416666666667,0.30999999999999917,2
1718957261.883971,20.75222586663338,20.83416666666667,0.30999999999999917,2
1718957262.523806,20.759599272697013,20.83416666666667,0.30999999999999917,2
1718957263.1636963,20.766302369118492,20.83416666666667,0.30999999999999917,2
1718957263.8027728,20.772396093138024,20.83416666666667,0.30999999999999917,2
1718957264.4428842,20.777935842246684,20.83416666666667,0.30999999999999917,2
1718957265.0819871,20.78297197780002,20.83416666666667,0.30999999999999917,2
1718957265.786295,20.78755028284851,20.83416666666667,0.30999999999999917,2
1718957266.4260042,20.79171237834712,20.83416666666667,0.30999999999999917,2
1718957267.0646915,20.79549610152769,20.83416666666667,0.30999999999999917,2
1718957267.7528682,20.798935849873658,20.83416666666667,0.30999999999999917,2
1718957268.3929286,20.802062893824537,20.83416666666667,0.30999999999999917,2
1718957269.0959544,20.804905661052615,20.83416666666667,0.30999999999999917,2
1718957269.7351162,20.807489994896315,20.83416666666667,0.30999999999999917,2
1718957270.4384809,20.80983938929967,20.83416666666667,0.30999999999999917,2
1718957271.0780764,20.811975202393636,20.83416666666667,0.30999999999999917,2
1718957271.718292,20.8139168506609,20.83416666666667,0.30999999999999917,2
1718957272.357381,20.815681985449288,20.83416666666667,0.30999999999999917,2
1718957272.979519,20.81728665343875,20.83416666666667,0.30999999999999917,2
1718957273.6041605,20.818745442520072,20.83416666666667,0.30999999999999917,2
1718957274.2432845,20.82007161441219,20.83416666666667,0.30999999999999917,2
1718957274.867388,20.821277225223202,20.83416666666667,0.30999999999999917,2
1718957275.5069675,20.822373235051394,20.83416666666667,0.30999999999999917,2
1718957276.1777706,20.82336960762248,20.83416666666667,0.30999999999999917,2
1718957276.8009958,20.824275400868913,20.83416666666667,0.30999999999999917,2
1718957277.4246004,20.825098849274777,20.83416666666667,0.30999999999999917,2
1718957278.064943,20.825847438734638,20.83416666666667,0.30999999999999917,2
1718957278.7053242,20.82652797460726,20.83416666666667,0.30999999999999917,2
1718957279.3450303,20.827146643582356,20.83416666666667,0.30999999999999917,2
1718957280.015299,20.827709069923344,20.83416666666667,0.30999999999999917,2
1718957280.639769,20.82822036659699,20.83416666666667,0.30999999999999917,2
1718957281.2798853,20.82868518175483,20.83416666666667,0.30999999999999917,2
1718957281.9333305,20.82910774098924,20.83416666666667,0.30999999999999917,2
1718957282.558012,20.8294918857478,20.83416666666667,0.30999999999999917,2
1718957283.198588,20.829841108255568,20.83416666666667,0.30999999999999917,2
1718957283.9015698,20.830158583262648,20.83416666666667,0.30999999999999917,2
1718957284.5408716,20.830447196905432,20.83416666666667,0.30999999999999917,2
1718957285.1641,20.830709572944336,20.83416666666667,0.30999999999999917,2
1718957285.7883313,20.83094809661606,20.83416666666667,0.30999999999999917,2
1718957286.4903843,20.83116493631763,20.83416666666667,0.30999999999999917,2
1718957287.1313362,20.831362063319055,20.83416666666667,0.30999999999999917,2
1718957287.7860472,20.831541269683985,20.83416666666667,0.30999999999999917,2
1718957288.4411535,20.831704184561204,20.83416666666667,0.30999999999999917,2
1718957289.0812626,20.83185228899502,20.83416666666667,0.30999999999999917,2
1718957289.7060163,20.831986929389412,20.83416666666667,0.30999999999999917,2
1718957290.3613899,20.832109329747958,20.83416666666667,0.30999999999999917,2
1718957290.983256,20.832220602801172,20.83416666666667,0.30999999999999917,2
1718957291.7039826,20.832321760122287,20.83416666666667,0.30999999999999917,2
1718957292.3422456,20.832413721323295,20.83416666666667,0.30999999999999917,2
1718957292.9825065,20.83249732241511,20.83416666666667,0.30999999999999917,2
1718957293.6223152,20.83257332340768,20.83416666666667,0.30999999999999917,2
1718957294.2778523,20.8326424152191,20.83416666666667,0.30999999999999917,2
1718957294.9175737,20.832705225956754,20.83416666666667,0.30999999999999917,2
1718957295.621269,20.832762326627357,20.83416666666667,0.30999999999999917,2
1718957296.2601085,20.832814236327906,20.83416666666667,0.30999999999999917,2
1718957296.8840492,20.83286142696476,20.83416666666667,0.30999999999999917,2
1718957297.5402286,20.832904327543705,20.83416666666667,0.30999999999999917,2
1718957298.1793919,20.832943328070034,20.83416666666667,0.30999999999999917,2
1718957298.8813844,20.83297878309398,20.83416666666667,0.30999999999999917,2
1718957299.506758,20.83301101493392,20.83416666666667,0.30999999999999917,2
1718957300.1458626,20.833040316606592,20.83416666666667,0.30999999999999917,2
1718957300.8174543,20.833066954490846,20.83416666666667,0.30999999999999917,2
1718957301.4567254,20.83309117074925,20.83416666666667,0.30999999999999917,2
1718957302.0967014,20.83311318552962,20.83416666666667,0.30999999999999917,2
1718957302.7682786,20.833133198966316,20.83416666666667,0.30999999999999917,2
1718957303.407393,20.83315139299968,20.83416666666667,0.30999999999999917,2
1718957304.0303254,20.833167933030005,20.83416666666667,0.30999999999999917,2
1718957304.687186,20.833182969421227,20.83416666666667,0.30999999999999917,2
1718957305.326744,20.833196638867786,20.83416666666667,0.30999999999999917,2
1718957305.981477,20.833209065637373,20.83416666666667,0.30999999999999917,2
1718957306.621122,20.833220362700644,20.83416666666667,0.30999999999999917,2
1718957307.261165,20.833230632758156,20.83416666666667,0.30999999999999917,2
1718957307.8997316,20.833239969174087,20.83416666666667,0.30999999999999917,2
1718957308.523979,20.833248456824926,20.83416666666667,0.30999999999999917,2
1718957309.1474571,20.83325617287114,20.83416666666667,0.30999999999999917,2
1718957309.7870357,20.833263187458627,20.83416666666667,0.30999999999999917,2
1718957310.4434106,20.833269564356318,20.83416666666667,0.30999999999999917,2
1718957311.0817106,20.833275361536046,20.83416666666667,0.30999999999999917,2
1718957311.784892,20.83328063169943,20.83416666666667,0.30999999999999917,2
1718957312.4260428,20.833285422757058,20.83416666666667,0.30999999999999917,2
1718957313.097714,20.833289778263996,20.83416666666667,0.30999999999999917,2
1718957313.7367513,20.833293737815755,20.83416666666667,0.30999999999999917,2
1718957314.422415,20.833297337408258,20.83416666666667,0.30999999999999917,2
1718957315.0469937,20.83330060976509,20.83416666666667,0.30999999999999917,2
1718957315.7031603,20.833303584634923,20.83416666666667,0.30999999999999917,2
1718957316.3425176,20.833306289062044,20.83416666666667,0.30999999999999917,2
1718957316.9977162,20.83330874763217,20.83416666666667,0.30999999999999917,2
1718957317.6375837,20.833310982695913,20.83416666666667,0.30999999999999917,2
1718957318.340548,20.833313014572038,20.83416666666667,0.30999999999999917,2
1718957318.9640355,20.833314861732166,20.83416666666667,0.30999999999999917,2
1718957319.6669235,20.83331654096864,20.83416666666667,0.30999999999999917,2
1718957320.2898562,20.833318067547236,20.83416666666667,0.30999999999999917,2
1718957320.9307525,20.83331945534598,20.83416666666667,0.30999999999999917,2
1718957321.5864396,20.83332071698119,20.83416666666667,0.30999999999999917,2
1718957322.2088892,20.833321863922297,20.83416666666667,0.30999999999999917,2
1718957322.9133434,20.833322906596027,20.83416666666667,0.30999999999999917,2
1718957323.5373929,20.83332385448123,20.83416666666667,0.30999999999999917,2
1718957324.2077303,20.833324716195058,20.83416666666667,0.30999999999999917,2
1718957324.8300414,20.833325499571266,20.83416666666667,0.30999999999999917,2
1718957325.4544804,20.83332621173145,20.83416666666667,0.30999999999999917,2
1718957326.0935044,20.833326859149807,20.83416666666667,0.30999999999999917,2
1718957326.7332864,20.83332744771195,20.83416666666667,0.30999999999999917,2
1718957327.3732586,20.833327982768434,20.83416666666667,0.30999999999999917,2
1718957328.0117493,20.83332846918342,20.83416666666667,0.30999999999999917,2
1718957328.703003,20.833328911378874,20.83416666666667,0.30999999999999917,2
1718957329.3383882,20.83332931337473,20.83416666666667,0.30999999999999917,2
1718957329.994262,20.833329678825514,20.83416666666667,0.30999999999999917,2
1718957330.6341739,20.8333300110535,20.83416666666667,0.30999999999999917,2
1718957331.273075,20.83333031307894,20.83416666666667,0.30999999999999917,2
1718957331.8979607,20.833330587647517,20.83416666666667,0.30999999999999917,2
1718957332.5200202,20.83333083725532,20.83416666666667,0.30999999999999917,2
1718957333.1921153,20.833331064171507,20.83416666666667,0.30999999999999917,2
1718957333.83172,20.83333127045895,20.83416666666667,0.30999999999999917,2
1718957334.4877195,20.833331457992983,20.83416666666667,0.30999999999999917,2
1718957335.159527,20.83333162847847,20.83416666666667,0.30999999999999917,2
1718957335.7984395,20.83333178346528,20.83416666666667,0.30999999999999917,2
1718957336.4552424,20.83333192436237,20.83416666666667,0.30999999999999917,2
1718957337.0928023,20.833332052450643,20.83416666666667,0.30999999999999917,2
1718957337.7168508,20.833332168894522,20.83416666666667,0.30999999999999917,2
1718957338.3402858,20.8333322747526,20.83416666666667,0.30999999999999917,2
1718957339.0136003,20.833332370987215,20.83416666666667,0.30999999999999917,2
1718957339.6529353,20.83333245847322,20.83416666666667,0.30999999999999917,2
1718957340.3250582,20.833332538005948,20.83416666666667,0.30999999999999917,2
1718957340.9636223,20.83333261030845,20.83416666666667,0.30999999999999917,2
1718957341.602131,20.833332676037983,20.83416666666667,0.30999999999999917,2
1718957342.2434368,20.833332735792112,20.83416666666667,0.30999999999999917,2
1718957342.946254,20.833332790114035,20.83416666666667,0.30999999999999917,2
1718957343.5855236,20.833332839497597,20.83416666666667,0.30999999999999917,2
1718957344.2244618,20.83333288439176,20.83416666666667,0.30999999999999917,2
1718957344.8816779,20.833332925204644,20.83416666666667,0.30999999999999917,2
1718957345.5682478,20.83333296230725,20.83416666666667,0.30999999999999917,2
1718957346.2078524,20.83333299603689,20.83416666666667,0.30999999999999917,2
1718957346.8473203,20.833333026700203,20.83416666666667,0.30999999999999917,2
1718957347.5036798,20.83333305457595,20.83416666666667,0.30999999999999917,2
1718957348.1269858,20.833333079917526,20.834583333333335,0.30999999999999917,2
1718957348.7661245,20.83333310295532,20.816666666666666,0.30999999999999917,2
1718957349.4695868,17.04545433602,20.6475,0.30999999999999917,2
1718957350.1090658,13.60192818426059,18.8025,0.30999999999999917,2
1718957350.7489877,10.471449864479327,16.335833333333333,0.30999999999999917,2
1718957351.3888762,7.625560482859995,13.883333333333333,0.2999999999999994,2
1718957352.0436132,5.038388317751512,11.367916666666666,0.2999999999999994,2
1718957352.6832645,2.6864136221983426,8.561666666666667,0.2999999999999994,2
1718957353.3079462,0.5482548080591004,5.824583333333333,0.2999999999999994,2
1718957353.9467835,-1.395525932067491,3.14,0.2999999999999994,2
1718957354.618316,-3.1625993321825687,0.4995833333333333,0.2999999999999994,2
1718957355.2580833,-4.769029695923551,-2.2125,0.2999999999999994,2
1718957355.8973284,-6.229420935688068,-4.683333333333334,0.2999999999999994,2
1718957356.5373206,-7.5570493354740025,-6.8845833333333335,0.30999999999999917,2
1718957357.1774619,-8.763984244370306,-8.92375,0.30999999999999917,1
1718957357.8324065,-9.861197797912403,-10.629583333333333,0.30999999999999917,1
1718957358.471703,-10.85866466476885,-12.1475,0.2999999999999994,1
1718957359.1433132,-11.765452725547439,-13.338333333333333,0.2999999999999994,1
1718957359.781446,-12.589805508073429,-14.435,0.2999999999999994,1
1718957360.4548278,-13.339217128551603,-15.32,0.2999999999999994,1
1718957361.0936997,-14.020500419895397,-16.127083333333335,0.2899999999999996,1
1718957361.7330983,-14.639848866571574,-16.774166666666666,0.2899999999999996,1
1718957362.4053197,-15.202892909004458,-17.285416666666666,0.2899999999999996,1
1718957363.0449536,-15.71475112939799,-17.783333333333335,0.2799999999999998,1
1718957363.6840863,-16.180076784301207,-18.221666666666668,0.2799999999999998,1
1718957364.3247397,-16.60310010694049,-18.55875,0.2799999999999998,1
1718957364.9634454,-16.987666763885294,-18.839583333333334,0.27,1
1718957365.619126,-17.3372728156533,-19.09,0.27,1
1718957366.259153,-17.655096499078756,-19.324166666666667,0.27,1
1718957366.897644,-17.94402712037463,-19.51625,0.27,1
1718957367.521843,-18.206691321552693,-19.6725,0.27,1
1718957368.1611795,-18.4454769589873,-19.811666666666667,0.27,1
1718957368.8329527,-18.66255481120057,-19.936666666666667,0.27,1
1718957369.4718268,-18.85989831321264,-20.04625,0.27,1
1718957370.1436846,-19.039301496859977,-20.1375,0.27,1
1718957370.7841609,-19.20239530017574,-20.20875,0.27,1
1718957371.4710953,-19.350662394099157,-20.282916666666665,0.27,1
1718957372.109101,-19.485450661302263,-20.35625,0.27,1
1718957372.7494497,-19.60798544966872,-20.407916666666665,0.27,1
1718957373.4221332,-19.71938071182005,-20.442916666666665,0.27,1
1718957374.0613458,-19.820649131957623,-20.48125,0.27,1
1718957374.7010174,-19.912711332082683,-20.515833333333333,0.27,1
1718957375.4200733,-19.99640424128729,-20.553333333333335,0.27,1
1718957376.0593932,-20.07248870420057,-20.59,0.27,1
1718957376.6997044,-20.141656397758094,-20.607916666666668,0.27,1
1718957377.3387253,-20.20453611917402,-20.625833333333333,0.26000000000000023,1
1718957377.978972,-20.261699502279413,-20.643333333333334,0.27,1
1718957378.6167066,-20.313666214193404,-20.661666666666665,0.27,1
1718957379.2583644,-20.360908679569764,-20.679166666666667,0.26000000000000023,1
1718957379.913504,-20.40385637536645,-20.6975,0.26000000000000023,1
1718957380.5687845,-20.442899735181623,-20.715,0.26000000000000023,1
1718957381.2083573,-20.47839369864996,-20.7325,0.26000000000000023,1
1718957381.8476737,-20.510660938166634,-20.73375,0.26000000000000023,1
1718957382.519491,-20.539994792272694,-20.733333333333334,0.26000000000000023,1
1718957383.1433194,-20.566661932369115,-20.751666666666665,0.26000000000000023,1
1718957383.7832267,-20.590904787002223,-20.769166666666667,0.26000000000000023,1
1718957384.4543035,-20.612943745759605,-20.77,0.26000000000000023,1
1718957385.109338,-20.632979162811758,-20.77,0.26000000000000023,1
1718957385.7491007,-20.651193178313722,-20.77,0.26000000000000023,1
1718957386.4047184,-20.667751374224597,-20.77,0.26000000000000023,1
1718957387.0447316,-20.682804279598113,-20.788333333333334,0.26000000000000023,1
1718957387.6999412,-20.69648873902859,-20.805416666666666,0.26000000000000023,1
1718957388.3878794,-20.70892915669266,-20.80625,0.26000000000000023,1
1718957389.0269852,-20.720238627296354,-20.80625,0.26000000000000023,1
1718957389.6982496,-20.73051996420881,-20.80625,0.26000000000000023,1
1718957390.3542075,-20.739866634129218,-20.80625,0.26000000000000023,2
1718957390.994294,-20.74836360678414,-20.80625,0.26000000000000023,2
1718957391.6334743,-20.756088127379524,-20.80625,0.26000000000000023,2
1718957392.305312,-20.763110418829868,-20.80625,0.26000000000000023,2
1718957392.9610357,-20.769494320148365,-20.80625,0.26000000000000023,2
1718957393.6001332,-20.775297866801544,-20.80625,0.26000000000000023,2
1718957394.2714293,-20.780573818304433,-20.80625,0.26000000000000023,2
1718957394.9593437,-20.785370137852514,-20.80625,0.26000000000000023,2
1718957395.5986998,-20.78973042835077,-20.80625,0.26000000000000023,2
1718957396.269798,-20.793694328803735,-20.80625,0.26000000000000023,1
1718957396.9102523,-20.797297874670058,-20.80625,0.26000000000000023,1
1718957397.6138961,-20.800573825457633,-20.80625,0.26000000000000023,1
1718957398.252723,-20.80355196253724,-20.80625,0.26000000000000023,1
1718957398.924046,-20.80625935988234,-20.805833333333332,0.26000000000000023,1
1718957399.5636902,-20.808720630196063,-20.82375,0.26000000000000023,1
1718957400.2515292,-20.81095814866309,-20.84125,0.26000000000000023,1
1718957400.9077556,-20.81299225636038,-20.842916666666667,0.26000000000000023,1
1718957401.611288,-20.814841445176103,-20.842916666666667,0.26000000000000023,1
1718957402.2491894,-20.816522525917673,-20.842916666666667,0.26000000000000023,1
1718957402.87268,-20.81805078113728,-20.842916666666667,0.26000000000000023,1
1718957403.496942,-20.819440104064192,-20.842916666666667,0.26000000000000023,1
1718957404.1372466,-20.820703124906842,-20.842916666666667,0.26000000000000023,1
1718957404.7913373,-20.82185132567289,-20.842916666666667,0.26000000000000023,1
1718957405.4157915,-20.822895144551104,-20.842916666666667,0.26000000000000023,2
1718957406.1193655,-20.823844070804036,-20.842916666666667,0.26000000000000023,2
1718957406.743055,-20.824706731033974,-20.842916666666667,0.26000000000000023,2
1718957407.3826702,-20.825490967606644,-20.842916666666667,0.26000000000000023,2
1718957408.0703397,-20.826203909945434,-20.842916666666667,0.26000000000000023,1
1718957408.7098856,-20.826852039344335,-20.842916666666667,0.26000000000000023,1
1718957409.3651383,-20.82744124788879,-20.842916666666667,0.26000000000000023,1
1718957410.02087,-20.82797689202011,-20.842916666666667,0.26000000000000023,1
1718957410.6598127,-20.828463841230406,-20.842916666666667,0.26000000000000023,1
1718957411.3638704,-20.828906522330673,-20.842916666666667,0.26000000000000023,1
1718957412.0029788,-20.829308959694547,-20.842916666666667,0.26000000000000023,1
1718957412.6590564,-20.82967481184353,-20.842916666666667,0.26000000000000023,1
1718957413.2990835,-20.830007404706237,-20.842916666666667,0.26000000000000023,1
1718957413.986087,-20.830309761854156,-20.842916666666667,0.26000000000000023,1
1718957414.6256576,-20.83058463198863,-20.842916666666667,0.26000000000000023,1
1718957415.2661467,-20.83083451392905,-20.842916666666667,0.26000000000000023,1
1718957415.939724,-20.831061679329444,-20.842916666666667,0.26000000000000023,1
1718957416.576,-20.831268193329798,-20.842916666666667,0.26000000000000023,1
1718957417.2162046,-20.83145593333012,-20.842916666666667,0.26000000000000023,1
1718957417.8551378,-20.831626606057682,-20.842916666666667,0.26000000000000023,1
1718957418.4951146,-20.831781763082745,-20.842916666666667,0.26000000000000023,1
1718957419.135231,-20.831922814923704,-20.842916666666667,0.26000000000000023,1
1718957419.7907565,-20.832051043870035,-20.842916666666667,0.26000000000000023,1
1718957420.462244,-20.832167615639428,-20.842916666666667,0.26000000000000023,2
1718957421.1015894,-20.832273589975237,-20.842916666666667,0.26000000000000023,2
1718957421.7412732,-20.832369930280517,-20.842916666666667,0.26000000000000023,2
1718957422.3964891,-20.83245751237623,-20.842916666666667,0.26000000000000023,2
1718957423.0357513,-20.83253713246324,-20.842916666666667,0.26000000000000023,2
1718957423.6757545,-20.83260951436052,-20.842916666666667,0.26000000000000023,1
1718957424.315839,-20.83267531608532,-20.842916666666667,0.26000000000000023,1
1718957424.9549723,-20.832735135835136,-20.842916666666667,0.26000000000000023,1
1718957425.5941713,-20.832789517425887,-20.842916666666667,0.26000000000000023,1
1718957426.2340941,-20.83283895523565,-20.842916666666667,0.26000000000000023,2
1718957426.8731236,-20.83288389869908,-20.842916666666667,0.26000000000000023,2
1718957427.560793,-20.8329247563931,-20.842916666666667,0.26000000000000023,2
1718957428.2009308,-20.832961899751304,-20.842916666666667,0.26000000000000023,2
1718957428.872147,-20.832995666440578,-20.842916666666667,0.26000000000000023,2
1718957429.5104525,-20.83302636343083,-20.842916666666667,0.26000000000000023,1
1718957430.2000303,-20.833054269785602,-20.842916666666667,0.26000000000000023,1
1718957430.8708377,-20.833079639199035,-20.842916666666667,0.26000000000000023,1
1718957431.5423822,-20.83310270230215,-20.842916666666667,0.26000000000000023,1
1718957432.1808097,-20.833123668759534,-20.842916666666667,0.26000000000000023,1
1718957432.8515725,-20.833142729175332,-20.842916666666667,0.26000000000000023,1
1718957433.4935796,-20.83316005682606,-20.842916666666667,0.26000000000000023,1
1718957434.1811883,-20.83317580923581,-20.842916666666667,0.26000000000000023,1
1718957434.820637,-20.833190129608315,-20.842916666666667,0.26000000000000023,1
1718957435.507081,-20.83320314812877,-20.842916666666667,0.26000000000000023,2
1718957436.1313055,-20.833214983147368,-20.842916666666667,0.26000000000000023,2
1718957436.7862625,-20.83322574225518,-20.842916666666667,0.26000000000000023,2
1718957437.4266818,-20.83323552326229,-20.842916666666667,0.26000000000000023,2
1718957438.0659778,-20.833244415086927,-20.842916666666667,0.26000000000000023,2
1718957438.737001,-20.83325249856387,-20.842916666666667,0.26000000000000023,2
1718957439.3764966,-20.833259847179274,-20.842916666666667,0.26000000000000023,2
1718957440.0325925,-20.833266527738736,-20.842916666666667,0.26000000000000023,2
1718957440.6720626,-20.83327260097461,-20.842916666666667,0.26000000000000023,2
1718957441.328191,-20.833278122098132,-20.842916666666667,0.26000000000000023,1
1718957441.9674456,-20.833283141301333,-20.842916666666667,0.26000000000000023,1
1718957442.6065366,-20.833287704213333,-20.840833333333332,0.26000000000000023,1
1718957443.246872,-20.83329185231515,-20.824166666666667,0.27,1
1718957443.9016924,-20.8332956233168,-20.825,0.27,1
1718957444.5411878,-20.833299051500127,-20.825,0.27,1
1718957445.2137153,-20.833302168030418,-20.825,0.27,1
1718957445.8525941,-20.83330500123977,-20.825,0.27,1
1718957446.4919057,-20.833307576884643,-20.825,0.27,1
1718957447.1316454,-20.833309918379975,-20.825,0.27,1
1718957447.8027306,-20.8333120470121,-20.825,0.27,2
1718957448.4273717,-20.83331398213221,-20.825,0.27,2
1718957449.0669343,-20.83331574133231,-20.825,0.27,2
1718957449.7384098,-20.833317340605134,-20.825,0.27,2
1718957450.3773003,-20.833318794489514,-20.825,0.27,2
1718957451.0652564,-20.83332011620259,-20.825,0.27,2
1718957451.7204,-20.83332131775993,-20.825,0.27,2
1718957452.376076,-20.833322410084783,-20.825,0.27,2
1718957453.0479028,-20.833323403107382,-20.825,0.27,2
1718957453.6859405,-20.833324305855193,-20.825,0.27,1
1718957454.3426096,-20.833325126535026,-20.825,0.27,1
1718957454.9828446,-20.833325872607595,-20.825,0.27,1
1718957455.6216195,-20.833326550855393,-20.825,0.27,1
1718957456.2616136,-20.833327167444295,-20.825,0.27,1
1718957456.9494061,-20.83332772797966,-20.825,0.27,1
1718957457.5887454,-20.83332823755727,-20.825,0.27,1
1718957458.2597146,-20.83332870080964,-20.825,0.27,1
1718957458.8996954,-20.833329121948154,-20.825,0.27,1
1718957459.5698178,-20.833329504801355,-20.825,0.27,1
1718957460.2580101,-20.833329852849715,-20.825,0.27,1
1718957460.8980205,-20.833330169257316,-20.825,0.27,1
1718957461.5214732,-20.83333045690059,-20.825,0.27,1
1718957462.1611006,-20.833330718394475,-20.825,0.27,1
1718957462.80169,-20.833330956116193,-20.825,0.27,1
1718957463.440422,-20.83333117222684,-20.825,0.27,1
1718957464.159132,-20.83333136869107,-20.825,0.27,1
1718957464.7833023,-20.83333154729491,-20.825,0.27,1
1718957465.4076097,-20.83333170966204,-20.825,0.27,2
1718957466.0464551,-20.83333185726852,-20.825,0.27,2
1718957466.6860552,-20.833331991456227,-20.825,0.27,2
1718957467.3745203,-20.83333211344506,-20.825,0.27,2
1718957468.0134187,-20.833332224343994,-20.825,0.27,2
1718957468.685761,-20.8333323251612,-20.825,0.27,2
1718957469.3253155,-20.833332416813217,-20.825,0.27,2
1718957469.9961257,-20.833332500133224,-20.825,0.27,2
1718957470.6361468,-20.833332575878693,-20.825,0.27,2
1718957471.2912169,-20.833332644738203,-20.825,0.27,2
1718957471.930646,-20.833332707337764,-20.825,0.27,2
1718957472.570968,-20.83333276424645,-20.825,0.27,2
1718957473.209674,-20.833332815981624,-20.825,0.27,2
1718957473.849477,-20.833332863013595,-20.825,0.27,2
1718957474.5053308,-20.833332905769936,-20.825,0.27,2
1718957475.1444218,-20.833332944639334,-20.825,0.27,2
1718957475.784317,-20.833332979975154,-20.825,0.27,2
1718957476.4560711,-20.833333012098624,-20.825,0.27,2
1718957477.095678,-20.83333304130178,-20.825,0.27,2
1718957477.7351856,-20.833333067850102,-20.825,0.27,1
1718957478.3899486,-20.833333091984944,-20.825,0.27,1
1718957479.0612276,-20.833333113925704,-20.825,0.27,1
1718957479.7175024,-17.045454345993065,-20.7725,0.27,1
1718957480.3569646,-13.601928193327028,-17.267083333333332,0.2999999999999994,1
1718957481.0122242,-10.471449872721545,-12.405833333333334,0.2999999999999994,1
1718957481.6516635,-7.625560490352921,-8.937916666666666,0.30999999999999917,1
1718957482.2754233,-5.038388324563251,-6.865,0.30999999999999917,1
1718957482.930693,-2.6864136283908375,-4.301666666666667,0.30999999999999917,1
1718957483.5871005,-0.5482548136886423,-1.2391666666666667,0.2999999999999994,1
1718957484.2583077,1.3955259269497158,1.7808333333333333,0.2999999999999994,1
1718957484.8974085,3.1625993275300424,4.064583333333333,0.30999999999999917,1
1718957485.5538943,4.769029691693989,5.693333333333333,0.30999999999999917,1
1718957486.2240117,6.2294209318430145,7.5325,0.30999999999999917,1
1718957486.8647075,7.557049331978499,9.381666666666666,0.30999999999999917,1
1718957487.5359826,8.763984241192569,10.85125,0.30999999999999917,1
1718957488.1757052,9.861197795023545,12.014583333333333,0.2999999999999994,1
1718957488.847235,10.858664662142619,13.03,0.2999999999999994,1
1718957489.501601,11.765452723159955,14.086666666666666,0.30999999999999917,1
1718957490.142521,12.589805505902987,15.010833333333334,0.30999999999999917,1
1718957490.7981188,13.339217126578479,15.695,0.30999999999999917,1
1718957491.4379358,14.020500418101644,16.314583333333335,0.2999999999999994,1
1718957492.1252303,14.639848864940893,16.894583333333333,0.30999999999999917,1
1718957492.764419,15.202892907522012,17.449166666666667,0.30999999999999917,2
1718957493.4516943,15.714751128050326,17.941666666666666,0.30999999999999917,2
1718957494.1233265,16.18007678307605,18.378333333333334,0.30999999999999917,2
1718957494.747944,16.60310010582672,18.781666666666666,0.30999999999999917,2
1718957495.3869336,16.98766676287276,19.131666666666668,0.30999999999999917,2
1718957496.0584886,17.33727281473281,19.435,0.30999999999999917,2
1718957496.6974812,17.65509649824196,19.70916666666667,0.30999999999999917,2
1718957497.3377702,17.944027119613892,19.9425,0.30999999999999917,2
1718957497.9929056,18.206691320861125,20.14625,0.30999999999999917,2
1718957498.6324072,18.445476958358594,20.33125,0.30999999999999917,2
1718957499.3047574,18.662554810629032,20.476666666666667,0.30999999999999917,2
1718957499.928465,18.85989831269305,20.599166666666665,0.30999999999999917,2
1718957500.599662,19.039301496387623,20.708333333333332,0.30999999999999917,2
1718957501.2393901,19.202395299746325,20.796666666666667,0.30999999999999917,2
1718957501.8779812,19.350662393708784,20.849166666666665,0.30999999999999917,2
1718957502.5665305,19.48545066094738,20.885833333333334,0.30999999999999917,2
1718957503.2221386,19.6079854493461,20.924583333333334,0.30999999999999917,2
1718957503.8604906,19.719380711526757,20.958333333333332,0.30999999999999917,2
1718957504.55115,19.820649131691003,20.97625,0.30999999999999917,2
1718957505.2044253,19.912711331840303,20.975,0.30999999999999917,2
1718957505.8439012,19.996404241066934,20.975,0.30999999999999917,2
1718957506.499507,20.072488704000243,20.975,0.30999999999999917,2
1718957507.154359,20.141656397575982,20.975,0.30999999999999917,2
1718957507.8094325,20.204536119008456,20.975,0.30999999999999917,2
1718957508.4495308,20.261699502128906,20.975,0.30999999999999917,2
1718957509.1220148,20.313666214056575,20.975,0.30999999999999917,2
1718957509.7766507,20.36090867944537,20.975833333333334,0.30999999999999917,2
1718957510.4011781,20.40385637525337,20.959583333333335,0.30999999999999917,2
1718957511.0557983,20.442899735078825,20.940833333333334,0.30999999999999917,2
1718957511.6960711,20.478393698556502,20.922916666666666,0.30999999999999917,2
1718957512.3678508,20.51066093808166,20.904166666666665,0.30999999999999917,2
1718957513.0071616,20.539994792195454,20.886666666666667,0.30999999999999917,2
1718957513.646633,20.566661932298896,20.885833333333334,0.30999999999999917,2
1718957514.3498878,20.590904786938385,20.88625,0.30999999999999917,2
1718957514.9893165,20.61294374570157,20.866666666666667,0.30999999999999917,2
1718957515.6774273,20.632979162759003,20.85,0.30999999999999917,2
1718957516.3011992,20.65119317826575,20.848333333333333,0.30999999999999917,2
1718957516.9398806,20.667751374180988,20.848333333333333,0.30999999999999917,2
1718957517.627899,20.68280427955848,20.848333333333333,0.30999999999999917,2
1718957518.2512884,20.696488738992556,20.848333333333333,0.30999999999999917,2
1718957518.8904212,20.708929156659895,20.848333333333333,0.30999999999999917,2
1718957519.5621169,20.720238627266564,20.848333333333333,0.30999999999999917,2
1718957520.2013402,20.73051996418173,20.849166666666665,0.30999999999999917,2
1718957520.8577974,20.739866634104608,20.831666666666667,0.30999999999999917,2
1718957521.4965777,20.748363606761764,20.813333333333333,0.30999999999999917,2
1718957522.1846728,20.75608812735918,20.812916666666666,0.30999999999999917,2
1718957522.8242388,20.763110418811376,20.812916666666666,0.30999999999999917,2
1718957523.46357,20.76949432013156,20.812916666666666,0.30999999999999917,2
1718957524.1507947,20.775297866786254,20.812916666666666,0.30999999999999917,2
1718957524.7913153,20.78057381829054,20.812916666666666,0.30999999999999917,2
1718957525.4628057,20.78537013783988,20.812916666666666,0.30999999999999917,2
1718957526.102245,20.789730428339293,20.812916666666666,0.30999999999999917,2
1718957526.7414443,20.793694328793293,20.812916666666666,0.30999999999999917,2
1718957527.3651793,20.79729787466058,20.812916666666666,0.30999999999999917,2
1718957528.0045974,20.800573825449003,20.812916666666666,0.30999999999999917,2
1718957528.6282363,20.803551962529408,20.812916666666666,0.30999999999999917,2
1718957529.3152502,20.80625935987521,20.812916666666666,0.30999999999999917,2
1718957529.9550028,20.808720630189587,20.812916666666666,0.30999999999999917,2
1718957530.5954368,20.810958148657203,20.812916666666666,0.30999999999999917,2
1718957531.2350988,20.812992256355027,20.812916666666666,0.30999999999999917,2
1718957531.8747363,20.814841445171236,20.812916666666666,0.30999999999999917,2
1718957532.5451448,20.816522525913243,20.812916666666666,0.30999999999999917,2
1718957533.1849895,20.818050781133255,20.812916666666666,0.30999999999999917,2
1718957533.8563313,20.819440104060536,20.812916666666666,0.30999999999999917,2
1718957534.4799511,20.82070312490352,20.812916666666666,0.30999999999999917,2
1718957535.1519997,20.82185132566986,20.812916666666666,0.30999999999999917,2
1718957535.823355,20.822895144548358,20.812916666666666,0.30999999999999917,2
1718957536.4625375,20.823844070801545,20.812916666666666,0.30999999999999917,2
1718957537.1025362,20.824706731031704,20.812916666666666,0.30999999999999917,2
1718957537.7259421,20.82549096760459,20.812916666666666,0.30999999999999917,2
1718957538.3970368,20.826203909943555,20.812916666666666,0.30999999999999917,2
1718957539.0366328,20.82685203934263,20.812916666666666,0.30999999999999917,2
1718957539.7090962,20.82744124788723,20.812916666666666,0.30999999999999917,2
1718957540.3478339,20.827976892018704,20.812916666666666,0.30999999999999917,2
1718957541.0513957,20.82846384122912,20.812916666666666,0.30999999999999917,2
1718957541.7548695,20.8289065223295,20.812916666666666,0.30999999999999917,2
1718957542.3946052,20.829308959693492,20.812916666666666,0.30999999999999917,2
1718957543.0657744,20.829674811842562,20.812916666666666,0.30999999999999917,2
1718957543.7054949,20.830007404705356,20.812916666666666,0.30999999999999917,2
1718957544.3937862,20.83030976185335,20.812916666666666,0.30999999999999917,2
1718957545.0327783,20.8305846319879,20.812916666666666,0.30999999999999917,2
1718957545.7049766,20.830834513928398,20.812916666666666,0.30999999999999917,2
1718957546.3435774,20.83106167932885,20.812916666666666,0.30999999999999917,2
1718957546.9841504,20.831268193329258,20.812916666666666,0.30999999999999917,2
1718957547.622768,20.83145593332962,20.812916666666666,0.30999999999999917,2
1718957548.277318,20.831626606057227,20.812916666666666,0.30999999999999917,2
1718957548.918262,20.831781763082326,20.812916666666666,0.30999999999999917,2
1718957549.5573475,20.831922814923335,20.812916666666666,0.30999999999999917,2
1718957550.2290928,20.8320510438697,20.812916666666666,0.30999999999999917,2
1718957550.8688369,20.83216761563912,20.812916666666666,0.30999999999999917,2
1718957551.5408978,20.832273589974964,20.812916666666666,0.30999999999999917,2
1718957552.1796887,20.832369930280255,20.812916666666666,0.30999999999999917,2
1718957552.819572,20.832457512376,20.812916666666666,0.30999999999999917,2
1718957553.490497,20.832537132463028,20.812916666666666,0.30999999999999917,2
1718957554.1467962,20.832609514360325,20.812916666666666,0.30999999999999917,2
1718957554.7859242,20.83267531608515,20.812916666666666,0.30999999999999917,2
1718957555.44155,20.83273513583498,20.812916666666666,0.30999999999999917,2
1718957556.0806067,20.83278951742575,20.812916666666666,0.30999999999999917,2
1718957556.7372668,20.832838955235516,20.812916666666666,0.30999999999999917,2
1718957557.3755975,20.832883898698952,20.812916666666666,0.30999999999999917,2
1718957558.0160007,20.83292475639299,20.812916666666666,0.30999999999999917,2
1718957558.6559312,20.832961899751208,20.812916666666666,0.30999999999999917,2
1718957559.2942216,20.832995666440485,20.812916666666666,0.30999999999999917,2
1718957559.9342453,20.83302636343075,20.812916666666666,0.30999999999999917,2
1718957560.604623,20.83305426978552,20.812916666666666,0.30999999999999917,2
1718957561.2302506,20.83307963919896,20.812916666666666,0.30999999999999917,2
1718957561.9166226,20.833102702302096,20.812916666666666,0.30999999999999917,2
1718957562.5569048,20.833123668759484,20.812916666666666,0.30999999999999917,2
1718957563.1959033,20.833142729175282,20.812916666666666,0.30999999999999917,2
1718957563.8363733,20.833160056826017,20.812916666666666,0.30999999999999917,2
1718957564.4757738,20.83317580923576,20.812916666666666,0.30999999999999917,2
1718957565.1145575,20.833190129608276,20.812916666666666,0.30999999999999917,2
1718957565.7543068,20.833203148128742,20.812916666666666,0.30999999999999917,2
1718957566.39463,20.833214983147336,20.812916666666666,0.30999999999999917,2
1718957567.0657833,20.833225742255152,20.812916666666666,0.30999999999999917,2
1718957567.7534697,20.833235523262264,20.812916666666666,0.30999999999999917,2
1718957568.3922558,20.833244415086906,20.813333333333333,0.30999999999999917,2
1718957569.048182,20.83325249856384,20.830833333333334,0.30999999999999917,2
1718957569.6875088,20.833259847179264,20.849166666666665,0.30999999999999917,2
1718957570.3274965,20.83326652773872,20.848333333333333,0.30999999999999917,2
1718957570.9824843,20.833272600974595,20.848333333333333,0.30999999999999917,2
1718957571.6220162,20.833278122098104,20.848333333333333,0.30999999999999917,2
1718957572.262468,20.833283141301315,20.848333333333333,0.30999999999999917,2
1718957572.918303,20.833287704213316,20.848333333333333,0.30999999999999917,2
1718957573.5566008,20.833291852315135,20.848333333333333,0.30999999999999917,2
1718957574.1972418,20.833295623316783,20.848333333333333,0.30999999999999917,2
1718957574.8675263,20.833299051500106,20.848333333333333,0.30999999999999917,2
1718957575.5077407,20.8333021680304,20.848333333333333,0.30999999999999917,2
1718957576.1458013,20.83330500123976,20.848333333333333,0.30999999999999917,2
1718957576.7697964,20.83330757688463,20.848333333333333,0.30999999999999917,2
1718957577.40957,20.833309918379964,20.848333333333333,0.30999999999999917,2
1718957578.067196,20.83331204701208,20.848333333333333,0.30999999999999917,2
1718957578.7057183,20.833313982132204,20.848333333333333,0.30999999999999917,2
1718957579.3601036,20.83331574133231,20.848333333333333,0.30999999999999917,2
1718957579.9994214,20.833317340605134,20.848333333333333,0.30999999999999917,2
1718957580.7031958,20.833318794489507,20.848333333333333,0.30999999999999917,2
1718957581.3279536,20.833320116202593,20.848333333333333,0.30999999999999917,2
1718957581.9502814,20.833321317759935,20.848333333333333,0.30999999999999917,2
1718957582.5744767,20.83332241008478,20.848333333333333,0.30999999999999917,2
1718957583.1966498,20.833323403107375,20.848333333333333,0.30999999999999917,2
1718957583.82103,20.833324305855193,20.848333333333333,0.30999999999999917,2
1718957584.4755538,20.83332512653503,20.848333333333333,0.30999999999999917,2
1718957585.1009047,20.833325872607602,20.848333333333333,0.30999999999999917,2
1718957585.7408051,20.833326550855393,20.848333333333333,0.30999999999999917,2
1718957586.379672,20.833327167444295,20.848333333333333,0.30999999999999917,2
1718957587.034573,20.83332772797967,20.848333333333333,0.30999999999999917,2
1718957587.658831,20.833328237557264,20.848333333333333,0.30999999999999917,2
1718957588.2975786,20.83332870080964,20.848333333333333,0.30999999999999917,2
1718957588.9858534,20.833329121948168,20.848333333333333,0.30999999999999917,2
1718957589.6260967,20.833329504801355,20.848333333333333,0.30999999999999917,2
1718957590.2814734,20.83332985284971,20.848333333333333,0.30999999999999917,2
1718957590.919562,20.833330169257316,20.848333333333333,0.30999999999999917,2
1718957591.5932283,20.833330456900583,20.848333333333333,0.30999999999999917,2
1718957592.248474,20.833330718394475,20.848333333333333,0.30999999999999917,2
1718957592.9041216,20.83333095611619,20.848333333333333,0.30999999999999917,2
1718957593.591507,20.83333117222684,20.848333333333333,0.30999999999999917,2
1718957594.2311025,20.83333136869107,20.848333333333333,0.30999999999999917,2
1718957594.886369,20.83333154729491,20.848333333333333,0.30999999999999917,2
1718957595.5258014,20.83333170966204,20.848333333333333,0.30999999999999917,2
1718957596.2126937,20.83333185726852,20.848333333333333,0.30999999999999917,2
1718957596.8529437,20.83333199145624,20.848333333333333,0.30999999999999917,2
1718957597.4762802,20.833332113445067,20.848333333333333,0.30999999999999917,2
1718957598.1486418,20.833332224344,20.848333333333333,0.30999999999999917,2
1718957598.7877657,20.833332325161198,20.848333333333333,0.30999999999999917,2
1718957599.4274971,20.83333241681321,20.848333333333333,0.30999999999999917,2
1718957600.0988648,20.83333250013323,20.848333333333333,0.30999999999999917,2
1718957600.7380204,20.833332575878693,20.848333333333333,0.30999999999999917,2
1718957601.4255571,20.83333264473821,20.848333333333333,0.30999999999999917,2
1718957602.0651054,20.83333270733776,20.848333333333333,0.30999999999999917,2
1718957602.6886518,20.833332764246443,20.848333333333333,0.30999999999999917,2
1718957603.3772027,20.833332815981617,20.848333333333333,0.30999999999999917,2
1718957604.016168,20.83333286301359,20.848333333333333,0.30999999999999917,2
1718957604.7199585,20.83333290576993,20.848333333333333,0.30999999999999917,2
1718957605.3598745,20.833332944639334,20.848333333333333,0.30999999999999917,2
1718957606.0635018,20.833332979975154,20.848333333333333,0.30999999999999917,2
1718957606.7187245,20.833333012098617,20.848333333333333,0.30999999999999917,2
1718957607.3741813,20.833333041301774,20.848333333333333,0.30999999999999917,2
1718957608.0134084,20.83333306785011,20.848333333333333,0.30999999999999917,2
1718957608.6855807,20.833333091984944,20.848333333333333,0.30999999999999917,2
1718957609.3244705,20.833333113925704,20.848333333333333,0.30999999999999917,2
1718957609.9967053,17.045454345993058,20.80291666666667,0.30999999999999917,2
1718957610.7234812,13.601928193327028,18.918333333333333,0,2
1718957611.4342027,10.471449872721545,15.918333333333333,0.30999999999999917,2
1718957612.0908227,7.6255604903529095,13.4175,0.2999999999999994,2
1718957612.729715,5.038388324563251,10.931666666666667,0.2999999999999994,2
1718957613.3856888,2.6864136283908375,8.454583333333334,0.2999999999999994,2
1718957614.0257058,0.5482548136886423,5.635,0.2999999999999994,2
1718957614.6639762,-1.395525926949728,2.901666666666667,0.2999999999999994,2
1718957615.3049686,-3.162599327530055,0.36083333333333334,0.2999999999999994,2
1718957615.9599943,-4.769029691693989,-2.14,0.2999999999999994,2
1718957616.5995185,-6.2294209318430145,-4.555,0.2999999999999994,1
1718957617.2699635,-7.557049331978499,-6.675416666666667,0.2999999999999994,1
1718957617.8949442,-8.763984241192581,-8.37625,0.30999999999999917,1
1718957618.5503752,-9.861197795023557,-9.89875,0.2999999999999994,1
1718957619.2218978,-10.858664662142631,-11.339583333333334,0.2999999999999994,1
1718957619.861495,-11.765452723159967,-12.654583333333333,0.2999999999999994,1
1718957620.4843946,-12.589805505903,-13.693333333333333,0.2999999999999994,1
1718957621.124801,-13.339217126578484,-14.571666666666667,0.2999999999999994,1
1718957621.795559,-14.020500418101655,-15.410416666666666,0.2999999999999994,1
1718957622.435873,-14.639848864940898,-16.199166666666667,0.2899999999999996,1
1718957623.1431086,-15.202892907522024,-16.816666666666666,0.2899999999999996,1
1718957623.778095,-15.714751128050326,-17.338333333333335,0.2899999999999996,1
1718957624.481527,-16.180076783076057,-17.782083333333333,0.2799999999999998,1
1718957625.1216428,-16.60310010582672,-18.20375,0.2799999999999998,1
1718957625.7935147,-16.98766676287277,-18.54,0.2799999999999998,1
1718957626.4326475,-17.337272814732824,-18.815833333333334,0.27,1
1718957627.120696,-17.655096498241964,-19.06625,0.27,1
1718957627.7747502,-17.944027119613907,-19.308333333333334,0.27,1
1718957628.399246,-18.206691320861125,-19.502916666666668,0.27,1
1718957629.0552123,-18.4454769583586,-19.641666666666666,0.27,1
1718957629.6928642,-18.662554810629032,-19.788333333333334,0.27,1
1718957630.316478,-18.85989831269306,-19.925416666666667,0.27,1
1718957631.0364652,-19.039301496387626,-20.033333333333335,0.27,1
1718957631.6599174,-19.202395299746332,-20.13125,0.27,1
1718957632.2834656,-19.350662393708784,-20.21625,0.27,1
1718957632.9243298,-19.48545066094738,-20.28625,0.27,1
1718957633.5797696,-19.6079854493461,-20.339583333333334,0.27,1
1718957634.2190006,-19.71938071152676,-20.394583333333333,0.27,1
1718957634.875543,-19.820649131690995,-20.447916666666668,0.26000000000000023,1
1718957635.5463884,-19.9127113318403,-20.482916666666668,0.26000000000000023,1
1718957636.1864967,-19.99640424106694,-20.520833333333332,0.27,1
1718957636.8256078,-20.072488704000243,-20.55625,0.27,1
1718957637.464497,-20.141656397575982,-20.59,0.26000000000000023,2
1718957638.1400397,-20.20453611900847,-20.607083333333332,0.26000000000000023,2
1718957638.7927425,-20.26169950212891,-20.625833333333333,0.26000000000000023,2
1718957639.4475622,-20.313666214056585,-20.645,0.26000000000000023,2
1718957640.1571956,-20.360908679445384,-20.6625,0,2
1718957640.856704,-20.403856375253376,-20.6875,0.26000000000000023,1
1718957641.4952695,-20.442899735078825,-20.739583333333332,0.26000000000000023,1
1718957642.214513,-20.47839369855651,-20.75625,0.26000000000000023,1
1718957642.8696995,-20.510660938081674,-20.7575,0.26000000000000023,1
1718957643.5735583,-20.53999479219546,-20.7575,0.26000000000000023,2
1718957644.2131062,-20.566661932298903,-20.7575,0.26000000000000023,2
1718957644.8522122,-20.590904786938395,-20.7575,0.26000000000000023,2
1718957645.4912202,-20.61294374570157,-20.7575,0.26000000000000023,2
1718957646.1790736,-20.632979162759007,-20.7575,0.26000000000000023,2
1718957646.8186567,-20.651193178265768,-20.7575,0.26000000000000023,2
1718957647.5058656,-20.667751374180995,-20.7575,0.26000000000000023,2
1718957648.1463315,-20.682804279558482,-20.7575,0.26000000000000023,2
1718957648.817691,-20.696488738992556,-20.7575,0.26000000000000023,2
1718957649.473523,-20.708929156659906,-20.774583333333332,0.26000000000000023,2
1718957650.1135066,-20.72023862726658,-20.7925,0.26000000000000023,2
1718957650.752197,-20.730519964181738,-20.79375,0.26000000000000023,2
1718957651.423792,-20.73986663410461,-20.79375,0.26000000000000023,2
1718957652.063065,-20.748363606761764,-20.79375,0.26000000000000023,2
1718957652.7023957,-20.75608812735918,-20.79375,0.26000000000000023,1
1718957653.3578007,-20.763110418811376,-20.79375,0.26000000000000023,1
1718957653.998559,-20.769494320131557,-20.793333333333333,0.26000000000000023,1
1718957654.6542892,-20.775297866786264,-20.810416666666665,0.26000000000000023,1
1718957655.2934446,-20.78057381829054,-20.82875,0.24999999999999956,1
1718957655.9809828,-20.785370137839884,-20.829583333333332,0.24999999999999956,2
1718957656.603942,-20.789730428339293,-20.829583333333332,0.24999999999999956,2
1718957657.244424,-20.793694328793293,-20.829583333333332,0.24999999999999956,2
1718957657.8985457,-20.79729787466057,-20.829583333333332,0.24999999999999956,2
1718957658.5397847,-20.800573825449003,-20.829583333333332,0.24999999999999956,2
1718957659.1787276,-20.8035519625294,-20.829583333333332,0.24999999999999956,1
1718957659.8492744,-20.80625935987521,-20.829583333333332,0.24999999999999956,1
1718957660.4894629,-20.808720630189583,-20.829583333333332,0.24999999999999956,1
1718957661.1770551,-20.810958148657196,-20.829583333333332,0.24999999999999956,1
1718957661.816626,-20.812992256355027,-20.829583333333332,0.24999999999999956,2
1718957662.4718668,-20.814841445171236,-20.829583333333332,0.24999999999999956,2
1718957663.1120756,-20.81652252591325,-20.829583333333332,0.24999999999999956,2
1718957663.7522104,-20.818050781133255,-20.829583333333332,0.24999999999999956,2
1718957664.3916316,-20.819440104060536,-20.829583333333332,0.24999999999999956,2
1718957665.0952892,-20.820703124903513,-20.829583333333332,0.26000000000000023,1
1718957665.733984,-20.82185132566986,-20.829583333333332,0.24999999999999956,1
1718957666.3896012,-20.822895144548358,-20.829583333333332,0.24999999999999956,1
1718957667.0291357,-20.823844070801538,-20.829583333333332,0.24999999999999956,1
1718957667.6685147,-20.824706731031704,-20.829583333333332,0.24999999999999956,1
1718957668.3246758,-20.825490967604576,-20.829583333333332,0.24999999999999956,1
1718957668.9963415,-20.826203909943555,-20.829583333333332,0.24999999999999956,1
1718957669.6360106,-20.82685203934263,-20.829583333333332,0.24999999999999956,1
1718957670.3068898,-20.827441247887236,-20.829583333333332,0.24999999999999956,1
1718957670.9452105,-20.8279768920187,-20.829583333333332,0.24999999999999956,2
1718957671.585786,-20.82846384122912,-20.829583333333332,0.26000000000000023,2
1718957672.225302,-20.8289065223295,-20.829583333333332,0.26000000000000023,2
1718957672.865237,-20.82930895969349,-20.829583333333332,0.26000000000000023,2
1718957673.5538008,-20.829674811842565,-20.829583333333332,0.24999999999999956,2
1718957674.192165,-20.830007404705363,-20.829583333333332,0.24999999999999956,2
1718957674.848467,-20.83030976185336,-20.829583333333332,0.26000000000000023,2
1718957675.4874117,-20.8305846319879,-20.829583333333332,0.26000000000000023,2
1718957676.143264,-20.830834513928398,-20.829583333333332,0.24999999999999956,2
1718957676.7827706,-20.831061679328844,-20.829583333333332,0.24999999999999956,1
1718957677.454047,-20.83126819332925,-20.829583333333332,0.26000000000000023,1
1718957678.0936906,-20.83145593332962,-20.829583333333332,0.26000000000000023,1
1718957678.7339003,-20.831626606057235,-20.829583333333332,0.26000000000000023,1
1718957679.4207957,-20.831781763082333,-20.829583333333332,0.26000000000000023,1
1718957680.0921867,-20.831922814923335,-20.829583333333332,0.24999999999999956,2
1718957680.732362,-20.8320510438697,-20.829583333333332,0.26000000000000023,2
1718957681.4036598,-20.83216761563912,-20.829583333333332,0.26000000000000023,2
1718957682.0431821,-20.832273589974957,-20.829583333333332,0.26000000000000023,2
1718957682.7464705,-20.83236993028026,-20.829583333333332,0.24999999999999956,2
1718957683.4180627,-20.832457512376,-20.829583333333332,0.24999999999999956,2
1718957684.0573893,-20.832537132463028,-20.829583333333332,0.24999999999999956,2
1718957684.7615066,-20.832609514360325,-20.829583333333332,0.26000000000000023,2
1718957685.4012003,-20.832675316085144,-20.829583333333332,0.26000000000000023,2
1718957686.0720534,-20.83273513583498,-20.829583333333332,0.26000000000000023,2
1718957686.7115223,-20.83278951742574,-20.829583333333332,0.24999999999999956,2
1718957687.3669987,-20.832838955235523,-20.829583333333332,0.26000000000000023,2
1718957688.0064926,-20.83288389869896,-20.829583333333332,0.26000000000000023,2
1718957688.6459734,-20.83292475639299,-20.829583333333332,0.24999999999999956,2
1718957689.2860596,-20.832961899751208,-20.829583333333332,0.26000000000000023,2
1718957689.9263525,-20.832995666440492,-20.829583333333332,0.26000000000000023,2
1718957690.5659285,-20.83302636343075,-20.829583333333332,0.26000000000000023,2
1718957691.2053473,-20.833054269785528,-20.829583333333332,0.26000000000000023,2
1718957691.8603137,-20.833079639198967,-20.829583333333332,0.26000000000000023,1
1718957692.516756,-20.83310270230209,-20.829583333333332,0.26000000000000023,1
1718957693.1559565,-20.833123668759477,-20.829583333333332,0.26000000000000023,1
1718957693.810417,-20.833142729175282,-20.829583333333332,0.24999999999999956,1
1718957694.482928,-20.833160056826014,-20.829583333333332,0.26000000000000023,1
1718957695.122391,-20.83317580923577,-20.829583333333332,0.26000000000000023,1
1718957695.761596,-20.833190129608276,-20.829583333333332,0.26000000000000023,1
1718957696.464908,-20.833203148128735,-20.829583333333332,0.26000000000000023,1
1718957697.105168,-20.833214983147336,-20.829583333333332,0.26000000000000023,1
1718957697.7445729,-20.833225742255152,-20.829583333333332,0.24999999999999956,1
1718957698.3844497,-20.83323552326226,-20.829583333333332,0.26000000000000023,1
1718957699.0712826,-20.833244415086902,-20.829583333333332,0.26000000000000023,1
1718957699.710884,-20.83325249856385,-20.829583333333332,0.30999999999999917,1
1718957700.365981,-20.833259847179256,-20.829583333333332,0.1599999999999997,1
1718957701.0229015,-20.83326652773872,-20.829583333333332,0.1599999999999997,2
1718957701.6622915,-20.833272600974595,-20.829583333333332,0.1599999999999997,2
1718957702.3011403,-20.833278122098115,-20.829583333333332,0.1599999999999997,2
1718957702.9727178,-20.83328314130132,-20.829583333333332,0.1599999999999997,2
1718957703.6128008,-20.83328770421332,-20.829583333333332,0.1599999999999997,2
1718957704.2517345,-20.833291852315135,-20.829583333333332,0.1599999999999997,2
1718957704.9394596,-20.83329562331679,-20.829583333333332,0.1599999999999997,2
1718957705.5794957,-20.833299051500113,-20.829583333333332,0.1599999999999997,2
1718957706.2192075,-20.833302168030404,-20.829583333333332,0.1599999999999997,2
1718957706.8423376,-20.83330500123976,-20.829583333333332,0.1599999999999997,2
1718957707.4815652,-20.833307576884636,-20.829583333333332,0.16999999999999948,1
1718957708.121343,-20.83330991837997,-20.829583333333332,0.1599999999999997,1
1718957708.7923968,-20.833312047012097,-20.829583333333332,0.16999999999999948,1
1718957709.433137,-20.833313982132204,-20.829583333333332,0.16999999999999948,1
1718957710.0886545,-20.83331574133231,-20.829583333333332,0.16999999999999948,2
1718957710.7280536,-20.83331734060513,-20.829583333333332,0.16999999999999948,2
1718957711.4144244,-20.833318794489514,-20.829583333333332,0.16999999999999948,2
1718957712.0543983,-20.83332011620259,-20.829583333333332,0.16999999999999948,2
1718957712.7102664,-20.83332131775993,-20.829583333333332,0.16999999999999948,2
1718957713.3817227,-20.833322410084783,-20.829583333333332,0.16999999999999948,2
1718957714.0219648,-20.833323403107375,-20.829583333333332,0.16999999999999948,2
1718957714.6774037,-20.833324305855193,-20.829583333333332,5.15,2
1718957715.3326604,-20.833325126535026,-20.826666666666668,13.45,2
1718957715.970767,-20.833325872607595,-20.60875,0.11999999999999833,1
1718957716.6753705,-20.833326550855393,-20.096666666666668,-12.049999999999999,1
1718957717.3151205,-20.833327167444295,-21.08,-3.690000000000001,1
1718957717.9552703,-20.83332772797966,-23.231666666666666,0.9399999999999991,1
1718957718.6097186,-20.83332823755727,-23.607083333333332,0.26999999999999913,1
1718957719.2654598,-20.83332870080964,-22.19,0.2899999999999996,1
1718957719.9207983,-20.833329121948154,-21.27375,0.2899999999999996,1
1718957720.5613158,-20.833329504801355,-21.657916666666665,0.2899999999999996,1
1718957721.2481415,-20.833329852849715,-22.150833333333335,0.26999999999999913,1
1718957721.8879187,-20.833330169257316,-21.9125,0.2899999999999996,1
1718957722.5280929,-20.83333045690059,-21.41875,0.2899999999999996,1
1718957723.1671703,-20.833330718394475,-21.270833333333332,0.2899999999999996,1
1718957723.8063257,-20.833330956116193,-21.3875,0.2899999999999996,1
1718957724.4462183,-20.83333117222684,-21.4025,0.2899999999999996,1
1718957725.0854812,-20.83333136869107,-21.261666666666667,0.2899999999999996,1
1718957725.796483,-20.83333154729491,-21.127083333333335,0,1
1718957726.4930773,-20.83333170966204,-21.08791666666667,0.2899999999999996,1
1718957727.14893,-20.83333185726852,-21.105,0.2899999999999996,1
1718957727.787547,-20.833331991456227,-21.085,0.2899999999999996,1
1718957728.4436207,-20.83333211344506,-21.014583333333334,0.2899999999999996,2
1718957729.0832598,-20.833332224343994,-20.96125,0.2899999999999996,2
1718957729.7551668,-20.8333323251612,-20.925,0.2899999999999996,2
1718957730.4096012,-20.833332416813217,-20.887916666666666,0.2899999999999996,2
1718957731.0496757,-20.833332500133224,-20.8525,0.2899999999999996,1
1718957731.705501,-20.833332575878693,-20.83625,0.2899999999999996,1
1718957732.3453834,-20.833332644738203,-20.835833333333333,0.2899999999999996,1
1718957732.9843736,-20.83333270733776,-20.835,0.2899999999999996,1
1718957733.6723998,-20.83333276424645,-20.816666666666666,0.2899999999999996,1
1718957734.3112197,-20.833332815981624,-20.798333333333332,0.2899999999999996,1
1718957734.9994936,-20.833332863013595,-20.79875,0.2899999999999996,1
1718957735.6549802,-20.833332905769936,-20.79875,0.2899999999999996,1
1718957736.3103201,-20.833332944639334,-20.79875,0.2899999999999996,1
1718957736.9653184,-20.833332979975154,-20.79875,0.2899999999999996,1
1718957737.6406596,-20.833333012098624,-20.79875,0.2899999999999996,1
1718957738.2756643,-20.83333304130178,-20.79875,0.2899999999999996,1
1718957738.8988967,-20.833333067850102,-20.79875,0.2899999999999996,1
1718957739.5560765,-20.833333091984944,-20.79875,0.2899999999999996,1
1718957740.1940458,-20.833333113925704,-20.79875,0.2899999999999996,1
1718957740.8341866,-17.045454345993065,-20.74,0.2899999999999996,1
1718957741.5059583,-13.601928193327028,-17.317916666666665,0.2899999999999996,1
1718957742.1614883,-10.471449872721545,-12.109583333333333,0.2999999999999994,1
1718957742.800438,-7.625560490352921,-8.594583333333333,0.30000000000000027,1
1718957743.4407113,-5.038388324563251,-6.702083333333333,0.2900000000000005,1
1718957744.079563,-2.6864136283908375,-4.435416666666667,0.30000000000000027,1
1718957744.7348776,-0.5482548136886423,-1.3804166666666666,0.2900000000000005,1
1718957745.3759437,1.3955259269497158,1.8116666666666668,0.2900000000000005,1


==> Exercise_Data/data/wuren-7/HumanF.csv <==
1718957987.676112,0
1718957990.8101673,0
1718957993.8947175,0
1718957996.9222994,0
1718957999.9547155,0
1718958002.9817438,0
1718958005.9745183,0
1718958009.0406582,0
1718958012.057825,0
1718958015.0816014,0
1718958018.0846303,0
1718958021.1152635,0
1718958024.1192267,0
1718958027.145348,0
1718958030.1355498,0
1718958033.1720066,0
1718958036.1947253,0
1718958039.2131093,0
1718958042.24953,0
1718958045.2519515,0
1718958048.2735784,0
1718958051.283933,0
1718958054.3070412,0
1718958057.3269188,0
1718958060.3388994,0
1718958063.3651397,0
1718958066.367767,0
1718958069.3825176,0
1718958072.3988254,0
1718958075.4222958,0
1718958078.446946,0
1718958081.4634826,0
1718958084.4822414,0
1718958087.4891663,0
1718958090.512976,0
1718958093.536685,0
1718958096.5694146,0
1718958099.5925105,0
1718958102.5801678,0
1718958105.6172628,0
1718958108.6479926,0
1718958111.657692,0
1718958114.6815932,0
1718958117.6928887,0
1718958120.712113,0
1718958123.729109,0
1718958126.7360432,0
1718958129.7552984,0
1718958132.7883923,0
1718958135.8001697,0
1718958138.8134108,0
1718958141.8372397,0
1718958144.85952,0
1718958147.8824673,0
1718958150.9041088,0
1718958153.929184,0
1718958156.959451,0
1718958159.97823,0
1718958163.0045862,0
1718958166.038927,0
1718958169.04593,0
1718958172.0620713,0
1718958175.0885367,0
1718958178.1045074,0
1718958181.1222763,0
1718958184.136466,0
1718958187.1601825,0
1718958190.1737466,0
1718958193.1945581,0
1718958196.204788,0
1718958199.2345002,0
1718958202.244975,0
1718958205.267121,0
1718958208.2733343,0
1718958211.290428,0
1718958214.318891,0
1718958217.3364053,0
1718958220.3568177,0
1718958223.358401,0
1718958226.3680592,0
1718958229.4174662,0
1718958232.4411497,0
1718958235.4573946,0
1718958238.4696565,0
1718958241.4917402,0
1718958244.5088427,0
1718958247.5338585,0
1718958250.5520735,0
1718958253.5583389,0
1718958256.5795765,0
1718958259.5717812,-2
1718958262.623078,0
1718958265.6598318,0
1718958268.6630785,0
1718958271.6786857,0
1718958274.7037227,0
1718958277.7231848,0
1718958280.7425306,0
1718958283.7700124,0
1718958286.7805934,0
1718958289.7968507,0
1718958292.8103778,0
1718958295.8212755,0
1718958298.8448215,0
1718958301.8588703,0
1718958304.8263936,0
1718958307.889869,0
1718958310.9137144,0
1718958313.9239633,0
1718958316.9465961,0
1718958319.960143,0
1718958322.9770539,0
1718958325.994283,0
1718958329.0021186,0
1718958332.0281327,0
1718958335.04213,0
1718958338.058528,0
1718958341.0793114,0
1718958344.0978801,0
1718958347.105781,0
1718958350.1155076,0
1718958353.1397157,0
1718958356.1712089,0
1718958359.1835883,0
1718958362.217194,0
1718958365.242477,0
1718958368.2523425,0
1718958371.2708008,0
1718958374.2914987,0
1718958377.3128295,0
1718958380.3313267,0
1718958383.3607473,0
1718958386.3598804,0
1718958389.3893323,0
1718958392.3978188,0
1718958395.4110408,0
1718958398.4214635,0
1718958401.4405818,0
1718958404.4745235,0
1718958407.4830852,0
1718958410.5194526,0
1718958413.5219884,0
1718958416.551334,0
1718958419.573801,0
1718958422.590847,0
1718958425.611992,0
1718958428.619808,0
1718958431.6379223,0
1718958434.6578624,0
1718958437.6778686,0
1718958440.7040443,0
1718958443.710859,0
1718958446.7315557,0
1718958449.7471876,0
1718958452.7693493,0
1718958455.7800179,0
1718958458.805738,0
1718958461.811436,0
1718958464.8335013,0
1718958467.8634639,0
1718958470.8759708,0
1718958473.890082,0
1718958476.90243,0
1718958479.9295578,0
1718958482.950779,0
1718958485.9703414,0
1718958488.9910023,0
1718958492.001039,0
1718958495.016068,0
1718958498.0409014,0
1718958501.049202,0
1718958504.063759,0
1718958507.0916166,0
1718958510.1074705,0


==> Exercise_Data/data/wuren-7/data.csv <==
1718957985.2931616,-18.93939393939394,-20.799166666666668,0.2899999999999996,1
1718957986.0913243,-15.323691460055095,-18.703333333333333,0.2899999999999996,1
1718957986.780135,-12.036689206110696,-14.214583333333334,0.31000000000000005,1
1718957988.1067617,-9.04850533888851,-5.835,0.2900000000000005,1
1718957988.7455368,-6.33197455050471,-3.575,0.30000000000000027,1
1718957989.449792,-3.862401106519428,-5.206666666666667,0.30000000000000027,1
1718957990.0734797,-1.6173343392600872,-4.211666666666667,0.2900000000000005,1
1718957990.953665,0.4236354491574942,1.3591666666666666,0.2900000000000005,1
1718957991.5925212,2.279062529537114,4.795,0.2900000000000005,1
1718957992.2480512,3.965814420791321,4.795833333333333,0.2900000000000005,1
1718957992.9114168,5.499225231022416,5.00625,0.2900000000000005,1
1718957993.5432096,6.893235058505233,7.19125,0.2900000000000005,1
1718957994.2148213,8.160516719853234,9.650833333333333,0.2900000000000005,1
1718957994.8538566,9.312590957442335,11.05625,0.2900000000000005,1
1718957995.542205,10.359931173432427,11.65125,0.30000000000000027,1
1718957996.1649983,11.312058642514325,12.536666666666667,0.30000000000000027,1
1718957996.8049254,12.177629068952422,13.783333333333333,0.30000000000000027,1
1718957997.4605255,12.964511274805227,14.829166666666667,0.30000000000000027,1
1718957998.1479697,13.679858734671422,15.484583333333333,0.30000000000000027,1
1718957998.7881389,14.330174607277053,16.05,0.30000000000000027,1
1718957999.4275804,14.921370855100346,16.64666666666667,0.30000000000000027,1
1718958000.0665128,15.458821989485163,17.2325,0.30000000000000027,2
1718958000.7071488,15.947413929834996,17.766666666666666,0.30000000000000027,2
1718958001.3618135,16.391588421062114,18.245,0.31000000000000005,2
1718958002.001386,16.79538341308677,18.672916666666666,0.30000000000000027,2
1718958002.705503,17.16246976947282,19.048333333333332,0.31000000000000005,2
1718958003.344388,17.496184638914688,19.414583333333333,0.31000000000000005,2
1718958003.9839883,17.799561792952748,19.711666666666666,0.30000000000000027,2
1718958004.6555114,18.07535920571462,19.961666666666666,0.31000000000000005,2
1718958005.3272467,18.326084126407224,20.19,0.31000000000000005,2
1718958005.9669774,18.554015872491412,20.385833333333334,0.31000000000000005,2
1718958006.6545088,18.76122655074978,20.538333333333334,0.31000000000000005,2
1718958007.2936833,18.949599894621013,20.67625,0.31000000000000005,2
1718958007.9331927,19.1208483890494,20.78,0.31000000000000005,2
1718958008.620357,19.27652883852975,20.851666666666667,0.31000000000000005,2
1718958009.2607174,19.418056519875535,20.908333333333335,0.31000000000000005,2
1718958009.9894154,19.546718048371694,20.96,0,2
1718958010.635337,19.663683074277312,21.0,0.31000000000000005,2
1718958011.3387554,19.77001491600968,20.999583333333334,0.31000000000000005,2
1718958011.9946113,19.866680226675452,21.00125,0.30000000000000027,2
1718958012.633664,19.954557781826175,21.018333333333334,0.31000000000000005,2
1718958013.2739284,20.034446468326834,21.017916666666668,0.31000000000000005,2
1718958013.9447598,20.107072546963778,21.017916666666668,0.31000000000000005,2
1718958014.5847669,20.17309625481556,21.017916666666668,0.31000000000000005,2
1718958015.2247798,20.233117807408078,21.017916666666668,0.31000000000000005,2
1718958015.861983,20.287682855219465,21.017916666666668,0.31000000000000005,2
1718958016.5020185,20.337287444138905,21.018333333333334,0.31000000000000005,2
1718958017.1258807,20.38238252497477,21.001666666666665,0.31000000000000005,2
1718958017.7491212,20.423378053007365,20.984583333333333,0.31000000000000005,2
1718958018.373287,20.460646714855173,20.966666666666665,0.31000000000000005,2
1718958018.9975584,20.49452731653501,20.949583333333333,0.31000000000000005,2
1718958019.6703887,20.525327863516676,20.93166666666667,0.31000000000000005,2
1718958020.3094258,20.553328360772745,20.911666666666665,0.31000000000000005,2
1718958020.9493194,20.578783358278244,20.894583333333333,0.31000000000000005,2
1718958021.5881634,20.60192426510143,20.8775,0.31000000000000005,2
1718958022.2284245,20.622961453122517,20.86,0.31000000000000005,2
1718958022.8678546,20.642086169505323,20.858333333333334,0.31000000000000005,2
1718958023.5870452,20.659472275307866,20.859166666666667,0.31000000000000005,2
1718958024.290001,20.675277826037455,20.839583333333334,0.31000000000000005,2
1718958024.928678,20.6896465085189,20.82,0.31000000000000005,2
1718958025.5698986,20.702708947138394,20.819583333333334,0.31000000000000005,2
1718958026.2093534,20.714583891337934,20.819583333333334,0.31000000000000005,2
1718958026.8962789,20.7253792951557,20.819583333333334,0.31000000000000005,2
1718958027.536145,20.7351932986264,20.819583333333334,0.31000000000000005,2
1718958028.1923542,20.74411511996339,20.819583333333334,0.31000000000000005,2
1718958028.8318667,20.75222586663338,20.819583333333334,0.31000000000000005,2
1718958029.4703236,20.759599272697013,20.819583333333334,0.31000000000000005,2
1718958030.1256351,20.766302369118492,20.819583333333334,0.31000000000000005,2
1718958030.765717,20.772396093138024,20.819583333333334,0.31000000000000005,2
1718958031.4535918,20.777935842246684,20.819583333333334,0.31000000000000005,2
1718958032.1088085,20.78297197780002,20.819583333333334,0.31000000000000005,2
1718958032.7483146,20.78755028284851,20.819583333333334,0.31000000000000005,2
1718958033.4359565,20.79171237834712,20.819583333333334,0.31000000000000005,2
1718958034.0924196,20.79549610152769,20.819583333333334,0.31000000000000005,2
1718958034.7316773,20.798935849873658,20.819583333333334,0.31000000000000005,2
1718958035.387001,20.802062893824537,20.819583333333334,0.31000000000000005,2
1718958036.0412166,20.804905661052615,20.819583333333334,0.31000000000000005,2
1718958036.7296784,20.807489994896315,20.819583333333334,0.31000000000000005,2
1718958037.3696144,20.80983938929967,20.819583333333334,0.31000000000000005,2
1718958038.0575583,20.811975202393636,20.819583333333334,0.31000000000000005,2
1718958038.6970704,20.8139168506609,20.819583333333334,0.31000000000000005,2
1718958039.3524756,20.815681985449288,20.819583333333334,0.31000000000000005,2
1718958039.9905787,20.81728665343875,20.819583333333334,0.30000000000000027,2
1718958040.6631598,20.818745442520072,20.819583333333334,0.31000000000000005,2
1718958041.3183215,20.82007161441219,20.819583333333334,0.31000000000000005,2
1718958041.9588807,20.821277225223202,20.819583333333334,0.31000000000000005,2
1718958042.6454628,20.822373235051394,20.819583333333334,0.31000000000000005,2
1718958043.31713,20.82336960762248,20.819583333333334,0.31000000000000005,2
1718958043.9732225,20.824275400868913,20.819583333333334,0.31000000000000005,2
1718958044.612517,20.825098849274777,20.819583333333334,0.31000000000000005,2
1718958045.2839808,20.825847438734638,20.819583333333334,0.31000000000000005,2
1718958045.923489,20.82652797460726,20.819583333333334,0.31000000000000005,2
1718958046.563914,20.827146643582356,20.819583333333334,0.31000000000000005,2
1718958047.219532,20.827709069923344,20.819583333333334,0.31000000000000005,2
1718958047.8578105,20.82822036659699,20.819583333333334,0.31000000000000005,2
1718958048.512701,20.82868518175483,20.819583333333334,0.31000000000000005,2
1718958049.1533935,20.82910774098924,20.819583333333334,0.31000000000000005,2
1718958049.7931087,20.8294918857478,20.819583333333334,0.31000000000000005,2
1718958050.4648588,20.829841108255568,20.819583333333334,0.31000000000000005,2
1718958051.102778,20.830158583262648,20.819583333333334,0.31000000000000005,2
1718958051.7435334,20.830447196905432,20.819583333333334,0.31000000000000005,2
1718958052.3835244,20.830709572944336,20.819583333333334,0.31000000000000005,2
1718958053.070641,20.83094809661606,20.819583333333334,0.31000000000000005,2
1718958053.710785,20.83116493631763,20.819583333333334,0.31000000000000005,2
1718958054.3821707,20.831362063319055,20.819583333333334,0.31000000000000005,2
1718958055.021002,20.831541269683985,20.819583333333334,0.31000000000000005,2
1718958055.661347,20.831704184561204,20.819583333333334,0.31000000000000005,2
1718958056.3482366,20.83185228899502,20.819583333333334,0.31000000000000005,2
1718958056.9879599,20.831986929389412,20.819583333333334,0.31000000000000005,2
1718958057.676252,20.832109329747958,20.819583333333334,0.31000000000000005,2
1718958058.31392,20.832220602801172,20.819583333333334,0.31000000000000005,2
1718958058.9864824,20.832321760122287,20.819583333333334,0.31000000000000005,2
1718958059.642134,20.832413721323295,20.819583333333334,0.31000000000000005,2
1718958060.2823014,20.83249732241511,20.819583333333334,0.31000000000000005,2
1718958060.9357462,20.83257332340768,20.819583333333334,0.31000000000000005,2
1718958061.5776114,20.8326424152191,20.819583333333334,0.31000000000000005,2
1718958062.2163439,20.832705225956754,20.819583333333334,0.31000000000000005,2
1718958062.904333,20.832762326627357,20.819583333333334,0.31000000000000005,2
1718958063.5443585,20.832814236327906,20.819583333333334,0.31000000000000005,2
1718958064.1833227,20.83286142696476,20.819583333333334,0.31000000000000005,2
1718958064.8232982,20.832904327543705,20.819583333333334,0.31000000000000005,2
1718958065.4622195,20.832943328070034,20.819583333333334,0.31000000000000005,2
1718958066.10203,20.83297878309398,20.819583333333334,0.31000000000000005,2
1718958066.740814,20.83301101493392,20.819583333333334,0.31000000000000005,2
1718958067.3650308,20.833040316606592,20.819583333333334,0.31000000000000005,2
1718958067.98696,20.833066954490846,20.819583333333334,0.31000000000000005,2
1718958068.6281362,20.83309117074925,20.819583333333334,0.31000000000000005,2
1718958069.2671018,20.83311318552962,20.819583333333334,0.31000000000000005,2
1718958069.9067965,20.833133198966316,20.819583333333334,0.31000000000000005,2
1718958070.5470567,20.83315139299968,20.819583333333334,0.31000000000000005,2
1718958071.2181444,20.833167933030005,20.819583333333334,0.31000000000000005,2
1718958071.8896065,20.833182969421227,20.819583333333334,0.31000000000000005,2
1718958072.5129752,20.833196638867786,20.819583333333334,0.31000000000000005,2
1718958073.1532562,20.833209065637373,20.819583333333334,0.31000000000000005,2
1718958073.808707,20.833220362700644,20.819583333333334,0.31000000000000005,2
1718958074.4478211,20.833230632758156,20.819583333333334,0.31000000000000005,2
1718958075.0874188,20.833239969174087,20.819583333333334,0.31000000000000005,2
1718958075.711278,20.833248456824926,20.819583333333334,0.31000000000000005,2
1718958076.367315,20.83325617287114,20.819583333333334,0.31000000000000005,2
1718958077.0065053,20.833263187458627,20.819583333333334,0.31000000000000005,2
1718958077.6625586,20.833269564356318,20.819583333333334,0.31000000000000005,2
1718958078.3184457,20.833275361536046,20.819583333333334,0.31000000000000005,2
1718958078.9408174,20.83328063169943,20.819583333333334,0.31000000000000005,2
1718958079.5965962,20.833285422757058,20.819583333333334,0.30000000000000027,2
1718958080.2364662,20.833289778263996,20.819583333333334,0.31000000000000005,2
1718958080.9242678,20.833293737815755,20.819583333333334,0.31000000000000005,2
1718958081.562848,20.833297337408258,20.819583333333334,0.31000000000000005,2
1718958082.2657623,20.83330060976509,20.819583333333334,0.31000000000000005,2
1718958082.8898468,20.833303584634923,20.819583333333334,0.31000000000000005,2
1718958083.57798,20.833306289062044,20.819583333333334,0.31000000000000005,2
1718958084.2172089,20.83330874763217,20.819583333333334,0.31000000000000005,2
1718958084.8731835,20.833310982695913,20.819583333333334,0.31000000000000005,2
1718958085.5602617,20.833313014572038,20.819583333333334,0.31000000000000005,2
1718958086.1999755,20.833314861732166,20.819583333333334,0.31000000000000005,2
1718958086.8405814,20.83331654096864,20.819583333333334,0.31000000000000005,2
1718958087.4789505,20.833318067547236,20.819583333333334,0.31000000000000005,2
1718958088.134401,20.83331945534598,20.819583333333334,0.31000000000000005,2
1718958088.7736838,20.83332071698119,20.819583333333334,0.31000000000000005,2
1718958089.4616394,20.833321863922297,20.819583333333334,0.31000000000000005,2
1718958090.1021163,20.833322906596027,20.819583333333334,0.31000000000000005,2
1718958090.789187,20.83332385448123,20.819583333333334,0.31000000000000005,2
1718958091.4453983,20.833324716195058,20.819583333333334,0.31000000000000005,2
1718958092.083791,20.833325499571266,20.819583333333334,0.31000000000000005,2
1718958092.708082,20.83332621173145,20.819583333333334,0.31000000000000005,2
1718958093.3950074,20.833326859149807,20.819583333333334,0.31000000000000005,2
1718958094.035046,20.83332744771195,20.819583333333334,0.31000000000000005,2
1718958094.6734788,20.833327982768434,20.819583333333334,0.31000000000000005,2
1718958095.314053,20.83332846918342,20.819583333333334,0.31000000000000005,2
1718958095.9534397,20.833328911378874,20.819583333333334,0.31000000000000005,2
1718958096.6248262,20.83332931337473,20.82,0.31000000000000005,2
1718958097.2643578,20.833329678825514,20.838333333333335,0.31000000000000005,2
1718958097.9042854,20.8333300110535,20.855833333333333,0.31000000000000005,2
1718958098.5593836,20.83333031307894,20.855833333333333,0.31000000000000005,2
1718958099.263888,20.833330587647517,20.855833333333333,0.31000000000000005,2
1718958099.9022326,20.83333083725532,20.855833333333333,0.31000000000000005,2
1718958100.5430675,20.833331064171507,20.855833333333333,0.31000000000000005,2
1718958101.2142909,20.83333127045895,20.855833333333333,0.31000000000000005,2
1718958101.8542626,20.833331457992983,20.855833333333333,0.31000000000000005,2
1718958102.5731766,20.83333162847847,20.855833333333333,0.31000000000000005,2
1718958103.2287412,20.83333178346528,20.855833333333333,0.31000000000000005,2
1718958103.88362,20.83333192436237,20.855833333333333,0.31000000000000005,2
1718958104.5235224,20.833332052450643,20.855833333333333,0.31000000000000005,2
1718958105.1635036,20.833332168894522,20.855833333333333,0.31000000000000005,2
1718958105.802488,20.8333322747526,20.855833333333333,0.31000000000000005,2
1718958106.4899995,20.833332370987215,20.855833333333333,0.31000000000000005,2
1718958107.1299388,20.83333245847322,20.855833333333333,0.31000000000000005,2
1718958107.8019018,20.833332538005948,20.855833333333333,0.31000000000000005,2
1718958108.441508,20.83333261030845,20.855833333333333,0.31000000000000005,2
1718958109.1132355,20.833332676037983,20.855833333333333,0.31000000000000005,2
1718958109.7516103,20.833332735792112,20.855833333333333,0.31000000000000005,2
1718958110.4235232,20.833332790114035,20.855833333333333,0.31000000000000005,2
1718958111.0634136,20.833332839497597,20.855833333333333,0.31000000000000005,2
1718958111.7342532,20.83333288439176,20.855833333333333,0.31000000000000005,2
1718958112.39096,20.833332925204644,20.855833333333333,0.31000000000000005,2
1718958113.0298529,20.83333296230725,20.855833333333333,0.31000000000000005,2
1718958113.6694975,20.83333299603689,20.855833333333333,0.31000000000000005,2
1718958114.3251264,20.833333026700203,20.855833333333333,0.31000000000000005,2
1718958114.964383,20.83333305457595,20.855833333333333,0.31000000000000005,2
1718958115.604899,20.833333079917526,20.855833333333333,0.31000000000000005,2
1718958116.3072188,20.83333310295532,20.855833333333333,0.31000000000000005,2
1718958116.947796,17.04545433602,20.7675,0.31000000000000005,2
1718958117.6350996,13.60192818426059,19.004166666666666,0.31000000000000005,2
1718958118.2740092,10.471449864479327,16.388333333333332,0.30000000000000027,2
1718958118.9294915,7.625560482859995,13.78,0.2900000000000005,2
1718958119.6174178,5.038388317751512,11.302916666666667,0.2900000000000005,2
1718958120.2568073,2.6864136221983426,8.429583333333333,0.2900000000000005,2
1718958120.9123497,0.5482548080591004,5.640833333333333,0.2900000000000005,2
1718958121.5679219,-1.395525932067491,2.96625,0.2900000000000005,2
1718958122.2070575,-3.1625993321825687,0.2825,0.2900000000000005,2
1718958122.862945,-4.769029695923551,-2.2666666666666666,0.2900000000000005,2
1718958123.50345,-6.229420935688068,-4.639166666666667,0.2900000000000005,2
1718958124.174602,-7.5570493354740025,-6.911666666666667,0.30000000000000027,1
1718958124.8140323,-8.763984244370306,-8.839166666666667,0.30000000000000027,1
1718958125.4697316,-9.861197797912403,-10.400416666666667,0.30000000000000027,1
1718958126.1095538,-10.85866466476885,-11.6975,0.30000000000000027,1
1718958126.7808733,-11.765452725547439,-12.864166666666666,0.30000000000000027,1
1718958127.419719,-12.589805508073429,-14.077083333333333,0.30000000000000027,1
1718958128.059267,-13.339217128551603,-15.03125,0.30000000000000027,1
1718958128.731265,-14.020500419895397,-15.760833333333334,0.2899999999999996,1
1718958129.3715098,-14.639848866571574,-16.39125,0.2899999999999996,1
1718958130.025993,-15.202892909004458,-16.99041666666667,0.2899999999999996,1
1718958130.6661813,-15.71475112939799,-17.53625,0.2899999999999996,1
1718958131.3059225,-16.180076784301207,-17.974166666666665,0.2899999999999996,1
1718958131.9772613,-16.60310010694049,-18.347083333333334,0.2899999999999996,1
1718958132.664925,-16.987666763885294,-18.65875,0.2899999999999996,1
1718958133.303881,-17.3372728156533,-18.945416666666667,0.2899999999999996,1
1718958133.9761345,-17.655096499078756,-19.199583333333333,0.2899999999999996,1
1718958134.6154206,-17.94402712037463,-19.39666666666667,0.2899999999999996,1
1718958135.287498,-18.206691321552693,-19.557083333333335,0.2899999999999996,1
1718958135.9103446,-18.4454769589873,-19.719583333333333,0.2899999999999996,1
1718958136.5500982,-18.66255481120057,-19.858333333333334,0.2899999999999996,1
1718958137.19016,-18.85989831321264,-19.964166666666667,0.2899999999999996,1
1718958137.8452427,-19.039301496859977,-20.055833333333332,0.2899999999999996,1
1718958138.517006,-19.20239530017574,-20.14125,0.2899999999999996,1
1718958139.1561089,-19.350662394099157,-20.2375,0.2899999999999996,1
1718958139.7950404,-19.485450661302263,-20.305833333333332,0.2899999999999996,1
1718958140.435452,-19.60798544966872,-20.360416666666666,0.2899999999999996,1
1718958141.0747218,-19.71938071182005,-20.41375,0.2899999999999996,1
1718958141.714338,-19.820649131957623,-20.465833333333332,0.2899999999999996,1
1718958142.3535557,-19.912711332082683,-20.500833333333333,0.2899999999999996,2
1718958143.025862,-19.99640424128729,-20.538333333333334,0.2899999999999996,2
1718958143.6812894,-20.07248870420057,-20.5725,0.2899999999999996,2
1718958144.3209944,-20.141656397758094,-20.609583333333333,0.2899999999999996,2
1718958144.9606893,-20.20453611917402,-20.644583333333333,0.2899999999999996,1
1718958145.6862082,-20.261699502279413,-20.6625,0,1
1718958146.3817706,-20.313666214193404,-20.685416666666665,0.2899999999999996,1
1718958147.0066164,-20.360908679569764,-20.719583333333333,0.2899999999999996,1
1718958147.7537313,-20.40385637536645,-20.720416666666665,0,1
1718958148.398416,-20.442899735181623,-20.720833333333335,0.2899999999999996,1
1718958149.0369782,-20.47839369864996,-20.755416666666665,0.2899999999999996,1
1718958149.741374,-20.510660938166634,-20.772083333333335,0.2899999999999996,1
1718958150.380769,-20.539994792272694,-20.773333333333333,0.2899999999999996,1
1718958151.0521395,-20.566661932369115,-20.773333333333333,0.2899999999999996,2
1718958151.707553,-20.590904787002223,-20.773333333333333,0.2899999999999996,2
1718958152.3796217,-20.612943745759605,-20.773333333333333,0.2899999999999996,2
1718958153.0191245,-20.632979162811758,-20.773333333333333,0.2899999999999996,2
1718958153.6739614,-20.651193178313722,-20.773333333333333,0.2899999999999996,2
1718958154.2984438,-20.667751374224597,-20.773333333333333,0.2899999999999996,1
1718958154.9374955,-20.682804279598113,-20.773333333333333,0.2899999999999996,1
1718958155.6087756,-20.69648873902859,-20.773333333333333,0.2899999999999996,1
1718958156.248555,-20.70892915669266,-20.773333333333333,0.2899999999999996,1
1718958156.887419,-20.720238627296354,-20.773333333333333,0.2899999999999996,1
1718958157.559434,-20.73051996420881,-20.773333333333333,0.2899999999999996,1
1718958158.19946,-20.739866634129218,-20.773333333333333,0.2899999999999996,1
1718958158.870253,-20.74836360678414,-20.7725,0.2899999999999996,1
1718958159.5428417,-20.756088127379524,-20.790416666666665,0.2899999999999996,1
1718958160.1809874,-20.763110418829868,-20.809166666666666,0.2899999999999996,1
1718958160.821592,-20.769494320148365,-20.810833333333335,0.2899999999999996,1
1718958161.4768713,-20.775297866801544,-20.810833333333335,0.2899999999999996,1
1718958162.1166356,-20.780573818304433,-20.810833333333335,0.2899999999999996,1
1718958162.8202343,-20.785370137852514,-20.810833333333335,0.2899999999999996,1
1718958163.4595253,-20.78973042835077,-20.810833333333335,0.2899999999999996,1
1718958164.147626,-20.793694328803735,-20.810833333333335,0.2899999999999996,1
1718958164.8353057,-20.797297874670058,-20.810833333333335,0.2899999999999996,1
1718958165.4739182,-20.800573825457633,-20.810833333333335,0.2899999999999996,1
1718958166.1294188,-20.80355196253724,-20.810833333333335,0.2899999999999996,2
1718958166.801173,-20.80625935988234,-20.810833333333335,0.2899999999999996,2
1718958167.4408302,-20.808720630196063,-20.810833333333335,0.2899999999999996,2
1718958168.0648873,-20.81095814866309,-20.810833333333335,0.2899999999999996,2
1718958168.704418,-20.81299225636038,-20.810833333333335,0.2899999999999996,2
1718958169.3441577,-20.814841445176103,-20.810833333333335,0.2899999999999996,1
1718958170.0314624,-20.816522525917673,-20.810833333333335,0.2899999999999996,1
1718958170.7037654,-20.81805078113728,-20.810416666666665,0.2899999999999996,1
1718958171.359093,-20.819440104064192,-20.83,0.2899999999999996,1
1718958171.9970775,-20.820703124906842,-20.846666666666668,0.2899999999999996,1
1718958172.6537116,-20.82185132567289,-20.8475,0.2899999999999996,1
1718958173.3407707,-20.822895144551104,-20.8475,0.2899999999999996,1
1718958173.9970038,-20.823844070804036,-20.8475,0.2899999999999996,1
1718958174.6526616,-20.824706731033974,-20.8475,0.2899999999999996,1
1718958175.2917445,-20.825490967606644,-20.8475,0.2899999999999996,2
1718958175.9628778,-20.826203909945434,-20.8475,0.2899999999999996,2
1718958176.6025362,-20.826852039344335,-20.8475,0.2899999999999996,2
1718958177.2420645,-20.82744124788879,-20.8475,0.2899999999999996,2
1718958177.8975277,-20.82797689202011,-20.8475,0.2899999999999996,2
1718958178.569187,-20.828463841230406,-20.8475,0.2899999999999996,1
1718958179.209144,-20.828906522330673,-20.8475,0.2899999999999996,1
1718958179.863969,-20.829308959694547,-20.8475,0.2899999999999996,1
1718958180.5046844,-20.82967481184353,-20.8475,0.2899999999999996,1
1718958181.1435962,-20.830007404706237,-20.8475,0.2899999999999996,2
1718958181.8471644,-20.830309761854156,-20.8475,0.2899999999999996,2
1718958182.4872537,-20.83058463198863,-20.8475,0.2899999999999996,2
1718958183.1415975,-20.83083451392905,-20.8475,0.2899999999999996,2
1718958183.8295333,-20.831061679329444,-20.8475,0.2899999999999996,2
1718958184.46888,-20.831268193329798,-20.8475,0.2899999999999996,1
1718958185.140327,-20.83145593333012,-20.8475,0.2899999999999996,1
1718958185.780576,-20.831626606057682,-20.8475,0.2899999999999996,1
1718958186.4202626,-20.831781763082745,-20.8475,0.2899999999999996,1
1718958187.0598595,-20.831922814923704,-20.8475,0.2899999999999996,1
1718958187.7312768,-20.832051043870035,-20.8475,0.2899999999999996,2
1718958188.3709254,-20.832167615639428,-20.8475,0.2899999999999996,2
1718958189.0425873,-20.832273589975237,-20.8475,0.2899999999999996,2
1718958189.6810522,-20.832369930280517,-20.8475,0.2899999999999996,2
1718958190.4162247,-20.83245751237623,-20.8475,0.2899999999999996,1
1718958191.057351,-20.83253713246324,-20.8475,0.2899999999999996,1
1718958191.7604332,-20.83260951436052,-20.8475,0.2899999999999996,1
1718958192.4003618,-20.83267531608532,-20.8475,0.2899999999999996,1
1718958193.0714235,-20.832735135835136,-20.8475,0.2899999999999996,1
1718958193.7111158,-20.832789517425887,-20.8475,0.2899999999999996,1
1718958194.3500965,-20.83283895523565,-20.8475,0.2899999999999996,1
1718958195.0374494,-20.83288389869908,-20.8475,0.2899999999999996,1
1718958195.677226,-20.8329247563931,-20.8475,0.2899999999999996,1
1718958196.3175132,-20.832961899751304,-20.8475,0.2899999999999996,1
1718958196.973162,-20.832995666440578,-20.8475,0.2899999999999996,1
1718958197.6123707,-20.83302636343083,-20.8475,0.2899999999999996,1
1718958198.2660043,-20.833054269785602,-20.8475,0.2899999999999996,1
1718958198.9389267,-20.833079639199035,-20.8475,0.2899999999999996,1
1718958199.5783458,-20.83310270230215,-20.846666666666668,0.2899999999999996,1
1718958200.2186706,-20.833123668759534,-20.83,0.2899999999999996,1
1718958200.8573294,-20.833142729175332,-20.829583333333332,0.2899999999999996,1
1718958201.4972484,-20.83316005682606,-20.829583333333332,0.2899999999999996,1
1718958202.1207087,-20.83317580923581,-20.829583333333332,0.2899999999999996,1
1718958202.7771974,-20.833190129608315,-20.829583333333332,0.2899999999999996,1
1718958203.4156353,-20.83320314812877,-20.829583333333332,0.2899999999999996,1
1718958204.038898,-20.833214983147368,-20.829583333333332,0.2899999999999996,1
1718958204.7269073,-20.83322574225518,-20.829583333333332,0.2899999999999996,1
1718958205.3669722,-20.83323552326229,-20.829583333333332,0.2899999999999996,1
1718958206.0065746,-20.833244415086927,-20.829583333333332,0.2899999999999996,1
1718958206.6455455,-20.83325249856387,-20.829583333333332,0.2899999999999996,1
1718958207.3172357,-20.833259847179274,-20.829583333333332,0.2899999999999996,1
1718958207.9570706,-20.833266527738736,-20.829583333333332,0.2899999999999996,1
1718958208.5966249,-20.83327260097461,-20.829583333333332,0.2899999999999996,2
1718958209.2360737,-20.833278122098132,-20.829583333333332,0.2899999999999996,2
1718958209.891829,-20.833283141301333,-20.829583333333332,0.2899999999999996,2
1718958210.5314693,-20.833287704213333,-20.829583333333332,0.2899999999999996,2
1718958211.1705832,-20.83329185231515,-20.829583333333332,0.2899999999999996,2
1718958211.8741167,-20.8332956233168,-20.829583333333332,0.2899999999999996,1
1718958212.5142133,-20.833299051500127,-20.829583333333332,0.2899999999999996,1
1718958213.2013574,-20.833302168030418,-20.829583333333332,0.2899999999999996,1
1718958213.8412902,-20.83330500123977,-20.829583333333332,0.2899999999999996,1
1718958214.5448554,-20.833307576884643,-20.829583333333332,0.2899999999999996,2
1718958215.1850843,-20.833309918379975,-20.829583333333332,0.2899999999999996,2
1718958215.8235428,-20.8333120470121,-20.829583333333332,0.2899999999999996,2
1718958216.5118964,-20.83331398213221,-20.829583333333332,0.2899999999999996,2
1718958217.1351218,-20.83331574133231,-20.829583333333332,0.2899999999999996,2
1718958217.7740157,-20.833317340605134,-20.829583333333332,0.2899999999999996,2
1718958218.4457731,-20.833318794489514,-20.829583333333332,0.2899999999999996,2
1718958219.0855181,-20.83332011620259,-20.829583333333332,0.2899999999999996,2
1718958219.7728808,-20.83332131775993,-20.829583333333332,0.2899999999999996,2
1718958220.46111,-20.833322410084783,-20.829583333333332,0.2899999999999996,1
1718958221.0837822,-20.833323403107382,-20.829583333333332,0.2899999999999996,1
1718958221.7717297,-20.833324305855193,-20.829583333333332,0.2899999999999996,1
1718958222.4120657,-20.833325126535026,-20.829583333333332,0.2899999999999996,1
1718958223.0831237,-20.833325872607595,-20.829583333333332,0.2899999999999996,1
1718958223.7227502,-20.833326550855393,-20.829583333333332,0.2899999999999996,1
1718958224.409746,-20.833327167444295,-20.829583333333332,0.2899999999999996,1
1718958225.04994,-20.83332772797966,-20.829583333333332,0.2899999999999996,1
1718958225.7208478,-20.83332823755727,-20.829583333333332,0.2899999999999996,1
1718958226.3604038,-20.83332870080964,-20.829583333333332,0.2899999999999996,1
1718958226.9998586,-20.833329121948154,-20.829583333333332,0.2899999999999996,1
1718958227.7044394,-20.833329504801355,-20.829583333333332,0.2899999999999996,1
1718958228.3428433,-20.833329852849715,-20.829583333333332,0.2899999999999996,1
1718958228.9829576,-20.833330169257316,-20.829583333333332,0.2899999999999996,1
1718958229.622078,-20.83333045690059,-20.829583333333332,0.2899999999999996,1
1718958230.3256254,-20.833330718394475,-20.829583333333332,0.2899999999999996,1
1718958230.9651864,-20.833330956116193,-20.829583333333332,0.2899999999999996,1
1718958231.6532853,-20.83333117222684,-20.829583333333332,0.2899999999999996,1
1718958232.2923887,-20.83333136869107,-20.829583333333332,0.2899999999999996,1
1718958232.9484305,-20.83333154729491,-20.829583333333332,0.2899999999999996,2
1718958233.5874734,-20.83333170966204,-20.829583333333332,0.2899999999999996,2
1718958234.2600548,-20.83333185726852,-20.829583333333332,0.2899999999999996,2
1718958234.8984742,-20.833331991456227,-20.829583333333332,0.2899999999999996,2
1718958235.5382113,-20.83333211344506,-20.829583333333332,0.2899999999999996,2
1718958236.1766608,-20.833332224343994,-20.829583333333332,0.2899999999999996,2
1718958236.801051,-20.8333323251612,-20.829583333333332,0.2899999999999996,2
1718958237.4410007,-20.833332416813217,-20.829583333333332,0.2899999999999996,2
1718958238.0967422,-20.833332500133224,-20.829583333333332,0.2899999999999996,2
1718958238.7360659,-20.833332575878693,-20.829583333333332,0.2899999999999996,1
1718958239.4075541,-20.833332644738203,-20.829583333333332,0.2899999999999996,1
1718958240.0470212,-20.833332707337764,-20.829583333333332,0.2899999999999996,1
1718958240.7189214,-20.83333276424645,-20.829583333333332,0.2899999999999996,1
1718958241.358641,-20.833332815981624,-20.829583333333332,0.2899999999999996,1
1718958242.0142138,-20.833332863013595,-20.829583333333332,0.2899999999999996,2
1718958242.6539302,-20.833332905769936,-20.829583333333332,0.2899999999999996,2
1718958243.2928412,-20.833332944639334,-20.829583333333332,0.2899999999999996,2
1718958243.9799094,-20.833332979975154,-20.829583333333332,0.2899999999999996,2
1718958244.6197295,-20.833333012098624,-20.829583333333332,0.2899999999999996,2
1718958245.2752883,-20.83333304130178,-20.829583333333332,0.2899999999999996,2
1718958245.9150164,-20.833333067850102,-20.829583333333332,0.2899999999999996,2
1718958246.5871012,-20.833333091984944,-20.829583333333332,0.2899999999999996,2
1718958247.2740448,-20.833333113925704,-20.829583333333332,0.2899999999999996,2
1718958247.9130266,-17.045454345993065,-20.73125,0.2899999999999996,2
1718958248.554167,-13.601928193327028,-19.082916666666666,0.2899999999999996,2
1718958249.1928108,-10.471449872721545,-16.5225,0.30000000000000027,2
1718958249.8158474,-7.625560490352921,-14.0625,0.31000000000000005,2
1718958250.5600822,-5.038388324563251,-11.45375,0,1
1718958251.2070177,-2.6864136283908375,-8.259166666666667,0.31000000000000005,1
1718958251.8470368,-0.5482548136886423,-5.448333333333333,0.30000000000000027,1
1718958252.4862978,1.3955259269497158,-3.091666666666667,0.2900000000000005,1
1718958253.1267564,3.1625993275300424,-0.7804166666666666,0.2900000000000005,1
1718958253.7663012,4.769029691693989,1.8158333333333334,0.2900000000000005,1
1718958254.4061692,6.2294209318430145,4.197916666666667,0.30000000000000027,1
1718958255.061615,7.557049331978499,6.0875,0.31000000000000005,1
1718958255.6852353,8.763984241192569,7.76,0.2900000000000005,1
1718958256.3086538,9.861197795023545,9.33,0.30000000000000027,1
1718958256.9643307,10.858664662142619,10.87,0.30000000000000027,1
1718958257.603265,11.765452723159955,12.225,0.30000000000000027,1
1718958258.2909057,12.589805505902987,13.334583333333333,0.30000000000000027,1
1718958258.9302332,13.339217126578479,14.28625,0.30000000000000027,1
1718958259.5697703,14.020500418101644,15.116666666666667,0.30000000000000027,1
1718958260.226325,14.639848864940893,15.866666666666667,0.30000000000000027,1
1718958260.8652678,15.202892907522012,16.546666666666667,0.30000000000000027,1
1718958261.5537667,15.714751128050326,17.1275,0.30000000000000027,1
1718958262.1922994,16.18007678307605,17.624166666666667,0.31000000000000005,1
1718958262.8323085,16.60310010582672,18.026666666666667,0.30000000000000027,2
1718958263.5198624,16.98766676287276,18.404583333333335,0.30000000000000027,2
1718958264.1595159,17.33727281473281,18.780833333333334,0.31000000000000005,2
1718958264.8465526,17.65509649824196,19.113333333333333,0.30000000000000027,2
1718958265.5341637,17.944027119613892,19.410833333333333,0.31000000000000005,2
1718958266.1562943,18.206691320861125,19.68,0.31000000000000005,2
1718958266.7968626,18.445476958358594,19.908333333333335,0.31000000000000005,2
1718958267.4682486,18.662554810629032,20.10125,0.31000000000000005,2
1718958268.107831,18.85989831269305,20.288333333333334,0.31000000000000005,2
1718958268.747548,19.039301496387623,20.42791666666667,0.31000000000000005,2
1718958269.435712,19.202395299746325,20.553333333333335,0.31000000000000005,2
1718958270.0753822,19.350662393708784,20.66625,0.31000000000000005,2
1718958270.7149434,19.48545066094738,20.7525,0.31000000000000005,2
1718958271.369961,19.6079854493461,20.80666666666667,0.31000000000000005,2
1718958272.0106242,19.719380711526757,20.86,0.31000000000000005,2
1718958272.665064,19.820649131691003,20.894166666666667,0.31000000000000005,2
1718958273.2882156,19.912711331840303,20.911666666666665,0.31000000000000005,2
1718958273.9600294,19.996404241066934,20.929166666666667,0.31000000000000005,2
1718958274.5843892,20.072488704000243,20.9475,0.31000000000000005,2
1718958275.255349,20.141656397575982,20.9475,0.31000000000000005,2
1718958275.8957589,20.204536119008456,20.9475,0.31000000000000005,2
1718958276.5990677,20.261699502128906,20.9475,0.31000000000000005,2
1718958277.2381673,20.313666214056575,20.9475,0.31000000000000005,2
1718958277.8941932,20.36090867944537,20.9475,0.31000000000000005,2
1718958278.580965,20.40385637525337,20.9475,0.31000000000000005,2
1718958279.2211597,20.442899735078825,20.9475,0.31000000000000005,2
1718958279.9239798,20.478393698556502,20.9475,0.31000000000000005,2
1718958280.564342,20.51066093808166,20.9475,0.31000000000000005,2
1718958281.2521706,20.539994792195454,20.9475,0.31000000000000005,2
1718958281.8748684,20.566661932298896,20.946666666666665,0.31000000000000005,2
1718958282.5454314,20.590904786938385,20.93,0.31000000000000005,2
1718958283.202371,20.61294374570157,20.91125,0.31000000000000005,2
1718958283.906258,20.632979162759003,20.894583333333333,0.31000000000000005,2
1718958284.5453055,20.65119317826575,20.893333333333334,0.31000000000000005,2
1718958285.200491,20.667751374180988,20.893333333333334,0.31000000000000005,2
1718958285.8248498,20.68280427955848,20.87625,0.30000000000000027,2
1718958286.464328,20.696488738992556,20.859583333333333,0.31000000000000005,2
1718958287.1034367,20.708929156659895,20.857916666666668,0.31000000000000005,2
1718958287.7588043,20.720238627266564,20.857916666666668,0.31000000000000005,2
1718958288.3990736,20.73051996418173,20.857916666666668,0.31000000000000005,2
1718958289.0860095,20.739866634104608,20.858333333333334,0.31000000000000005,2
1718958289.7261617,20.748363606761764,20.838333333333335,0.31000000000000005,2
1718958290.3976862,20.75608812735918,20.821666666666665,0.31000000000000005,2
1718958291.0366023,20.763110418811376,20.820833333333333,0.31000000000000005,2
1718958291.6774418,20.76949432013156,20.820833333333333,0.31000000000000005,2
1718958292.332053,20.775297866786254,20.820833333333333,0.31000000000000005,2
1718958292.9719398,20.78057381829054,20.820833333333333,0.31000000000000005,2
1718958293.6117404,20.78537013783988,20.820833333333333,0.31000000000000005,2
1718958294.2511597,20.789730428339293,20.820833333333333,0.31000000000000005,2
1718958294.90648,20.793694328793293,20.820833333333333,0.31000000000000005,2
1718958295.546463,20.79729787466058,20.820833333333333,0.31000000000000005,2
1718958296.1849928,20.800573825449003,20.820833333333333,0.31000000000000005,2
1718958296.8887846,20.803551962529408,20.820833333333333,0.31000000000000005,2
1718958297.5292022,20.80625935987521,20.820833333333333,0.31000000000000005,2
1718958298.2005262,20.808720630189587,20.820833333333333,0.31000000000000005,2
1718958298.935763,20.810958148657203,20.820833333333333,0.31000000000000005,2
1718958299.575652,20.812992256355027,20.820833333333333,0.31000000000000005,2
1718958300.2786322,20.814841445171236,20.820833333333333,0.31000000000000005,2
1718958300.9340901,20.816522525913243,20.820833333333333,0.31000000000000005,2
1718958301.5736291,20.818050781133255,20.820833333333333,0.31000000000000005,2
1718958302.1970959,20.819440104060536,20.820833333333333,0.31000000000000005,2
1718958302.8356938,20.82070312490352,20.820833333333333,0.31000000000000005,2
1718958303.5242536,20.82185132566986,20.820833333333333,0.31000000000000005,2
1718958304.194748,20.822895144548358,20.820833333333333,0.31000000000000005,2
1718958304.819394,20.823844070801545,20.820833333333333,0.31000000000000005,2
1718958305.4906914,20.824706731031704,20.820833333333333,0.31000000000000005,2
1718958306.146578,20.82549096760459,20.820833333333333,0.31000000000000005,2
1718958306.7864707,20.826203909943555,20.820833333333333,0.31000000000000005,2
1718958307.4094894,20.82685203934263,20.820833333333333,0.31000000000000005,2
1718958308.032612,20.82744124788723,20.820833333333333,0.31000000000000005,2
1718958308.689386,20.827976892018704,20.820833333333333,0.31000000000000005,2
1718958309.3283231,20.82846384122912,20.820833333333333,0.31000000000000005,2
1718958309.9671078,20.8289065223295,20.820833333333333,0.31000000000000005,2
1718958310.6236584,20.829308959693492,20.820833333333333,0.31000000000000005,2
1718958311.262373,20.829674811842562,20.820833333333333,0.31000000000000005,2
1718958311.93325,20.830007404705356,20.820833333333333,0.31000000000000005,2
1718958312.5748847,20.83030976185335,20.820833333333333,0.31000000000000005,2
1718958313.2611954,20.8305846319879,20.820833333333333,0.31000000000000005,2
1718958313.995979,20.830834513928398,20.820833333333333,0.31000000000000005,2
1718958314.6359124,20.83106167932885,20.820833333333333,0.31000000000000005,2
1718958315.276858,20.831268193329258,20.820833333333333,0.31000000000000005,2
1718958315.9155805,20.83145593332962,20.820833333333333,0.31000000000000005,2
1718958316.6038616,20.831626606057227,20.820833333333333,0.31000000000000005,2
1718958317.2438123,20.831781763082326,20.820833333333333,0.31000000000000005,2
1718958317.8830166,20.831922814923335,20.820833333333333,0.31000000000000005,2
1718958318.5068765,20.8320510438697,20.820833333333333,0.31000000000000005,2
1718958319.160927,20.83216761563912,20.820833333333333,0.31000000000000005,2
1718958319.848222,20.832273589974964,20.820833333333333,0.31000000000000005,2
1718958320.5027797,20.832369930280255,20.820833333333333,0.31000000000000005,2
1718958321.1443925,20.832457512376,20.820833333333333,0.31000000000000005,2
1718958321.7992692,20.832537132463028,20.820833333333333,0.31000000000000005,2
1718958322.469081,20.832609514360325,20.820833333333333,0.31000000000000005,2
1718958323.1422167,20.83267531608515,20.820833333333333,0.31000000000000005,2
1718958323.780605,20.83273513583498,20.820833333333333,0.31000000000000005,2
1718958324.4692557,20.83278951742575,20.820833333333333,0.31000000000000005,2
1718958325.109377,20.832838955235516,20.820833333333333,0.31000000000000005,2
1718958325.7474258,20.832883898698952,20.820833333333333,0.31000000000000005,2
1718958326.451703,20.83292475639299,20.820833333333333,0.31000000000000005,2
1718958327.122239,20.832961899751208,20.820833333333333,0.31000000000000005,2
1718958327.7776408,20.832995666440485,20.820833333333333,0.31000000000000005,2
1718958328.4330716,20.83302636343075,20.820833333333333,0.31000000000000005,2
1718958329.0559914,20.83305426978552,20.820833333333333,0.31000000000000005,2
1718958329.711626,20.83307963919896,20.820833333333333,0.31000000000000005,2
1718958330.335124,20.833102702302096,20.820833333333333,0.31000000000000005,2
1718958330.9591208,20.833123668759484,20.820833333333333,0.31000000000000005,2
1718958331.5818264,20.833142729175282,20.820833333333333,0.31000000000000005,2
1718958332.2068005,20.833160056826017,20.820833333333333,0.31000000000000005,2
1718958332.8781493,20.83317580923576,20.820833333333333,0.31000000000000005,2
1718958333.5175264,20.833190129608276,20.820833333333333,0.31000000000000005,2
1718958334.1581357,20.833203148128742,20.820833333333333,0.31000000000000005,2
1718958334.7811863,20.833214983147336,20.820833333333333,0.31000000000000005,2
1718958335.451957,20.833225742255152,20.820833333333333,0.31000000000000005,2
1718958336.0773976,20.833235523262264,20.820833333333333,0.31000000000000005,2
1718958336.6985407,20.833244415086906,20.820833333333333,0.31000000000000005,2
1718958337.3221195,20.83325249856384,20.820833333333333,0.31000000000000005,2
1718958337.9451342,20.833259847179264,20.820833333333333,0.31000000000000005,2
1718958338.570187,20.83326652773872,20.820833333333333,0.31000000000000005,2
1718958339.192331,20.833272600974595,20.820833333333333,0.31000000000000005,2
1718958339.81541,20.833278122098104,20.820833333333333,0.31000000000000005,2
1718958340.4710855,20.833283141301315,20.820833333333333,0.31000000000000005,2
1718958341.1255832,20.833287704213316,20.820833333333333,0.31000000000000005,2
1718958341.7651415,20.833291852315135,20.820833333333333,0.31000000000000005,2
1718958342.4211333,20.833295623316783,20.820833333333333,0.31000000000000005,2
1718958343.0606413,20.833299051500106,20.820833333333333,0.31000000000000005,2
1718958343.716133,20.8333021680304,20.820833333333333,0.31000000000000005,2
1718958344.3391318,20.83330500123976,20.820833333333333,0.31000000000000005,2
1718958344.963282,20.83330757688463,20.820833333333333,0.31000000000000005,2
1718958345.619377,20.833309918379964,20.820833333333333,0.31000000000000005,2
1718958346.2753363,20.83331204701208,20.820833333333333,0.31000000000000005,2
1718958346.9139469,20.833313982132204,20.820833333333333,0.31000000000000005,2
1718958347.5370436,20.83331574133231,20.820833333333333,0.31000000000000005,2
1718958348.1763816,20.833317340605134,20.820833333333333,0.31000000000000005,2
1718958349.4559813,20.833318794489507,20.820833333333333,0.31000000000000005,2
1718958350.1115003,20.833320116202593,20.820833333333333,0.31000000000000005,2
1718958350.734774,20.833321317759935,20.820833333333333,0.31000000000000005,2
1718958351.3760004,20.83332241008478,20.820833333333333,0.31000000000000005,2
1718958352.0142725,20.833323403107375,20.820833333333333,0.31000000000000005,2
1718958352.65307,20.833324305855193,20.820833333333333,0.31000000000000005,2
1718958353.3088758,20.83332512653503,20.820833333333333,0.31000000000000005,2
1718958353.9647946,20.833325872607602,20.820833333333333,0.31000000000000005,2
1718958354.5884209,20.833326550855393,20.820833333333333,0.31000000000000005,2
1718958355.2282796,20.833327167444295,20.820833333333333,0.31000000000000005,2
1718958355.8829415,20.83332772797967,20.820833333333333,0.31000000000000005,2
1718958356.5701227,20.833328237557264,20.820833333333333,0.31000000000000005,2
1718958357.2118862,20.83332870080964,20.820833333333333,0.31000000000000005,2
1718958357.8515697,20.833329121948168,20.820833333333333,0.31000000000000005,2
1718958358.5048916,20.833329504801355,20.820833333333333,0.31000000000000005,2
1718958359.1785896,20.83332985284971,20.820833333333333,0.31000000000000005,2
1718958359.8179255,20.833330169257316,20.820833333333333,0.31000000000000005,2
1718958360.4567964,20.833330456900583,20.820833333333333,0.31000000000000005,2
1718958361.0972452,20.833330718394475,20.820833333333333,0.31000000000000005,2
1718958361.7837799,20.83333095611619,20.820833333333333,0.31000000000000005,2
1718958362.4239092,20.83333117222684,20.820833333333333,0.31000000000000005,2
1718958363.0618541,20.83333136869107,20.820833333333333,0.31000000000000005,2
1718958363.685574,20.83333154729491,20.820833333333333,0.31000000000000005,2
1718958364.3254309,20.83333170966204,20.820833333333333,0.31000000000000005,2
1718958364.9646816,20.83333185726852,20.820833333333333,0.31000000000000005,2
1718958365.5882118,20.83333199145624,20.821666666666665,0.31000000000000005,2
1718958366.243281,20.833332113445067,20.84,0.31000000000000005,2
1718958366.8837743,20.833332224344,20.8575,0.31000000000000005,2
1718958367.5542483,20.833332325161198,20.856666666666666,0.31000000000000005,2
1718958368.178515,20.83333241681321,20.856666666666666,0.31000000000000005,2
1718958368.818466,20.83333250013323,20.856666666666666,0.31000000000000005,2
1718958369.4421494,20.833332575878693,20.856666666666666,0.31000000000000005,2
1718958370.1134026,20.83333264473821,20.856666666666666,0.31000000000000005,2
1718958370.752993,20.83333270733776,20.856666666666666,0.31000000000000005,2
1718958371.376029,20.833332764246443,20.856666666666666,0.31000000000000005,2
1718958371.9992337,20.833332815981617,20.856666666666666,0.31000000000000005,2
1718958372.6216297,20.83333286301359,20.856666666666666,0.31000000000000005,2
1718958373.245233,20.83333290576993,20.856666666666666,0.31000000000000005,2
1718958373.8842306,20.833332944639334,20.856666666666666,0.31000000000000005,2
1718958374.5402036,20.833332979975154,20.856666666666666,0.31000000000000005,2
1718958375.1954334,20.833333012098617,20.856666666666666,0.31000000000000005,2
1718958375.818945,20.833333041301774,20.856666666666666,0.31000000000000005,2
1718958376.4759917,20.83333306785011,20.856666666666666,0.31000000000000005,2
1718958377.1149378,20.833333091984944,20.856666666666666,0.31000000000000005,2
1718958377.8031921,20.833333113925704,20.856666666666666,0.31000000000000005,2
1718958378.4574597,17.045454345993058,20.824583333333333,0.31000000000000005,2
1718958379.1621423,13.601928193327028,19.005,0.31000000000000005,2
1718958379.8035173,10.471449872721545,16.365,0.30000000000000027,2
1718958380.4728491,7.6255604903529095,13.770833333333334,0.30000000000000027,2
1718958381.1601174,5.038388324563251,11.2025,0.30000000000000027,2
1718958381.7993705,2.6864136283908375,8.414583333333333,0.2900000000000005,2
1718958382.4230697,0.5482548136886423,5.746666666666667,0.2900000000000005,2
1718958383.1262145,-1.395525926949728,3.1233333333333335,0.2900000000000005,2
1718958383.7661889,-3.162599327530055,0.19166666666666668,0.2900000000000005,2
1718958384.4067163,-4.769029691693989,-2.388333333333333,0.2900000000000005,2
1718958385.0934803,-6.2294209318430145,-4.637083333333333,0.30000000000000027,2
1718958385.7341151,-7.557049331978499,-6.997916666666667,0.2900000000000005,2
1718958386.4049273,-8.763984241192581,-9.0525,0.2900000000000005,1
1718958387.1071203,-9.861197795023557,-10.9475,0.30000000000000027,1
1718958387.730899,-10.858664662142631,-12.615,0.30000000000000027,1
1718958388.3873856,-11.765452723159967,-13.760416666666666,0.30000000000000027,1
1718958389.026661,-12.589805505903,-14.659583333333334,0.30000000000000027,1
1718958389.714331,-13.339217126578484,-15.499583333333334,0.30000000000000027,1
1718958390.3548427,-14.020500418101655,-16.41583333333333,0.30000000000000027,1
1718958391.0257363,-14.639848864940898,-17.11541666666667,0.2899999999999996,1
1718958391.664907,-15.202892907522024,-17.542083333333334,0.2899999999999996,1
1718958392.3214626,-15.714751128050326,-17.906666666666666,0.2899999999999996,1
1718958392.961179,-16.180076783076057,-18.31875,0.2899999999999996,1
1718958393.630723,-16.60310010582672,-18.715416666666666,0.2899999999999996,1
1718958394.2714217,-16.98766676287277,-18.999583333333334,0.2899999999999996,1
1718958394.912053,-17.337272814732824,-19.19333333333333,0.2899999999999996,1
1718958395.5808117,-17.655096498241964,-19.375,0.2899999999999996,1
1718958396.2063804,-17.944027119613907,-19.5725,0.2899999999999996,1
1718958396.9098842,-18.206691320861125,-19.752916666666668,0.2899999999999996,1
1718958397.6450946,-18.4454769583586,-19.8825,0,1
1718958398.3150792,-18.662554810629032,-19.99375,0.2899999999999996,1
1718958398.9398148,-18.85989831269306,-20.112083333333334,0.2899999999999996,1
1718958399.5968041,-19.039301496387626,-20.182083333333335,0.2899999999999996,1
1718958400.2346053,-19.202395299746332,-20.237083333333334,0.2899999999999996,1
1718958400.88951,-19.350662393708784,-20.29,0.2899999999999996,1
1718958401.5464525,-19.48545066094738,-20.344166666666666,0.2899999999999996,1
1718958402.1853907,-19.6079854493461,-20.399166666666666,0.2899999999999996,1
1718958402.8255243,-19.71938071152676,-20.450833333333332,0.2899999999999996,1
1718958403.4638853,-19.820649131690995,-20.487083333333334,0.2899999999999996,1
1718958404.1520922,-19.9127113318403,-20.523333333333333,0.2899999999999996,1
1718958404.8246155,-19.99640424106694,-20.559583333333332,0.2899999999999996,1
1718958405.4626145,-20.072488704000243,-20.596666666666668,0.2899999999999996,1
1718958406.119509,-20.141656397575982,-20.61375,0.2899999999999996,1
1718958406.7575173,-20.20453611900847,-20.6325,0.2899999999999996,1
1718958407.4765348,-20.26169950212891,-20.649166666666666,0,1
1718958408.1344075,-20.313666214056585,-20.67125,0.2899999999999996,1
1718958408.8048594,-20.360908679445384,-20.705833333333334,0.2899999999999996,1
1718958409.4438918,-20.403856375253376,-20.706666666666667,0.2899999999999996,1
1718958410.1157634,-20.442899735078825,-20.70625,0.2899999999999996,1
1718958410.7554526,-20.47839369855651,-20.724166666666665,0.2899999999999996,1
1718958411.3944716,-20.510660938081674,-20.741666666666667,0.2899999999999996,1
1718958412.0667362,-20.53999479219546,-20.743333333333332,0.2899999999999996,1
1718958412.7061234,-20.566661932298903,-20.743333333333332,0.2899999999999996,1
1718958413.3292017,-20.590904786938395,-20.7425,0.2899999999999996,1
1718958414.0176048,-20.61294374570157,-20.76,0.2899999999999996,1
1718958414.6395102,-20.632979162759007,-20.77875,0.2899999999999996,1
1718958415.2961915,-20.651193178265768,-20.779583333333335,0.2899999999999996,1
1718958415.9828708,-20.667751374180995,-20.779583333333335,0.2899999999999996,1
1718958416.6060152,-20.682804279558482,-20.779583333333335,0.2899999999999996,1
1718958417.2289195,-20.696488738992556,-20.779583333333335,0.2899999999999996,1
1718958417.9170508,-20.708929156659906,-20.779583333333335,0.2899999999999996,1
1718958418.5564277,-20.72023862726658,-20.779583333333335,0.2899999999999996,1
1718958419.1799138,-20.730519964181738,-20.797083333333333,0.2899999999999996,1
1718958419.8349726,-20.73986663410461,-20.813333333333333,0.2899999999999996,2
1718958420.474773,-20.748363606761764,-20.814166666666665,0.2899999999999996,2
1718958421.1308541,-20.75608812735918,-20.814166666666665,0.2899999999999996,2
1718958421.7540286,-20.763110418811376,-20.814166666666665,0.2899999999999996,2
1718958422.3935971,-20.769494320131557,-20.814166666666665,0.2899999999999996,2
1718958423.048675,-20.775297866786264,-20.814166666666665,0.2899999999999996,2
1718958423.6904337,-20.78057381829054,-20.814166666666665,0.2899999999999996,2
1718958424.3289757,-20.785370137839884,-20.814166666666665,0.2899999999999996,2
1718958424.9677708,-20.789730428339293,-20.814166666666665,0.2899999999999996,2
1718958425.6079974,-20.793694328793293,-20.814166666666665,0.2899999999999996,1
1718958426.2471607,-20.79729787466057,-20.814166666666665,0.2899999999999996,1
1718958426.885736,-20.800573825449003,-20.814166666666665,0.2899999999999996,1
1718958427.5248065,-20.8035519625294,-20.814166666666665,0.2899999999999996,1
1718958428.164667,-20.80625935987521,-20.831666666666667,0.2899999999999996,1
1718958428.8196104,-20.808720630189583,-20.847916666666666,0.2899999999999996,2
1718958429.44275,-20.810958148657196,-20.849166666666665,0.2899999999999996,2
1718958430.0662553,-20.812992256355027,-20.849166666666665,0.2899999999999996,2
1718958430.6898663,-20.814841445171236,-20.849166666666665,0.2899999999999996,2
1718958431.393495,-20.81652252591325,-20.849166666666665,0.2899999999999996,2
1718958432.0334775,-20.818050781133255,-20.849166666666665,0.2899999999999996,2
1718958432.7210934,-20.819440104060536,-20.849166666666665,0.2899999999999996,2
1718958433.3595676,-20.820703124903513,-20.849166666666665,0.2899999999999996,2
1718958433.9834657,-20.82185132566986,-20.849166666666665,0.2899999999999996,2
1718958434.654862,-20.822895144548358,-20.849166666666665,0.2899999999999996,2
1718958435.3097546,-20.823844070801538,-20.849166666666665,0.2899999999999996,2
1718958435.933662,-20.824706731031704,-20.849166666666665,0.2899999999999996,2
1718958436.5901947,-20.825490967604576,-20.849166666666665,0.2899999999999996,2
1718958437.2463105,-20.826203909943555,-20.849166666666665,0.2899999999999996,2
1718958437.8838892,-20.82685203934263,-20.849166666666665,0.2899999999999996,1
1718958438.5728962,-20.827441247887236,-20.849166666666665,0.2899999999999996,1
1718958439.2436562,-20.8279768920187,-20.849166666666665,0.2899999999999996,1
1718958439.8994193,-20.82846384122912,-20.849166666666665,0.2899999999999996,1
1718958440.5394382,-20.8289065223295,-20.849166666666665,0.2899999999999996,1
1718958441.2104924,-20.82930895969349,-20.849166666666665,0.2899999999999996,1
1718958441.8342881,-20.829674811842565,-20.849166666666665,0.2899999999999996,1
1718958442.4736917,-20.830007404705363,-20.849166666666665,0.2899999999999996,1
1718958443.1283615,-20.83030976185336,-20.849166666666665,0.2899999999999996,1
1718958443.769535,-20.8305846319879,-20.849166666666665,0.2899999999999996,2
1718958444.3923564,-20.830834513928398,-20.849166666666665,0.2899999999999996,2
1718958445.046708,-20.831061679328844,-20.849166666666665,0.2899999999999996,2
1718958445.686074,-20.83126819332925,-20.849166666666665,0.2899999999999996,2
1718958446.358059,-20.83145593332962,-20.849166666666665,0.2899999999999996,2
1718958446.9986627,-20.831626606057235,-20.849166666666665,0.2899999999999996,2
1718958447.6199155,-20.831781763082333,-20.849166666666665,0.2899999999999996,2
1718958448.2769063,-20.831922814923335,-20.849166666666665,0.2899999999999996,2
1718958448.9464,-20.8320510438697,-20.849166666666665,0.2899999999999996,2
1718958449.585804,-20.83216761563912,-20.849166666666665,0.2899999999999996,2
1718958450.2410717,-20.832273589974957,-20.849166666666665,0.2899999999999996,1
1718958450.8665357,-20.83236993028026,-20.849166666666665,0.2899999999999996,1
1718958451.5211732,-20.832457512376,-20.849166666666665,0.2899999999999996,1
1718958452.1600528,-20.832537132463028,-20.849166666666665,0.2899999999999996,1
1718958452.8000538,-20.832609514360325,-20.849166666666665,0.2899999999999996,1
1718958453.43972,-20.832675316085144,-20.849166666666665,0.2899999999999996,1
1718958454.0787556,-20.83273513583498,-20.849166666666665,0.2899999999999996,1
1718958454.7504065,-20.83278951742574,-20.849166666666665,0.2899999999999996,1
1718958455.390111,-20.832838955235523,-20.849166666666665,0.2899999999999996,1
1718958456.0144439,-20.83288389869896,-20.849166666666665,0.2899999999999996,1
1718958456.6542673,-20.83292475639299,-20.849166666666665,0.2899999999999996,1
1718958457.292566,-20.832961899751208,-20.849166666666665,0.2899999999999996,1
1718958457.963865,-20.832995666440492,-20.849166666666665,0.2899999999999996,1
1718958458.5887861,-20.83302636343075,-20.849166666666665,0.2899999999999996,1
1718958459.2110362,-20.833054269785528,-20.849166666666665,0.2899999999999996,1
1718958459.8349495,-20.833079639198967,-20.849166666666665,0.2899999999999996,1
1718958460.50639,-20.83310270230209,-20.849166666666665,0.2899999999999996,1
1718958461.130851,-20.833123668759477,-20.849166666666665,0.2899999999999996,1
1718958461.7527838,-20.833142729175282,-20.849166666666665,0.2899999999999996,1
1718958462.3767118,-20.833160056826014,-20.849166666666665,0.2899999999999996,1
1718958463.0015767,-20.83317580923577,-20.849166666666665,0.2899999999999996,1
1718958463.6717556,-20.833190129608276,-20.847916666666666,0.2899999999999996,1
1718958464.3131735,-20.833203148128735,-20.830833333333334,0.2899999999999996,1
1718958464.983548,-20.833214983147336,-20.830416666666668,0.2899999999999996,2
1718958465.6227276,-20.833225742255152,-20.830416666666668,0.2899999999999996,2
1718958466.2471898,-20.83323552326226,-20.830416666666668,0.2899999999999996,2
1718958466.902582,-20.833244415086902,-20.830416666666668,0.2899999999999996,2
1718958467.5730035,-20.83325249856385,-20.830416666666668,0.2899999999999996,2
1718958468.2156746,-20.833259847179256,-20.830416666666668,0.2899999999999996,2
1718958468.8529816,-20.83326652773872,-20.830416666666668,0.2899999999999996,2
1718958469.5074623,-20.833272600974595,-20.830416666666668,0.2899999999999996,2
1718958470.1313415,-20.833278122098115,-20.830416666666668,0.2899999999999996,2
1718958470.771023,-20.83328314130132,-20.830416666666668,0.2899999999999996,2
1718958471.4279304,-20.83328770421332,-20.830416666666668,0.2899999999999996,1
1718958472.0540364,-20.833291852315135,-20.830416666666668,0.2899999999999996,1
1718958472.720799,-20.83329562331679,-20.830416666666668,0.2899999999999996,1
1718958473.3453257,-20.833299051500113,-20.830416666666668,0.2899999999999996,1
1718958473.9845853,-20.833302168030404,-20.830416666666668,0.2899999999999996,1
1718958474.6082168,-20.83330500123976,-20.830416666666668,0.2899999999999996,1
1718958475.280049,-20.833307576884636,-20.830416666666668,0.2899999999999996,1
1718958475.9194684,-20.83330991837997,-20.830416666666668,0.2899999999999996,1
1718958476.6062243,-20.833312047012097,-20.830416666666668,0.2899999999999996,1
1718958477.230366,-20.833313982132204,-20.830416666666668,0.2899999999999996,1
1718958477.87185,-20.83331574133231,-20.830416666666668,0.2899999999999996,1
1718958478.5090413,-20.83331734060513,-20.830416666666668,0.2899999999999996,1
1718958479.1328156,-20.833318794489514,-20.830416666666668,0.2899999999999996,1
1718958479.7580605,-20.83332011620259,-20.830416666666668,0.2899999999999996,1
1718958480.3960476,-20.83332131775993,-20.830416666666668,0.2899999999999996,1
1718958481.0360096,-20.833322410084783,-20.830416666666668,0.2899999999999996,1
1718958481.6591566,-20.833323403107375,-20.830416666666668,0.2899999999999996,1
1718958482.2990465,-20.833324305855193,-20.830416666666668,0.2899999999999996,1
1718958482.969659,-20.833325126535026,-20.830416666666668,0.2899999999999996,2
1718958483.6095448,-20.833325872607595,-20.830416666666668,0.2899999999999996,2
1718958484.2495854,-20.833326550855393,-20.830416666666668,0.2899999999999996,2
1718958484.8732507,-20.833327167444295,-20.830416666666668,0.2899999999999996,2
1718958485.512149,-20.83332772797966,-20.830416666666668,0.2899999999999996,2
1718958486.2007966,-20.83332823755727,-20.830416666666668,0.2899999999999996,2
1718958486.8233972,-20.83332870080964,-20.830416666666668,0.2899999999999996,2
1718958487.4470813,-20.833329121948154,-20.830416666666668,0.2899999999999996,2
1718958488.070762,-20.833329504801355,-20.830416666666668,0.2899999999999996,2
1718958488.6936142,-20.833329852849715,-20.830416666666668,0.30000000000000027,2
1718958489.3171399,-20.833330169257316,-20.830416666666668,0.2899999999999996,1
1718958489.9575753,-20.83333045690059,-20.830416666666668,0.2899999999999996,1
1718958490.5960374,-20.833330718394475,-20.830416666666668,0.2899999999999996,1
1718958491.2511685,-20.833330956116193,-20.830416666666668,0.2899999999999996,1
1718958491.8744078,-20.83333117222684,-20.830416666666668,0.2899999999999996,1
1718958492.497565,-20.83333136869107,-20.830416666666668,0.2899999999999996,1
1718958493.120748,-20.83333154729491,-20.830416666666668,0.2899999999999996,1
1718958493.744188,-20.83333170966204,-20.830416666666668,0.2899999999999996,1
1718958494.4005687,-20.83333185726852,-20.830416666666668,0.2899999999999996,1
1718958495.0232103,-20.833331991456227,-20.830416666666668,0.2899999999999996,1
1718958495.6947172,-20.83333211344506,-20.830416666666668,0.2899999999999996,1
1718958496.3662174,-20.833332224343994,-20.830416666666668,0.2899999999999996,1
1718958496.9899209,-20.8333323251612,-20.830416666666668,0.2899999999999996,1
1718958497.6292446,-20.833332416813217,-20.830416666666668,0.2899999999999996,1
1718958498.2845905,-20.833332500133224,-20.830416666666668,0.2899999999999996,1
1718958498.9250376,-20.833332575878693,-20.830416666666668,0.2899999999999996,1
1718958499.5641167,-20.833332644738203,-20.830416666666668,0.2899999999999996,1
1718958500.2203329,-20.83333270733776,-20.830416666666668,0.2899999999999996,1
1718958500.8430295,-20.83333276424645,-20.830416666666668,0.2899999999999996,1
1718958501.482442,-20.833332815981624,-20.830416666666668,0.2899999999999996,1
1718958502.1546922,-20.833332863013595,-20.830416666666668,0.2899999999999996,1
1718958502.7934577,-20.833332905769936,-20.830416666666668,0.2899999999999996,1
1718958503.450492,-20.833332944639334,-20.830416666666668,0.2899999999999996,1
1718958504.0901961,-20.833332979975154,-20.830416666666668,0.2899999999999996,1
1718958504.7128913,-20.833333012098624,-20.830416666666668,0.2899999999999996,1
1718958505.352521,-20.83333304130178,-20.830416666666668,0.2899999999999996,1
1718958505.9918604,-20.833333067850102,-20.830416666666668,0.2899999999999996,1
1718958506.6317983,-20.833333091984944,-20.830416666666668,0.2899999999999996,1
1718958507.272029,-20.833333113925704,-20.830416666666668,0.2899999999999996,1
1718958507.9099205,-17.045454345993065,-20.660416666666666,0.2899999999999996,1
1718958508.55029,-13.601928193327028,-17.361666666666668,0.30000000000000027,1
1718958509.1902256,-10.471449872721545,-12.39875,0.31000000000000005,1
1718958509.8286445,-7.625560490352921,-8.867083333333333,0.31000000000000005,1
1718958510.4679568,-5.038388324563251,-6.76625,0.30000000000000027,1
1718958511.1247358,-2.6864136283908375,-4.411666666666667,0.30000000000000027,1
1718958511.747707,-0.5482548136886423,-1.2320833333333334,0.2900000000000005,1


==> Exercise_Data/data/wuren-8/HumanF.csv <==
1718958720.9089134,0
1718958723.9272528,0
1718958726.9421794,0
1718958729.9737144,0
1718958732.9629037,0
1718958736.0077372,0
1718958739.0315208,0
1718958742.0610435,0
1718958745.0763507,0
1718958748.0834563,0
1718958751.1206138,0
1718958754.1364799,0
1718958757.120058,0
1718958760.1852114,0
1718958763.212236,0
1718958766.2004554,0
1718958769.235344,0
1718958772.244107,0
1718958775.2705717,0
1718958778.281878,0
1718958781.292501,0
1718958784.310325,0
1718958787.325699,0
1718958790.3308713,0
1718958793.3822968,0
1718958796.3820639,0
1718958799.4150932,0
1718958802.4220006,0
1718958805.4547482,0
1718958808.4735494,0
1718958811.5017262,0
1718958814.516775,0
1718958817.5306437,0
1718958820.5561218,0
1718958823.5799923,0
1718958826.588367,0
1718958829.6001885,0
1718958832.6051755,0
1718958835.618848,0
1718958838.6411653,0
1718958841.651651,0
1718958844.6651702,0
1718958847.6867878,0
1718958850.7091866,0
1718958853.6941056,0
1718958856.740638,0
1718958859.7490914,0
1718958862.7635992,0
1718958865.8028567,0
1718958868.8319619,0
1718958871.8464668,0
1718958874.8597858,0
1718958877.8831747,0
1718958880.9090135,0
1718958883.9110582,0
1718958886.943619,0
1718958889.9734688,0
1718958892.9939358,0
1718958895.9999964,0
1718958899.0288405,0
1718958902.0441172,0
1718958905.0662591,0
1718958908.0663605,0
1718958911.0929775,0
1718958914.1268852,0
1718958917.142367,0
1718958920.151807,0
1718958923.1846838,0
1718958926.2000484,0
1718958929.2137349,0
1718958932.2336376,0
1718958935.2513285,0
1718958938.2626696,0
1718958941.2322104,0
1718958944.2900386,0
1718958947.30561,0
1718958950.327986,0
1718958953.3500695,0
1718958956.3667336,0
1718958959.3819432,0
1718958962.4113028,0
1718958965.428296,0
1718958968.4416592,0
1718958971.462145,0
1718958974.4726584,0
1718958977.4883938,0
1718958980.5070562,0
1718958983.5225127,0
1718958986.5436478,0
1718958989.5521283,-2
1718958992.5721776,0
1718958995.5946805,0
1718958998.6055052,0
1718959001.6303186,0
1718959004.6567895,0
1718959007.6734285,0
1718959010.6943343,0
1718959013.7082403,0
1718959016.7315345,0
1718959020.1489985,0
1718959022.7753363,0
1718959025.794904,0
1718959028.8108811,0
1718959031.831975,0
1718959034.8476822,0
1718959037.8738163,0
1718959040.893736,0
1718959043.8993235,0
1718959046.9215813,0
1718959049.9293895,0
1718959052.9556694,0
1718959055.9720867,0
1718959058.9885201,0
1718959062.0234144,0
1718959065.0315127,0
1718959068.060006,0
1718959071.0674229,0
1718959074.0897028,0
1718959077.1100261,0
1718959080.1448054,0
1718959083.1591203,0
1718959086.1658382,0
1718959089.1653795,0
1718959092.1712017,0
1718959095.2134595,0
1718959098.2239094,0
1718959101.2387211,0
1718959104.2512155,0
1718959107.2695074,0
1718959110.2987537,0
1718959113.313708,0
1718959116.3410947,0
1718959119.3532512,1
1718959122.3704274,0
1718959125.3478308,0
1718959128.416069,0
1718959131.4202616,0
1718959134.439198,0
1718959137.4590564,0
1718959140.4909766,0
1718959143.5025785,0
1718959146.516365,0
1718959149.5476215,0
1718959152.5636883,0
1718959155.5543466,0
1718959158.6001096,0
1718959161.6275418,0
1718959164.6366556,0
1718959167.675242,0
1718959170.6850934,0
1718959173.6665993,0
1718959176.7143972,0
1718959179.7449477,0
1718959182.7596974,0
1718959185.7755904,0
1718959188.7912686,0
1718959191.8096302,0
1718959194.8397152,0
1718959197.8582153,0
1718959200.8611898,0
1718959203.89024,0
1718959206.9139445,0
1718959209.9426944,0
1718959212.957678,0
1718959215.9695115,0
1718959218.9643095,0
1718959222.0075755,0
1718959225.0340967,0
1718959228.0322266,0
1718959231.0690274,0
1718959234.0701957,0
1718959237.0998392,0
1718959240.1126113,0
1718959243.1244397,0


==> Exercise_Data/data/wuren-8/data.csv <==
1718958718.0694058,-18.93939393939394,-20.8,0.2899999999999996,1
1718958718.8673692,-15.323691460055095,-18.685416666666665,0.30000000000000027,1
1718958719.5082643,-12.036689206110696,-14.251666666666667,0.30000000000000027,1
1718958720.13191,-9.04850533888851,-10.4925,0.31000000000000005,1
1718958720.7708983,-6.33197455050471,-8.030833333333334,0.31000000000000005,1
1718958721.3945587,-3.862401106519428,-5.725833333333333,0.31000000000000005,1
1718958722.4667916,-1.6173343392600872,-1.0033333333333334,0.31999999999999984,1
1718958723.1064265,0.4236354491574942,2.23125,0.31000000000000005,1
1718958723.7605202,2.279062529537114,3.1491666666666664,0.31000000000000005,1
1718958724.4014604,3.965814420791321,4.075833333333334,0.31000000000000005,1
1718958725.0492642,5.499225231022416,6.2575,0.31000000000000005,1
1718958725.7606409,6.893235058505233,8.67625,0.31000000000000005,1
1718958726.3995829,8.160516719853234,10.253333333333334,0.31000000000000005,1
1718958727.0397754,9.312590957442335,11.08125,0.31000000000000005,1
1718958727.7265782,10.359931173432427,11.9625,0.31000000000000005,1
1718958728.3663297,11.312058642514325,13.336666666666666,0.31000000000000005,1
1718958729.0217667,12.177629068952422,14.5275,0.31000000000000005,1
1718958729.6938365,12.964511274805227,15.182916666666667,0.31000000000000005,1
1718958730.3330386,13.679858734671422,15.695,0.31000000000000005,2
1718958731.020583,14.330174607277053,16.238333333333333,0.31999999999999984,2
1718958731.6603758,14.921370855100346,16.854583333333334,0.31000000000000005,2
1718958732.31667,15.458821989485163,17.39666666666667,0.31000000000000005,2
1718958732.9559057,15.947413929834996,17.852916666666665,0.31999999999999984,2
1718958733.5950909,16.391588421062114,18.283333333333335,0.31000000000000005,2
1718958734.283026,16.79538341308677,18.673333333333332,0.31999999999999984,2
1718958734.9220667,17.16246976947282,19.063333333333333,0.31999999999999984,2
1718958735.562058,17.496184638914688,19.38458333333333,0.31999999999999984,2
1718958736.2162948,17.799561792952748,19.645,0.31000000000000005,2
1718958736.8568332,18.07535920571462,19.9,0.31000000000000005,2
1718958737.496248,18.326084126407224,20.1125,0.31000000000000005,2
1718958738.1685069,18.554015872491412,20.2875,0.31000000000000005,2
1718958738.807456,18.76122655074978,20.455,0.31000000000000005,2
1718958739.4635837,18.949599894621013,20.595833333333335,0.31000000000000005,2
1718958740.1024797,19.1208483890494,20.703333333333333,0.31000000000000005,2
1718958740.7908747,19.27652883852975,20.791666666666668,0.31000000000000005,2
1718958741.4301279,19.418056519875535,20.8675,0.31000000000000005,2
1718958742.0698211,19.546718048371694,20.919166666666666,0.31000000000000005,2
1718958742.7095084,19.663683074277312,20.954166666666666,0.31000000000000005,2
1718958743.364037,19.77001491600968,20.971666666666668,0.31000000000000005,2
1718958744.003676,19.866680226675452,20.989583333333332,0.31000000000000005,2
1718958744.6761024,19.954557781826175,20.989166666666666,0.31000000000000005,2
1718958745.3795292,20.034446468326834,20.989166666666666,0.31000000000000005,2
1718958746.0184362,20.107072546963778,20.989166666666666,0.31000000000000005,2
1718958746.6908894,20.17309625481556,20.989166666666666,0.31000000000000005,2
1718958747.3301892,20.233117807408078,20.989166666666666,0.31000000000000005,2
1718958747.968404,20.287682855219465,20.989166666666666,0.31000000000000005,2
1718958748.6082442,20.337287444138905,20.989166666666666,0.31000000000000005,2
1718958749.2962132,20.38238252497477,20.989166666666666,0.31000000000000005,2
1718958749.9354713,20.423378053007365,20.97,0.31000000000000005,2
1718958750.591771,20.460646714855173,20.952916666666667,0.31000000000000005,2
1718958751.230697,20.49452731653501,20.935,0.31000000000000005,2
1718958751.9350584,20.525327863516676,20.916666666666668,0.31000000000000005,2
1718958752.5746732,20.553328360772745,20.89666666666667,0.31000000000000005,2
1718958753.2130613,20.578783358278244,20.88,0.31000000000000005,2
1718958753.8687518,20.60192426510143,20.879166666666666,0.31000000000000005,2
1718958754.50835,20.622961453122517,20.879166666666666,0.31000000000000005,2
1718958755.148306,20.642086169505323,20.861666666666668,0.31000000000000005,2
1718958755.7877877,20.659472275307866,20.844583333333333,0.31000000000000005,2
1718958756.4120307,20.675277826037455,20.843333333333334,0.31000000000000005,2
1718958757.1146958,20.6896465085189,20.843333333333334,0.31000000000000005,2
1718958757.7552264,20.702708947138394,20.843333333333334,0.31000000000000005,2
1718958758.3948631,20.714583891337934,20.843333333333334,0.31000000000000005,2
1718958759.0334313,20.7253792951557,20.843333333333334,0.31000000000000005,2
1718958759.6739852,20.7351932986264,20.843333333333334,0.31000000000000005,2
1718958760.3129432,20.74411511996339,20.843333333333334,0.31000000000000005,2
1718958761.0012262,20.75222586663338,20.843333333333334,0.31000000000000005,2
1718958761.6407554,20.759599272697013,20.843333333333334,0.31000000000000005,2
1718958762.311911,20.766302369118492,20.844166666666666,0.31000000000000005,2
1718958762.9509668,20.772396093138024,20.825833333333332,0.31000000000000005,2
1718958763.5905845,20.777935842246684,20.809166666666666,0.31000000000000005,2
1718958764.2299764,20.78297197780002,20.80666666666667,0.31000000000000005,2
1718958764.9175913,20.78755028284851,20.80666666666667,0.31000000000000005,2
1718958765.557038,20.79171237834712,20.80666666666667,0.31000000000000005,2
1718958766.1964557,20.79549610152769,20.80666666666667,0.31000000000000005,2
1718958766.8360238,20.798935849873658,20.80666666666667,0.31000000000000005,2
1718958767.5090303,20.802062893824537,20.80666666666667,0.31000000000000005,2
1718958768.1476972,20.804905661052615,20.80666666666667,0.31000000000000005,2
1718958768.819489,20.807489994896315,20.80666666666667,0.31000000000000005,2
1718958769.4750812,20.80983938929967,20.80666666666667,0.31000000000000005,2
1718958770.0986347,20.811975202393636,20.80666666666667,0.31000000000000005,2
1718958770.7375338,20.8139168506609,20.80666666666667,0.31000000000000005,2
1718958771.4254172,20.815681985449288,20.80666666666667,0.31000000000000005,2
1718958772.064955,20.81728665343875,20.80666666666667,0.31000000000000005,2
1718958772.6882277,20.818745442520072,20.80666666666667,0.31000000000000005,2
1718958773.3278728,20.82007161441219,20.80666666666667,0.31000000000000005,2
1718958773.9681253,20.821277225223202,20.80666666666667,0.31000000000000005,2
1718958774.6559672,20.822373235051394,20.80666666666667,0.31000000000000005,2
1718958775.3111856,20.82336960762248,20.80666666666667,0.31000000000000005,2
1718958775.9821177,20.824275400868913,20.80666666666667,0.31000000000000005,2
1718958776.6216693,20.825098849274777,20.80666666666667,0.31000000000000005,2
1718958777.2778833,20.825847438734638,20.80666666666667,0.31000000000000005,2
1718958777.9173362,20.82652797460726,20.80666666666667,0.31000000000000005,2
1718958778.5720468,20.827146643582356,20.80666666666667,0.31000000000000005,2
1718958779.2121656,20.827709069923344,20.80666666666667,0.31000000000000005,2
1718958779.8673892,20.82822036659699,20.80666666666667,0.31000000000000005,2
1718958780.5070238,20.82868518175483,20.80666666666667,0.31000000000000005,2
1718958781.1485794,20.82910774098924,20.80666666666667,0.31000000000000005,2
1718958781.7859042,20.8294918857478,20.80666666666667,0.31000000000000005,2
1718958782.4422195,20.829841108255568,20.80666666666667,0.31000000000000005,2
1718958783.0817792,20.830158583262648,20.80666666666667,0.31000000000000005,2
1718958783.7844567,20.830447196905432,20.80666666666667,0.31000000000000005,2
1718958784.4238918,20.830709572944336,20.80666666666667,0.31000000000000005,2
1718958785.0640821,20.83094809661606,20.80666666666667,0.31000000000000005,2
1718958785.7510915,20.83116493631763,20.80666666666667,0.31000000000000005,2
1718958786.39063,20.831362063319055,20.80666666666667,0.31000000000000005,2
1718958787.0784242,20.831541269683985,20.80666666666667,0.31000000000000005,2
1718958787.7187862,20.831704184561204,20.80666666666667,0.31000000000000005,2
1718958788.3579967,20.83185228899502,20.80666666666667,0.31000000000000005,2
1718958789.0136802,20.831986929389412,20.80666666666667,0.31000000000000005,2
1718958789.6528337,20.832109329747958,20.80666666666667,0.31000000000000005,2
1718958790.3248794,20.832220602801172,20.80666666666667,0.31000000000000005,2
1718958790.9644067,20.832321760122287,20.80666666666667,0.31000000000000005,2
1718958791.699044,20.832413721323295,20.80666666666667,0.31000000000000005,2
1718958792.3384097,20.83249732241511,20.80666666666667,0.31000000000000005,2
1718958793.02639,20.83257332340768,20.80666666666667,0.31000000000000005,2
1718958793.6975317,20.8326424152191,20.80666666666667,0.31000000000000005,2
1718958794.3382902,20.832705225956754,20.80666666666667,0.31000000000000005,2
1718958794.9937794,20.832762326627357,20.80666666666667,0.31000000000000005,2
1718958795.6327007,20.832814236327906,20.80666666666667,0.31000000000000005,2
1718958796.3041108,20.83286142696476,20.80666666666667,0.31000000000000005,2
1718958796.9277413,20.832904327543705,20.80666666666667,0.31000000000000005,2
1718958797.6156986,20.832943328070034,20.80666666666667,0.31000000000000005,2
1718958798.2870429,20.83297878309398,20.808333333333334,0.31000000000000005,2
1718958798.9259894,20.83301101493392,20.826666666666668,0.31000000000000005,2
1718958799.5979342,20.833040316606592,20.843333333333334,0.31000000000000005,2
1718958800.2376153,20.833066954490846,20.843333333333334,0.31000000000000005,2
1718958800.925004,20.83309117074925,20.843333333333334,0.31000000000000005,2
1718958801.564554,20.83311318552962,20.843333333333334,0.31000000000000005,2
1718958802.2368305,20.833133198966316,20.843333333333334,0.31000000000000005,2
1718958802.8760467,20.83315139299968,20.843333333333334,0.31000000000000005,2
1718958803.5149417,20.833167933030005,20.843333333333334,0.31000000000000005,2
1718958804.1543567,20.833182969421227,20.843333333333334,0.31000000000000005,2
1718958804.8261306,20.833196638867786,20.843333333333334,0.31000000000000005,2
1718958805.5140672,20.833209065637373,20.843333333333334,0.31000000000000005,2
1718958806.1536458,20.833220362700644,20.843333333333334,0.31000000000000005,2
1718958806.7935183,20.833230632758156,20.843333333333334,0.31000000000000005,2
1718958807.4313877,20.833239969174087,20.843333333333334,0.31000000000000005,2
1718958808.0723276,20.833248456824926,20.843333333333334,0.31000000000000005,2
1718958808.7114358,20.83325617287114,20.843333333333334,0.31000000000000005,2
1718958809.3836827,20.833263187458627,20.843333333333334,0.31000000000000005,2
1718958810.0230806,20.833269564356318,20.843333333333334,0.31000000000000005,2
1718958810.6947494,20.833275361536046,20.843333333333334,0.31000000000000005,2
1718958811.3343227,20.83328063169943,20.843333333333334,0.31000000000000005,2
1718958811.9894047,20.833285422757058,20.843333333333334,0.31000000000000005,2
1718958812.6290843,20.833289778263996,20.843333333333334,0.31000000000000005,2
1718958813.3166127,20.833293737815755,20.843333333333334,0.31000000000000005,2
1718958813.956973,20.833297337408258,20.843333333333334,0.31000000000000005,2
1718958814.5964596,20.83330060976509,20.843333333333334,0.31000000000000005,2
1718958815.2356524,20.833303584634923,20.843333333333334,0.31000000000000005,2
1718958815.8749542,20.833306289062044,20.843333333333334,0.31000000000000005,2
1718958816.5624838,20.83330874763217,20.843333333333334,0.31000000000000005,2
1718958817.1863382,20.833310982695913,20.843333333333334,0.31000000000000005,2
1718958817.8265085,20.833313014572038,20.843333333333334,0.31000000000000005,2
1718958818.4808447,20.833314861732166,20.843333333333334,0.31000000000000005,2
1718958819.1372862,20.83331654096864,20.843333333333334,0.31000000000000005,2
1718958819.7768633,20.833318067547236,20.843333333333334,0.31000000000000005,2
1718958820.448566,20.83331945534598,20.843333333333334,0.31000000000000005,2
1718958821.0878763,20.83332071698119,20.843333333333334,0.31000000000000005,2
1718958821.7429707,20.833321863922297,20.843333333333334,0.31000000000000005,2
1718958822.3834188,20.833322906596027,20.843333333333334,0.31000000000000005,2
1718958823.022914,20.83332385448123,20.843333333333334,0.31000000000000005,2
1718958823.7097287,20.833324716195058,20.843333333333334,0.31000000000000005,2
1718958824.3814876,20.833325499571266,20.843333333333334,0.31000000000000005,2
1718958825.021371,20.83332621173145,20.843333333333334,0.31000000000000005,2
1718958825.708023,20.833326859149807,20.843333333333334,0.31000000000000005,2
1718958826.3486578,20.83332744771195,20.843333333333334,0.31000000000000005,2
1718958827.0033956,20.833327982768434,20.843333333333334,0.31000000000000005,2
1718958827.6603405,20.83332846918342,20.843333333333334,0.31000000000000005,2
1718958828.2987618,20.833328911378874,20.843333333333334,0.31000000000000005,2
1718958828.9543145,20.83332931337473,20.843333333333334,0.31000000000000005,2
1718958829.6260498,20.833329678825514,20.843333333333334,0.31000000000000005,2
1718958830.2662635,20.8333300110535,20.843333333333334,0.31000000000000005,2
1718958830.9214275,20.83333031307894,20.843333333333334,0.31000000000000005,2
1718958831.5603836,20.833330587647517,20.843333333333334,0.31000000000000005,2
1718958832.1840477,20.83333083725532,20.843333333333334,0.31000000000000005,2
1718958832.8237169,20.833331064171507,20.843333333333334,0.31000000000000005,2
1718958833.4637902,20.83333127045895,20.843333333333334,0.31000000000000005,2
1718958834.1350517,20.833331457992983,20.843333333333334,0.31000000000000005,2
1718958834.8232534,20.83333162847847,20.843333333333334,0.31000000000000005,2
1718958835.4782348,20.83333178346528,20.843333333333334,0.31000000000000005,2
1718958836.1170077,20.83333192436237,20.843333333333334,0.31000000000000005,2
1718958836.7735777,20.833332052450643,20.843333333333334,0.31000000000000005,2
1718958837.4121516,20.833332168894522,20.843333333333334,0.31000000000000005,2
1718958838.0846007,20.8333322747526,20.843333333333334,0.31000000000000005,2
1718958838.7241518,20.833332370987215,20.843333333333334,0.31000000000000005,2
1718958839.36378,20.83333245847322,20.843333333333334,0.31000000000000005,2
1718958840.0188272,20.833332538005948,20.843333333333334,0.31000000000000005,2
1718958840.6587746,20.83333261030845,20.843333333333334,0.31000000000000005,2
1718958841.2973785,20.833332676037983,20.843333333333334,0.31000000000000005,2
1718958841.9849565,20.833332735792112,20.843333333333334,0.31000000000000005,2
1718958842.6234083,20.833332790114035,20.843333333333334,0.31000000000000005,2
1718958843.263952,20.833332839497597,20.843333333333334,0.31000000000000005,2
1718958843.9196188,20.83333288439176,20.843333333333334,0.31000000000000005,2
1718958844.5437298,20.833332925204644,20.843333333333334,0.31000000000000005,2
1718958845.182732,20.83333296230725,20.843333333333334,0.31000000000000005,2
1718958845.8222847,20.83333299603689,20.843333333333334,0.31000000000000005,2
1718958846.462402,20.833333026700203,20.843333333333334,0.31000000000000005,2
1718958847.1337698,20.83333305457595,20.843333333333334,0.31000000000000005,2
1718958847.7727435,20.833333079917526,20.843333333333334,0.31000000000000005,2
1718958848.42893,20.83333310295532,20.843333333333334,0.31000000000000005,2
1718958849.084253,17.04545433602,20.80125,0.31000000000000005,2
1718958849.7246518,13.60192818426059,18.973333333333333,0.31000000000000005,2
1718958850.4110699,10.471449864479327,16.505,0.31999999999999984,2
1718958851.0516975,7.625560482859995,13.789166666666667,0.31000000000000005,2
1718958851.7385085,5.038388317751512,11.229166666666666,0.30000000000000027,2
1718958852.3948522,2.6864136221983426,8.34,0.31000000000000005,2
1718958853.033424,0.5482548080591004,5.5675,0.30000000000000027,2
1718958853.6891007,-1.395525932067491,2.84,0.30000000000000027,2
1718958854.328732,-3.1625993321825687,0.2866666666666667,0.31000000000000005,2
1718958854.9678674,-4.769029695923551,-2.2066666666666666,0.31000000000000005,2
1718958855.6564465,-6.229420935688068,-4.684166666666667,0.30000000000000027,2
1718958856.2957513,-7.5570493354740025,-7.010416666666667,0.30000000000000027,2
1718958856.998669,-8.763984244370306,-8.985833333333334,0.31000000000000005,1
1718958857.6225166,-9.861197797912403,-10.756666666666666,0.30000000000000027,1
1718958858.2780683,-10.85866466476885,-12.13125,0.31000000000000005,1
1718958858.9171572,-11.765452725547439,-13.305833333333334,0.31000000000000005,1
1718958859.589925,-12.589805508073429,-14.334583333333333,0.30000000000000027,1
1718958860.2271135,-13.339217128551603,-15.285833333333333,0.30000000000000027,1
1718958860.8839977,-14.020500419895397,-16.049583333333334,0.30000000000000027,1
1718958861.5235007,-14.639848866571574,-16.690833333333334,0.30000000000000027,1
1718958862.179044,-15.202892909004458,-17.24041666666667,0.30000000000000027,1
1718958862.835367,-15.71475112939799,-17.720833333333335,0.30000000000000027,1
1718958863.458184,-16.180076784301207,-18.13,0.30000000000000027,1
1718958864.0825007,-16.60310010694049,-18.472083333333334,0.30000000000000027,1
1718958864.7373295,-16.987666763885294,-18.775,0.30000000000000027,1
1718958865.3765774,-17.3372728156533,-19.0425,0.30000000000000027,1
1718958866.048436,-17.655096499078756,-19.274166666666666,0.30000000000000027,1
1718958866.7359357,-17.94402712037463,-19.475,0.30000000000000027,1
1718958867.3766546,-18.206691321552693,-19.665,0.30000000000000027,1
1718958867.9990785,-18.4454769589873,-19.803333333333335,0.30000000000000027,1
1718958868.6550305,-18.66255481120057,-19.9075,0.30000000000000027,1
1718958869.2941737,-18.85989831321264,-20.018333333333334,0.30000000000000027,1
1718958869.9493656,-19.039301496859977,-20.124583333333334,0.30000000000000027,1
1718958870.6060684,-19.20239530017574,-20.212083333333332,0.30000000000000027,1
1718958871.2297165,-19.350662394099157,-20.284583333333334,0.30000000000000027,1
1718958871.868839,-19.485450661302263,-20.338333333333335,0.30000000000000027,2
1718958872.509256,-19.60798544966872,-20.390833333333333,0.30000000000000027,2
1718958873.180399,-19.71938071182005,-20.44125,0.30000000000000027,2
1718958873.8191633,-19.820649131957623,-20.480833333333333,0.30000000000000027,2
1718958874.491706,-19.912711332082683,-20.515416666666667,0.30000000000000027,2
1718958875.1624186,-19.99640424128729,-20.55291666666667,0.30000000000000027,1
1718958875.8019702,-20.07248870420057,-20.59,0.30000000000000027,1
1718958876.4584715,-20.141656397758094,-20.624166666666667,0.30000000000000027,1
1718958877.202649,-20.20453611917402,-20.6425,0,1
1718958877.8960354,-20.261699502279413,-20.665,0.30000000000000027,1
1718958878.5525653,-20.313666214193404,-20.701666666666668,0.30000000000000027,1
1718958879.192626,-20.360908679569764,-20.719583333333333,0.30000000000000027,1
1718958879.9260569,-20.40385637536645,-20.720416666666665,0,1
1718958880.6147206,-20.442899735181623,-20.722083333333334,0.30000000000000027,1
1718958881.270421,-20.47839369864996,-20.75625,0.30000000000000027,1
1718958881.926354,-20.510660938166634,-20.7575,0.2899999999999996,1
1718958882.5822284,-20.539994792272694,-20.7575,0.30000000000000027,1
1718958883.2683234,-20.566661932369115,-20.7575,0.30000000000000027,1
1718958883.908063,-20.590904787002223,-20.7575,0.30000000000000027,1
1718958884.5481367,-20.612943745759605,-20.7575,0.2899999999999996,1
1718958885.1711144,-20.632979162811758,-20.7575,0.30000000000000027,1
1718958885.8288307,-20.651193178313722,-20.7575,0.30000000000000027,1
1718958886.450957,-20.667751374224597,-20.756666666666668,0.30000000000000027,1
1718958887.122283,-20.682804279598113,-20.773333333333333,0.2899999999999996,2
1718958887.7627773,-20.69648873902859,-20.791666666666668,0.2899999999999996,2
1718958888.4016407,-20.70892915669266,-20.793333333333333,0.2899999999999996,2
1718958889.073418,-20.720238627296354,-20.793333333333333,0.2899999999999996,2
1718958889.7124853,-20.73051996420881,-20.793333333333333,0.2899999999999996,2
1718958890.3684366,-20.739866634129218,-20.792916666666667,0.2899999999999996,2
1718958891.0077498,-20.74836360678414,-20.811666666666667,0.30000000000000027,2
1718958891.6953585,-20.756088127379524,-20.828333333333333,0.2899999999999996,2
1718958892.3353596,-20.763110418829868,-20.829166666666666,0.2899999999999996,2
1718958893.0062282,-20.769494320148365,-20.829166666666666,0.2899999999999996,1
1718958893.6465335,-20.775297866801544,-20.829166666666666,0.30000000000000027,1
1718958894.3333018,-20.780573818304433,-20.829166666666666,0.30000000000000027,1
1718958894.9740114,-20.785370137852514,-20.829166666666666,0.30000000000000027,1
1718958895.6449494,-20.78973042835077,-20.829166666666666,0.2899999999999996,1
1718958896.284056,-20.793694328803735,-20.829166666666666,0.2899999999999996,1
1718958896.9245102,-20.797297874670058,-20.829166666666666,0.2899999999999996,1
1718958897.5958261,-20.800573825457633,-20.829166666666666,0.30000000000000027,1
1718958898.2353477,-20.80355196253724,-20.829166666666666,0.30000000000000027,1
1718958898.907209,-20.80625935988234,-20.829166666666666,0.2899999999999996,1
1718958899.5630598,-20.808720630196063,-20.829166666666666,0.30000000000000027,1
1718958900.2016716,-20.81095814866309,-20.829166666666666,0.2899999999999996,1
1718958900.8728862,-20.81299225636038,-20.829166666666666,0.2899999999999996,1
1718958901.5123966,-20.814841445176103,-20.829166666666666,0.2899999999999996,1
1718958902.1687145,-20.816522525917673,-20.829166666666666,0.2899999999999996,1
1718958902.8079693,-20.81805078113728,-20.829166666666666,0.2899999999999996,1
1718958903.4799073,-20.819440104064192,-20.829166666666666,0.2899999999999996,1
1718958904.134869,-20.820703124906842,-20.829166666666666,0.30000000000000027,1
1718958904.7591512,-20.82185132567289,-20.829166666666666,0.30000000000000027,1
1718958905.3817577,-20.822895144551104,-20.829166666666666,0.30000000000000027,2
1718958906.0222714,-20.823844070804036,-20.829166666666666,0.30000000000000027,2
1718958906.644954,-20.824706731033974,-20.829166666666666,0.30000000000000027,2
1718958907.2848284,-20.825490967606644,-20.829166666666666,0.30000000000000027,2
1718958907.907776,-20.826203909945434,-20.829166666666666,0.30000000000000027,2
1718958908.564147,-20.826852039344335,-20.829166666666666,0.30000000000000027,1
1718958909.2359693,-20.82744124788879,-20.829166666666666,0.30000000000000027,1
1718958909.8749342,-20.82797689202011,-20.829166666666666,0.30000000000000027,1
1718958910.5138416,-20.828463841230406,-20.829166666666666,0.30000000000000027,1
1718958911.171151,-20.828906522330673,-20.829166666666666,0.30000000000000027,1
1718958911.8417373,-20.829308959694547,-20.829166666666666,0.30000000000000027,1
1718958912.5284023,-20.82967481184353,-20.829166666666666,0.30000000000000027,1
1718958913.1527538,-20.830007404706237,-20.829166666666666,0.2899999999999996,1
1718958913.808596,-20.830309761854156,-20.829166666666666,0.30000000000000027,1
1718958914.4806173,-20.83058463198863,-20.829166666666666,0.30000000000000027,1
1718958915.119308,-20.83083451392905,-20.829166666666666,0.30000000000000027,1
1718958915.7590773,-20.831061679329444,-20.829166666666666,0.30000000000000027,1
1718958916.4287872,-20.831268193329798,-20.829166666666666,0.30000000000000027,1
1718958917.054044,-20.83145593333012,-20.829166666666666,0.30000000000000027,1
1718958917.6944823,-20.831626606057682,-20.829166666666666,0.2899999999999996,1
1718958918.3326063,-20.831781763082745,-20.829166666666666,0.30000000000000027,1
1718958918.9570825,-20.831922814923704,-20.829166666666666,0.30000000000000027,1
1718958919.6292236,-20.832051043870035,-20.829166666666666,0.30000000000000027,1
1718958920.2677035,-20.832167615639428,-20.829166666666666,0.30000000000000027,1
1718958920.9562984,-20.832273589975237,-20.829166666666666,0.30000000000000027,1
1718958921.5949032,-20.832369930280517,-20.829166666666666,0.30000000000000027,1
1718958922.2345436,-20.83245751237623,-20.829166666666666,0.30000000000000027,1
1718958922.906654,-20.83253713246324,-20.829166666666666,0.30000000000000027,1
1718958923.5462513,-20.83260951436052,-20.829166666666666,0.30000000000000027,1
1718958924.2019415,-20.83267531608532,-20.829166666666666,0.30000000000000027,1
1718958924.8896189,-20.832735135835136,-20.829166666666666,0.30000000000000027,1
1718958925.5606637,-20.832789517425887,-20.829166666666666,0.30000000000000027,1
1718958926.2000484,-20.83283895523565,-20.829166666666666,0.30000000000000027,1
1718958926.839358,-20.83288389869908,-20.829166666666666,0.2899999999999996,1
1718958927.5111878,-20.8329247563931,-20.829166666666666,0.30000000000000027,1
1718958928.1518075,-20.832961899751304,-20.829166666666666,0.30000000000000027,1
1718958928.8059602,-20.832995666440578,-20.829166666666666,0.30000000000000027,1
1718958929.4468074,-20.83302636343083,-20.829166666666666,0.30000000000000027,1
1718958930.084737,-20.833054269785602,-20.829166666666666,0.30000000000000027,1
1718958930.7247312,-20.833079639199035,-20.829166666666666,0.30000000000000027,1
1718958931.364366,-20.83310270230215,-20.829166666666666,0.30000000000000027,1
1718958932.036351,-20.833123668759534,-20.829583333333332,0.30000000000000027,1
1718958932.6754475,-20.833142729175332,-20.846666666666668,0.30000000000000027,1
1718958933.314991,-20.83316005682606,-20.8475,0.30000000000000027,1
1718958933.9871736,-20.83317580923581,-20.8475,0.30000000000000027,1
1718958934.6258528,-20.833190129608315,-20.8475,0.30000000000000027,1
1718958935.2820969,-20.83320314812877,-20.8475,0.30000000000000027,1
1718958935.9364052,-20.833214983147368,-20.8475,0.30000000000000027,1
1718958936.5774994,-20.83322574225518,-20.8475,0.30000000000000027,1
1718958937.2327244,-20.83323552326229,-20.8475,0.30000000000000027,1
1718958937.9359286,-20.833244415086927,-20.8475,0.30000000000000027,1
1718958938.6084242,-20.83325249856387,-20.8475,0.30000000000000027,1
1718958939.2478554,-20.833259847179274,-20.8475,0.30000000000000027,1
1718958939.9174068,-20.833266527738736,-20.8475,0.30000000000000027,1
1718958940.6060834,-20.83327260097461,-20.8475,0.30000000000000027,1
1718958941.2292144,-20.833278122098132,-20.8475,0.30000000000000027,2
1718958941.918506,-20.833283141301333,-20.8475,0.30000000000000027,2
1718958942.5577538,-20.833287704213333,-20.8475,0.30000000000000027,2
1718958943.229323,-20.83329185231515,-20.8475,0.30000000000000027,2
1718958943.8679006,-20.8332956233168,-20.8475,0.30000000000000027,2
1718958944.524515,-20.833299051500127,-20.8475,0.30000000000000027,2
1718958945.1639698,-20.833302168030418,-20.8475,0.30000000000000027,2
1718958945.8025372,-20.83330500123977,-20.8475,0.30000000000000027,2
1718958946.458208,-20.833307576884643,-20.8475,0.30000000000000027,2
1718958947.1138053,-20.833309918379975,-20.8475,0.30000000000000027,2
1718958947.7539537,-20.8333120470121,-20.8475,0.30000000000000027,1
1718958948.393339,-20.83331398213221,-20.8475,0.30000000000000027,1
1718958949.048359,-20.83331574133231,-20.8475,0.30000000000000027,1
1718958949.6731076,-20.833317340605134,-20.8475,0.30000000000000027,1
1718958950.327986,-20.833318794489514,-20.8475,0.30000000000000027,1
1718958950.9842486,-20.83332011620259,-20.8475,0.30000000000000027,1
1718958951.6227865,-20.83332131775993,-20.8475,0.30000000000000027,1
1718958952.2626975,-20.833322410084783,-20.8475,0.30000000000000027,1
1718958952.9503,-20.833323403107382,-20.8475,0.30000000000000027,1
1718958953.6056976,-20.833324305855193,-20.8475,0.30000000000000027,1
1718958954.246,-20.833325126535026,-20.8475,0.30000000000000027,1
1718958954.885726,-20.833325872607595,-20.8475,0.30000000000000027,1
1718958955.5238557,-20.833326550855393,-20.8475,0.30000000000000027,1
1718958956.1950016,-20.833327167444295,-20.8475,0.30000000000000027,1
1718958956.8361588,-20.83332772797966,-20.8475,0.30000000000000027,1
1718958957.4910505,-20.83332823755727,-20.8475,0.30000000000000027,1
1718958958.1470041,-20.83332870080964,-20.8475,0.30000000000000027,1
1718958958.786417,-20.833329121948154,-20.8475,0.30000000000000027,1
1718958959.4573736,-20.833329504801355,-20.8475,0.30000000000000027,2
1718958960.128857,-20.833329852849715,-20.8475,0.30000000000000027,2
1718958960.7687864,-20.833330169257316,-20.8475,0.30000000000000027,2
1718958961.4244368,-20.83333045690059,-20.8475,0.30000000000000027,2
1718958962.0639596,-20.833330718394475,-20.8475,0.30000000000000027,2
1718958962.6871552,-20.833330956116193,-20.8475,0.30000000000000027,2
1718958963.3412442,-20.83333117222684,-20.8475,0.30000000000000027,2
1718958963.9651065,-20.83333136869107,-20.8475,0.30000000000000027,2
1718958964.6065223,-20.83333154729491,-20.8475,0.30000000000000027,2
1718958965.244092,-20.83333170966204,-20.8475,0.30000000000000027,2
1718958965.9176767,-20.83333185726852,-20.8475,0.30000000000000027,1
1718958966.5726068,-20.833331991456227,-20.8475,0.30000000000000027,1
1718958967.2127218,-20.83333211344506,-20.8475,0.30000000000000027,1
1718958967.8837261,-20.833332224343994,-20.8475,0.30000000000000027,1
1718958968.523425,-20.8333323251612,-20.8475,0.30000000000000027,2
1718958969.1947677,-20.833332416813217,-20.8475,0.30000000000000027,2
1718958969.8345582,-20.833332500133224,-20.846666666666668,0.30000000000000027,2
1718958970.5219007,-20.833332575878693,-20.830416666666668,0.30000000000000027,2
1718958971.177063,-20.833332644738203,-20.83,0.30000000000000027,2
1718958971.8330765,-20.833332707337764,-20.83,0.30000000000000027,1
1718958972.520658,-20.83333276424645,-20.83,0.30000000000000027,1
1718958973.176638,-20.833332815981624,-20.83,0.30000000000000027,1
1718958973.816127,-20.833332863013595,-20.83,0.30000000000000027,1
1718958974.4873033,-20.833332905769936,-20.83,0.30000000000000027,1
1718958975.158161,-20.833332944639334,-20.83,0.30000000000000027,1
1718958975.7822928,-20.833332979975154,-20.83,0.30000000000000027,1
1718958976.437802,-20.833333012098624,-20.83,0.30000000000000027,1
1718958977.077311,-20.83333304130178,-20.83,0.30000000000000027,1
1718958977.7495291,-20.833333067850102,-20.83,0.30000000000000027,1
1718958978.3896992,-20.833333091984944,-20.83,0.30000000000000027,1
1718958979.0288966,-20.833333113925704,-20.83,0.30000000000000027,1
1718958979.7159388,-17.045454345993065,-20.584583333333335,0.30000000000000027,1
1718958980.35568,-13.601928193327028,-16.882916666666667,0.31000000000000005,1
1718958981.0112493,-10.471449872721545,-12.22625,0.31000000000000005,1
1718958981.6669617,-7.625560490352921,-8.948333333333334,0.31999999999999984,1
1718958982.3063564,-5.038388324563251,-6.727083333333334,0.31999999999999984,1
1718958983.0091753,-2.6864136283908375,-4.191666666666666,0.31999999999999984,1
1718958983.6328287,-0.5482548136886423,-0.9516666666666667,0.31000000000000005,1
1718958984.3196118,1.3955259269497158,1.7933333333333332,0.31000000000000005,1
1718958984.9599524,3.1625993275300424,3.9208333333333334,0.31999999999999984,1
1718958985.6483238,4.769029691693989,5.663333333333333,0.31999999999999984,1
1718958986.2872689,6.2294209318430145,7.58,0.31999999999999984,1
1718958986.9265282,7.557049331978499,9.331666666666667,0.31000000000000005,1
1718958987.5821917,8.763984241192569,10.654166666666667,0.31000000000000005,1
1718958988.2215612,9.861197795023545,11.8775,0.31999999999999984,1
1718958988.8457835,10.858664662142619,13.0025,0.31000000000000005,1
1718958989.4855862,11.765452723159955,13.99625,0.31999999999999984,1
1718958990.1403077,12.589805505902987,14.837916666666667,0.31999999999999984,1
1718958990.7796147,13.339217126578479,15.641666666666667,0.31999999999999984,1
1718958991.4192085,14.020500418101644,16.33,0.31999999999999984,1
1718958992.0426526,14.639848864940893,16.8775,0.31999999999999984,1
1718958992.6984413,15.202892907522012,17.36125,0.31999999999999984,2
1718958993.3537905,15.714751128050326,17.8275,0.31999999999999984,2
1718958993.97598,16.18007678307605,18.27166666666667,0.31999999999999984,2
1718958994.6818404,16.60310010582672,18.664166666666667,0.31999999999999984,2
1718958995.3202834,16.98766676287276,19.049166666666668,0.31999999999999984,2
1718958995.960502,17.33727281473281,19.366666666666667,0.31999999999999984,2
1718958996.6006408,17.65509649824196,19.629166666666666,0.31999999999999984,2
1718958997.304034,17.944027119613892,19.878333333333334,0.31999999999999984,2
1718958997.9429429,18.206691320861125,20.11,0.31999999999999984,2
1718958998.6146836,18.445476958358594,20.29125,0.31999999999999984,1
1718958999.2701511,18.662554810629032,20.42791666666667,0.31999999999999984,1
1718958999.9099438,18.85989831269305,20.539166666666667,0.31999999999999984,1
1718959000.581385,19.039301496387623,20.6075,0.31999999999999984,1
1718959001.2210116,19.202395299746325,20.645,0.31999999999999984,1
1718959001.8444934,19.350662393708784,20.68,0.31999999999999984,2
1718959002.5309942,19.48545066094738,20.714166666666667,0.31999999999999984,2
1718959003.1559093,19.6079854493461,20.751666666666665,0.31999999999999984,2
1718959003.8416314,19.719380711526757,20.769583333333333,0.31999999999999984,2
1718959004.4826229,19.820649131691003,20.788333333333334,0.31999999999999984,2
1718959005.154013,19.912711331840303,20.805833333333332,0.31999999999999984,2
1718959005.8263004,19.996404241066934,20.805833333333332,0.31999999999999984,2
1718959006.4656467,20.072488704000243,20.805833333333332,0.31999999999999984,2
1718959007.1206536,20.141656397575982,20.805833333333332,0.31999999999999984,2
1718959007.790902,20.204536119008456,20.805833333333332,0.31999999999999984,2
1718959008.415765,20.261699502128906,20.805833333333332,0.31999999999999984,2
1718959009.088291,20.313666214056575,20.805833333333332,0.31999999999999984,2
1718959009.7274797,20.36090867944537,20.805833333333332,0.31999999999999984,2
1718959010.398994,20.40385637525337,20.805833333333332,0.31999999999999984,2
1718959011.0379581,20.442899735078825,20.805833333333332,0.31999999999999984,2
1718959011.678011,20.478393698556502,20.805833333333332,0.31999999999999984,2
1718959012.3181322,20.51066093808166,20.805833333333332,0.31999999999999984,2
1718959012.956973,20.539994792195454,20.805833333333332,0.31999999999999984,2
1718959013.6291702,20.566661932298896,20.805833333333332,0.31999999999999984,2
1718959014.2527566,20.590904786938385,20.805833333333332,0.31999999999999984,2
1718959014.875467,20.61294374570157,20.805833333333332,0.31999999999999984,2
1718959015.514849,20.632979162759003,20.805833333333332,0.31999999999999984,2
1718959016.154373,20.65119317826575,20.805833333333332,0.31999999999999984,2
1718959016.8110423,20.667751374180988,20.805833333333332,0.31999999999999984,2
1718959017.4815211,20.68280427955848,20.805833333333332,0.31999999999999984,2
1718959018.1200988,20.696488738992556,20.805833333333332,0.31999999999999984,2
1718959018.7434483,20.708929156659895,20.805833333333332,0.31999999999999984,2
1718959019.384267,20.720238627266564,20.805833333333332,0.31999999999999984,2
1718959020.2622488,20.73051996418173,20.805833333333332,0.31999999999999984,2
1718959020.8866978,20.739866634104608,20.805833333333332,0.31999999999999984,2
1718959021.5246813,20.748363606761764,20.805833333333332,0.31999999999999984,2
1718959022.2140574,20.75608812735918,20.805833333333332,0.31999999999999984,2
1718959022.8531992,20.763110418811376,20.805833333333332,0.31999999999999984,2
1718959023.4922729,20.76949432013156,20.805833333333332,0.31999999999999984,2
1718959024.163844,20.775297866786254,20.805833333333332,0.31999999999999984,2
1718959024.81852,20.78057381829054,20.805833333333332,0.31999999999999984,2
1718959025.4422727,20.78537013783988,20.805833333333332,0.31999999999999984,2
1718959026.0982072,20.789730428339293,20.805833333333332,0.31999999999999984,2
1718959026.7385585,20.793694328793293,20.805833333333332,0.31999999999999984,2
1718959027.377098,20.79729787466058,20.805833333333332,0.31999999999999984,2
1718959028.0328403,20.800573825449003,20.805833333333332,0.31999999999999984,2
1718959028.7368202,20.803551962529408,20.805833333333332,0.31999999999999984,2
1718959029.4077854,20.80625935987521,20.805833333333332,0.31999999999999984,2
1718959030.0471928,20.808720630189587,20.805833333333332,0.31999999999999984,2
1718959030.7358522,20.810958148657203,20.805833333333332,0.31999999999999984,2
1718959031.3744102,20.812992256355027,20.80666666666667,0.31999999999999984,2
1718959032.0458863,20.814841445171236,20.82625,0.31999999999999984,2
1718959032.685491,20.816522525913243,20.843333333333334,0.31999999999999984,2
1718959033.3565679,20.818050781133255,20.8425,0.31999999999999984,2
1718959033.9968076,20.819440104060536,20.8425,0.31999999999999984,2
1718959034.6201231,20.82070312490352,20.8425,0.31999999999999984,2
1718959035.3077161,20.82185132566986,20.8425,0.31999999999999984,2
1718959035.9309876,20.822895144548358,20.8425,0.31999999999999984,2
1718959036.5548086,20.823844070801545,20.8425,0.31999999999999984,2
1718959037.2266,20.824706731031704,20.8425,0.31999999999999984,2
1718959037.8668017,20.82549096760459,20.8425,0.31999999999999984,2
1718959038.5226846,20.826203909943555,20.8425,0.31999999999999984,2
1718959039.1619177,20.82685203934263,20.8425,0.31999999999999984,2
1718959039.8004105,20.82744124788723,20.8425,0.31999999999999984,2
1718959040.488099,20.827976892018704,20.8425,0.31999999999999984,2
1718959041.1281748,20.82846384122912,20.8425,0.31999999999999984,2
1718959041.7841408,20.8289065223295,20.8425,0.31999999999999984,2
1718959042.4240024,20.829308959693492,20.8425,0.31999999999999984,2
1718959043.094822,20.829674811842562,20.8425,0.31999999999999984,2
1718959043.7349458,20.830007404705356,20.8425,0.31999999999999984,2
1718959044.4060564,20.83030976185335,20.8425,0.31999999999999984,2
1718959045.045251,20.8305846319879,20.8425,0.31999999999999984,2
1718959045.668878,20.830834513928398,20.8425,0.31999999999999984,2
1718959046.309095,20.83106167932885,20.8425,0.31999999999999984,2
1718959046.9645295,20.831268193329258,20.8425,0.31999999999999984,2
1718959047.6039703,20.83145593332962,20.8425,0.31999999999999984,2
1718959048.275858,20.831626606057227,20.8425,0.31999999999999984,2
1718959048.9152567,20.831781763082326,20.8425,0.31999999999999984,2
1718959049.570666,20.831922814923335,20.8425,0.31999999999999984,2
1718959050.2103598,20.8320510438697,20.8425,0.31999999999999984,2
1718959050.8658724,20.83216761563912,20.8425,0.31999999999999984,2
1718959051.5208411,20.832273589974964,20.8425,0.31999999999999984,2
1718959052.160353,20.832369930280255,20.8425,0.31999999999999984,2
1718959052.8162603,20.832457512376,20.8425,0.31999999999999984,2
1718959053.5041058,20.832537132463028,20.8425,0.31999999999999984,2
1718959054.1595514,20.832609514360325,20.8425,0.31999999999999984,2
1718959054.847088,20.83267531608515,20.8425,0.31999999999999984,2
1718959055.5340261,20.83273513583498,20.8425,0.31999999999999984,2
1718959056.1730833,20.83278951742575,20.8425,0.31999999999999984,2
1718959056.845333,20.832838955235516,20.8425,0.31999999999999984,2
1718959057.4848201,20.832883898698952,20.8425,0.31999999999999984,2
1718959058.1398027,20.83292475639299,20.8425,0.31999999999999984,2
1718959058.7805715,20.832961899751208,20.8425,0.31999999999999984,2
1718959059.4686666,20.832995666440485,20.8425,0.31999999999999984,2
1718959060.1059067,20.83302636343075,20.8425,0.31999999999999984,2
1718959060.7628856,20.83305426978552,20.8425,0.31999999999999984,2
1718959061.4344215,20.83307963919896,20.8425,0.31999999999999984,2
1718959062.0737755,20.833102702302096,20.8425,0.31999999999999984,2
1718959062.745629,20.833123668759484,20.8425,0.31999999999999984,2
1718959063.3848581,20.833142729175282,20.8425,0.31999999999999984,2
1718959064.0558841,20.833160056826017,20.8425,0.31999999999999984,2
1718959064.6959686,20.83317580923576,20.8425,0.31999999999999984,2
1718959065.3360078,20.833190129608276,20.8425,0.31999999999999984,2
1718959065.9760242,20.833203148128742,20.8425,0.31999999999999984,2
1718959066.6146772,20.833214983147336,20.8425,0.31999999999999984,2
1718959067.3027213,20.833225742255152,20.8425,0.31999999999999984,2
1718959067.9419415,20.833235523262264,20.8425,0.31999999999999984,2
1718959068.6299987,20.833244415086906,20.8425,0.31999999999999984,2
1718959069.3181915,20.83325249856384,20.8425,0.31999999999999984,2
1718959069.9565818,20.833259847179264,20.8425,0.31999999999999984,2
1718959070.5962503,20.83326652773872,20.8425,0.31999999999999984,2
1718959071.235612,20.833272600974595,20.8425,0.31999999999999984,2
1718959071.9080129,20.833278122098104,20.8425,0.31999999999999984,2
1718959072.5467067,20.833283141301315,20.8425,0.31999999999999984,2
1718959073.1871095,20.833287704213316,20.8425,0.31999999999999984,2
1718959073.8417132,20.833291852315135,20.8425,0.31999999999999984,2
1718959074.4815927,20.833295623316783,20.8425,0.31999999999999984,2
1718959075.168827,20.833299051500106,20.8425,0.31999999999999984,2
1718959075.8088264,20.8333021680304,20.8425,0.31999999999999984,2
1718959076.4812732,20.83330500123976,20.8425,0.31999999999999984,2
1718959077.119534,20.83330757688463,20.8425,0.31999999999999984,2
1718959077.7761486,20.833309918379964,20.8425,0.31999999999999984,2
1718959078.44672,20.83331204701208,20.8425,0.31999999999999984,2
1718959079.0871272,20.833313982132204,20.8425,0.31999999999999984,2
1718959079.7576854,20.83331574133231,20.8425,0.31999999999999984,2
1718959080.4297526,20.833317340605134,20.8425,0.31999999999999984,2
1718959081.069834,20.833318794489507,20.8425,0.31999999999999984,2
1718959081.7575603,20.833320116202593,20.8425,0.31999999999999984,2
1718959082.3965566,20.833321317759935,20.8425,0.31999999999999984,2
1718959083.036675,20.83332241008478,20.8425,0.31999999999999984,2
1718959083.7075868,20.833323403107375,20.8425,0.31999999999999984,2
1718959084.347317,20.833324305855193,20.8425,0.31999999999999984,2
1718959084.9856682,20.83332512653503,20.8425,0.31999999999999984,2
1718959085.627173,20.833325872607602,20.8425,0.31999999999999984,2
1718959086.2665052,20.833326550855393,20.8425,0.31999999999999984,2
1718959086.9375677,20.833327167444295,20.8425,0.31999999999999984,2
1718959087.6086404,20.83332772797967,20.8425,0.31999999999999984,2
1718959088.2487285,20.833328237557264,20.8425,0.31999999999999984,2
1718959088.9364855,20.83332870080964,20.8425,0.31999999999999984,2
1718959089.5753205,20.833329121948168,20.8425,0.31999999999999984,2
1718959090.2150073,20.833329504801355,20.8425,0.31999999999999984,2
1718959090.854936,20.83332985284971,20.8425,0.31999999999999984,2
1718959091.5269952,20.833330169257316,20.8425,0.31999999999999984,2
1718959092.165209,20.833330456900583,20.8425,0.31999999999999984,2
1718959092.8532655,20.833330718394475,20.8425,0.31999999999999984,2
1718959093.4925075,20.83333095611619,20.8425,0.31999999999999984,2
1718959094.180501,20.83333117222684,20.8425,0.31999999999999984,2
1718959094.8209038,20.83333136869107,20.8425,0.31999999999999984,2
1718959095.4915655,20.83333154729491,20.8425,0.31999999999999984,2
1718959096.130879,20.83333170966204,20.8425,0.31999999999999984,2
1718959096.771403,20.83333185726852,20.8425,0.31999999999999984,2
1718959097.4106283,20.83333199145624,20.8425,0.31999999999999984,2
1718959098.049983,20.833332113445067,20.8425,0.31999999999999984,2
1718959098.689628,20.833332224344,20.8425,0.31999999999999984,2
1718959099.3618104,20.833332325161198,20.8425,0.31999999999999984,2
1718959100.0005484,20.83333241681321,20.8425,0.31999999999999984,2
1718959100.6559358,20.83333250013323,20.8425,0.31999999999999984,2
1718959101.2961733,20.833332575878693,20.8425,0.31999999999999984,2
1718959101.9509966,20.83333264473821,20.8425,0.31999999999999984,2
1718959102.5917122,20.83333270733776,20.8425,0.31999999999999984,2
1718959103.2311318,20.833332764246443,20.8425,0.31999999999999984,2
1718959103.8697603,20.833332815981617,20.8425,0.31999999999999984,2
1718959104.5413074,20.83333286301359,20.8425,0.31999999999999984,2
1718959105.1807296,20.83333290576993,20.8425,0.31999999999999984,2
1718959105.8204803,20.833332944639334,20.8425,0.31999999999999984,2
1718959106.4759536,20.833332979975154,20.8425,0.31999999999999984,2
1718959107.1324134,20.833333012098617,20.8425,0.31999999999999984,2
1718959107.771484,20.833333041301774,20.8425,0.31999999999999984,2
1718959108.394496,20.83333306785011,20.8425,0.31999999999999984,2
1718959109.050179,20.833333091984944,20.8425,0.31999999999999984,2
1718959109.689153,20.833333113925704,20.8425,0.31999999999999984,2
1718959110.3306136,17.045454345993058,20.715,0.31999999999999984,2
1718959111.0017505,13.601928193327028,18.993333333333332,0.31999999999999984,2
1718959111.6408708,10.471449872721545,16.4025,0.31999999999999984,2
1718959112.2967014,7.6255604903529095,13.893333333333333,0.31999999999999984,2
1718959112.9672575,5.038388324563251,11.278333333333334,0.31000000000000005,2
1718959113.5904195,2.6864136283908375,8.475833333333334,0.31000000000000005,2
1718959114.2306721,0.5482548136886423,5.735833333333333,0.31000000000000005,2
1718959114.8856275,-1.395525926949728,3.1345833333333335,0.31000000000000005,2
1718959115.556829,-3.162599327530055,0.3516666666666667,0.31999999999999984,2
1718959116.212902,-4.769029691693989,-2.2983333333333333,0.31999999999999984,2
1718959116.8529093,-6.2294209318430145,-4.7925,0.31999999999999984,1
1718959117.4924743,-7.557049331978499,-6.837083333333333,0.31999999999999984,1
1718959118.131014,-8.763984241192581,-8.47875,0.31999999999999984,1
1718959118.8187191,-9.861197795023557,-10.062916666666666,0.31000000000000005,1
1718959119.4581296,-10.858664662142631,-11.575416666666667,0.31000000000000005,1
1718959120.0975082,-11.765452723159967,-12.817083333333333,0.31000000000000005,1
1718959120.7371838,-12.589805505903,-13.793333333333333,0.31000000000000005,1
1718959121.3938823,-13.339217126578484,-14.654166666666667,0.31000000000000005,1
1718959122.0323076,-14.020500418101655,-15.552916666666667,0.30000000000000027,1
1718959122.7038467,-14.639848864940898,-16.299583333333334,0.31000000000000005,1
1718959123.343376,-15.202892907522024,-16.895,0.30000000000000027,1
1718959123.998652,-15.714751128050326,-17.37875,0.30000000000000027,1
1718959124.6385202,-16.180076783076057,-17.830833333333334,0.30000000000000027,1
1718959125.342832,-16.60310010582672,-18.229583333333334,0.30000000000000027,1
1718959125.9816864,-16.98766676287277,-18.602916666666665,0.30000000000000027,1
1718959126.6383727,-17.337272814732824,-18.88083333333333,0.30000000000000027,1
1718959127.2777526,-17.655096498241964,-19.100416666666668,0.30000000000000027,1
1718959127.9647298,-17.944027119613907,-19.31,0.30000000000000027,1
1718959128.701796,-18.206691320861125,-19.5225,0,1
1718959129.3719177,-18.4454769583586,-19.734166666666667,0.30000000000000027,1
1718959130.028074,-18.662554810629032,-19.887083333333333,0.30000000000000027,1
1718959130.6817026,-18.85989831269306,-19.96291666666667,0.30000000000000027,1
1718959131.32319,-19.039301496387626,-20.03375,0.30000000000000027,1
1718959131.9617028,-19.202395299746332,-20.123333333333335,0.30000000000000027,1
1718959132.61825,-19.350662393708784,-20.208333333333332,0.30000000000000027,1
1718959133.2575288,-19.48545066094738,-20.283333333333335,0.30000000000000027,1
1718959133.9447255,-19.6079854493461,-20.338333333333335,0.30000000000000027,1
1718959134.58437,-19.71938071152676,-20.393333333333334,0.30000000000000027,2
1718959135.2395456,-19.820649131690995,-20.4475,0.30000000000000027,2
1718959135.911545,-19.9127113318403,-20.482083333333332,0.30000000000000027,2
1718959136.550564,-19.99640424106694,-20.520416666666666,0.30000000000000027,2
1718959137.1916642,-20.072488704000243,-20.555416666666666,0.30000000000000027,2
1718959137.8307858,-20.141656397575982,-20.590416666666666,0.30000000000000027,1
1718959138.5176644,-20.20453611900847,-20.624583333333334,0.30000000000000027,1
1718959139.1579852,-20.26169950212891,-20.644166666666667,0.30000000000000027,1
1718959139.829109,-20.313666214056585,-20.66208333333333,0.30000000000000027,1
1718959140.5310977,-20.360908679445384,-20.680416666666666,0.30000000000000027,1
1718959141.155635,-20.403856375253376,-20.699583333333333,0.30000000000000027,1
1718959141.7958436,-20.442899735078825,-20.717083333333335,0.30000000000000027,1
1718959142.4666715,-20.47839369855651,-20.734166666666667,0.30000000000000027,1
1718959143.1064014,-20.510660938081674,-20.735416666666666,0.2899999999999996,1
1718959143.7620766,-20.53999479219546,-20.735833333333332,0.30000000000000027,1
1718959144.4504356,-20.566661932298903,-20.753333333333334,0.30000000000000027,1
1718959145.0896153,-20.590904786938395,-20.772083333333335,0.30000000000000027,1
1718959145.7615497,-20.61294374570157,-20.7725,0.30000000000000027,1
1718959146.4007328,-20.632979162759007,-20.7725,0.30000000000000027,1
1718959147.056781,-20.651193178265768,-20.7725,0.30000000000000027,1
1718959147.6954336,-20.667751374180995,-20.7725,0.30000000000000027,1
1718959148.3353333,-20.682804279558482,-20.789583333333333,0.30000000000000027,1
1718959149.0946634,-20.696488738992556,-20.807083333333335,0,1
1718959149.8063638,-20.708929156659906,-20.807916666666667,0.30000000000000027,1
1718959150.4276652,-20.72023862726658,-20.825416666666666,0.30000000000000027,1
1718959151.1002104,-20.730519964181738,-20.827083333333334,0.30000000000000027,1
1718959151.7396035,-20.73986663410461,-20.827083333333334,0.2899999999999996,1
1718959152.4111109,-20.748363606761764,-20.827083333333334,0.30000000000000027,1
1718959153.034014,-20.75608812735918,-20.827083333333334,0.2899999999999996,2
1718959153.6576436,-20.763110418811376,-20.827083333333334,0.2899999999999996,2
1718959154.2824042,-20.769494320131557,-20.827083333333334,0.30000000000000027,2
1718959154.9048488,-20.775297866786264,-20.827083333333334,0.30000000000000027,2
1718959155.5443535,-20.78057381829054,-20.827083333333334,0.30000000000000027,2
1718959156.1838121,-20.785370137839884,-20.827083333333334,0.30000000000000027,2
1718959156.8397539,-20.789730428339293,-20.827083333333334,0.30000000000000027,2
1718959157.4630165,-20.793694328793293,-20.827083333333334,0.30000000000000027,2
1718959158.1342432,-20.79729787466057,-20.827083333333334,0.30000000000000027,2
1718959158.758493,-20.800573825449003,-20.827083333333334,0.30000000000000027,1
1718959159.3815427,-20.8035519625294,-20.827083333333334,0.30000000000000027,1
1718959160.0376437,-20.80625935987521,-20.827083333333334,0.30000000000000027,1
1718959160.6783013,-20.808720630189583,-20.827083333333334,0.30000000000000027,1
1718959161.331651,-20.810958148657196,-20.827083333333334,0.30000000000000027,1
1718959161.957662,-20.812992256355027,-20.827083333333334,0.30000000000000027,2
1718959162.5959785,-20.814841445171236,-20.827083333333334,0.30000000000000027,2
1718959163.298795,-20.81652252591325,-20.827083333333334,0.30000000000000027,2
1718959163.9227536,-20.818050781133255,-20.827083333333334,0.30000000000000027,2
1718959164.5781524,-20.819440104060536,-20.827083333333334,0.2899999999999996,2
1718959165.217212,-20.820703124903513,-20.827083333333334,0.30000000000000027,1
1718959165.8901944,-20.82185132566986,-20.827083333333334,0.30000000000000027,1
1718959166.5290146,-20.822895144548358,-20.827083333333334,0.30000000000000027,1
1718959167.184968,-20.823844070801538,-20.827083333333334,0.30000000000000027,1
1718959167.8072653,-20.824706731031704,-20.827083333333334,0.30000000000000027,1
1718959168.5112882,-20.825490967604576,-20.827083333333334,0.30000000000000027,1
1718959169.1669862,-20.826203909943555,-20.827083333333334,0.30000000000000027,1
1718959169.7920163,-20.82685203934263,-20.827083333333334,0.30000000000000027,1
1718959170.4301302,-20.827441247887236,-20.827083333333334,0.30000000000000027,1
1718959171.1011653,-20.8279768920187,-20.827083333333334,0.30000000000000027,2
1718959171.7401717,-20.82846384122912,-20.827083333333334,0.30000000000000027,2
1718959172.3664062,-20.8289065223295,-20.827083333333334,0.30000000000000027,2
1718959172.9876316,-20.82930895969349,-20.827083333333334,0.30000000000000027,2
1718959173.6616094,-20.829674811842565,-20.827083333333334,0.2899999999999996,1
1718959174.2994964,-20.830007404705363,-20.827083333333334,0.30000000000000027,1
1718959174.9235346,-20.83030976185336,-20.827083333333334,0.30000000000000027,1
1718959175.5467281,-20.8305846319879,-20.827083333333334,0.30000000000000027,1
1718959176.1706386,-20.830834513928398,-20.827083333333334,0.30000000000000027,1
1718959176.8096383,-20.831061679328844,-20.827083333333334,0.30000000000000027,2
1718959177.4643188,-20.83126819332925,-20.827083333333334,0.30000000000000027,2
1718959178.088365,-20.83145593332962,-20.827083333333334,0.30000000000000027,2
1718959178.712651,-20.831626606057235,-20.827083333333334,0.30000000000000027,2
1718959179.3356392,-20.831781763082333,-20.827083333333334,0.30000000000000027,2
1718959180.0254602,-20.831922814923335,-20.827083333333334,0.30000000000000027,1
1718959180.6661015,-20.8320510438697,-20.827083333333334,0.30000000000000027,1
1718959181.3020198,-20.83216761563912,-20.827083333333334,0.30000000000000027,1
1718959181.9259815,-20.832273589974957,-20.827083333333334,0.30000000000000027,1
1718959182.54945,-20.83236993028026,-20.827083333333334,0.30000000000000027,1
1718959183.236634,-20.832457512376,-20.827083333333334,0.30000000000000027,2
1718959183.861166,-20.832537132463028,-20.827083333333334,0.30000000000000027,2
1718959184.5007854,-20.832609514360325,-20.827083333333334,0.30000000000000027,2
1718959185.1414773,-20.832675316085144,-20.827083333333334,0.30000000000000027,2
1718959185.7799425,-20.83273513583498,-20.827083333333334,0.30000000000000027,2
1718959186.4034998,-20.83278951742574,-20.827083333333334,0.30000000000000027,2
1718959187.044181,-20.832838955235523,-20.827083333333334,0.30000000000000027,2
1718959187.7470558,-20.83288389869896,-20.827083333333334,0.30000000000000027,2
1718959188.370654,-20.83292475639299,-20.827083333333334,0.30000000000000027,2
1718959189.010252,-20.832961899751208,-20.827083333333334,0.30000000000000027,1
1718959189.649323,-20.832995666440492,-20.827083333333334,0.30000000000000027,1
1718959190.2889724,-20.83302636343075,-20.827083333333334,0.30000000000000027,1
1718959190.9613643,-20.833054269785528,-20.827083333333334,0.30000000000000027,1
1718959191.5852163,-20.833079639198967,-20.827083333333334,0.30000000000000027,1
1718959192.255048,-20.83310270230209,-20.827083333333334,0.30000000000000027,2
1718959192.9116585,-20.833123668759477,-20.827083333333334,0.30000000000000027,2
1718959193.550117,-20.833142729175282,-20.827083333333334,0.30000000000000027,2
1718959194.2231736,-20.833160056826014,-20.827083333333334,0.30000000000000027,2
1718959194.8624744,-20.83317580923577,-20.827083333333334,0.30000000000000027,1
1718959195.5020597,-20.833190129608276,-20.827083333333334,0.30000000000000027,1
1718959196.1413307,-20.833203148128735,-20.827083333333334,0.30000000000000027,1
1718959196.7807798,-20.833214983147336,-20.827083333333334,0.30000000000000027,1
1718959197.4841943,-20.833225742255152,-20.827083333333334,0.30000000000000027,1
1718959198.122821,-20.83323552326226,-20.827083333333334,0.30000000000000027,1
1718959198.779389,-20.833244415086902,-20.827083333333334,0.30000000000000027,1
1718959199.434643,-20.83325249856385,-20.827083333333334,0.30000000000000027,1
1718959200.0741036,-20.833259847179256,-20.827083333333334,0.30000000000000027,1
1718959200.7139173,-20.83326652773872,-20.827083333333334,0.30000000000000027,1
1718959201.3702583,-20.833272600974595,-20.827083333333334,0.30000000000000027,2
1718959202.0271583,-20.833278122098115,-20.827083333333334,0.30000000000000027,2
1718959202.6645176,-20.83328314130132,-20.827083333333334,0.30000000000000027,2
1718959203.3524928,-20.83328770421332,-20.827083333333334,0.30000000000000027,2
1718959203.9925172,-20.833291852315135,-20.827083333333334,0.30000000000000027,1
1718959204.663343,-20.83329562331679,-20.827083333333334,0.30000000000000027,1
1718959205.3037393,-20.833299051500113,-20.827083333333334,0.30000000000000027,1
1718959205.9434683,-20.833302168030404,-20.827083333333334,0.30000000000000027,1
1718959206.598939,-20.83330500123976,-20.827083333333334,0.30000000000000027,1
1718959207.2226508,-20.833307576884636,-20.827083333333334,0.30000000000000027,1
1718959207.877638,-20.83330991837997,-20.827083333333334,0.30000000000000027,1
1718959208.51674,-20.833312047012097,-20.827083333333334,0.30000000000000027,1
1718959209.1887598,-20.833313982132204,-20.827083333333334,0.30000000000000027,1
1718959209.8282526,-20.83331574133231,-20.827083333333334,0.30000000000000027,1
1718959210.4671443,-20.83331734060513,-20.827083333333334,0.30000000000000027,2
1718959211.1232777,-20.833318794489514,-20.827083333333334,0.30000000000000027,2
1718959211.7622778,-20.83332011620259,-20.827083333333334,0.30000000000000027,2
1718959212.4341264,-20.83332131775993,-20.827083333333334,0.30000000000000027,2
1718959213.073634,-20.833322410084783,-20.827083333333334,0.30000000000000027,1
1718959213.712623,-20.833323403107375,-20.827083333333334,0.30000000000000027,1
1718959214.4010983,-20.833324305855193,-20.826666666666668,0.30000000000000027,1
1718959215.0399163,-20.833325126535026,-20.845833333333335,0.30000000000000027,1
1718959215.7121964,-20.833325872607595,-20.863333333333333,0.30000000000000027,1
1718959216.3673046,-20.833326550855393,-20.86375,0.30000000000000027,1
1718959217.007848,-20.833327167444295,-20.86375,0.30000000000000027,1
1718959217.6468966,-20.83332772797966,-20.86375,0.30000000000000027,1
1718959218.286412,-20.83332823755727,-20.86375,0.30000000000000027,1
1718959218.9573348,-20.83332870080964,-20.86375,0.30000000000000027,1
1718959219.6612396,-20.833329121948154,-20.86375,0.30000000000000027,1
1718959220.3008049,-20.833329504801355,-20.86375,0.30000000000000027,1
1718959221.0046558,-20.833329852849715,-20.86375,0.30000000000000027,1
1718959221.6447375,-20.833330169257316,-20.86375,0.30000000000000027,1
1718959222.299816,-20.83333045690059,-20.86375,0.30000000000000027,1
1718959222.9388661,-20.833330718394475,-20.86375,0.30000000000000027,1
1718959223.5630794,-20.833330956116193,-20.86375,0.30000000000000027,1
1718959224.2341776,-20.83333117222684,-20.86375,0.30000000000000027,1
1718959224.87478,-20.83333136869107,-20.86375,0.30000000000000027,1
1718959225.51388,-20.83333154729491,-20.86375,0.30000000000000027,1
1718959226.1693687,-20.83333170966204,-20.862916666666667,0.30000000000000027,1
1718959226.8084998,-20.83333185726852,-20.844583333333333,0.30000000000000027,1
1718959227.480005,-20.833331991456227,-20.827916666666667,0.30000000000000027,1
1718959228.1358018,-20.83333211344506,-20.827916666666667,0.30000000000000027,1
1718959228.791634,-20.833332224343994,-20.827916666666667,0.30000000000000027,1
1718959229.4791892,-20.8333323251612,-20.827916666666667,0.30000000000000027,1
1718959230.1342025,-20.833332416813217,-20.827916666666667,0.30000000000000027,1
1718959230.7577446,-20.833332500133224,-20.827916666666667,0.30000000000000027,1
1718959231.3978322,-20.833332575878693,-20.827916666666667,0.30000000000000027,1
1718959232.0686162,-20.833332644738203,-20.827916666666667,0.30000000000000027,1
1718959232.7086306,-20.83333270733776,-20.827916666666667,0.30000000000000027,1
1718959233.363566,-20.83333276424645,-20.827916666666667,0.30000000000000027,1
1718959234.003669,-20.833332815981624,-20.827916666666667,0.30000000000000027,1
1718959234.658596,-20.833332863013595,-20.827916666666667,0.30000000000000027,2
1718959235.2988813,-20.833332905769936,-20.827916666666667,0.30000000000000027,2
1718959235.9379299,-20.833332944639334,-20.827916666666667,0.30000000000000027,2
1718959236.6097505,-20.833332979975154,-20.827916666666667,0.30000000000000027,2
1718959237.2486868,-20.833333012098624,-20.827916666666667,0.30000000000000027,2
1718959237.8890076,-20.83333304130178,-20.827916666666667,0.30000000000000027,2
1718959238.5281162,-20.833333067850102,-20.827916666666667,0.30000000000000027,2
1718959239.1685057,-20.833333091984944,-20.827916666666667,0.30000000000000027,2
1718959239.82419,-20.833333113925704,-20.827916666666667,0.30000000000000027,2
1718959240.4627156,-17.045454345993065,-20.675416666666667,0.30000000000000027,1
1718959241.1031716,-13.601928193327028,-17.210833333333333,0.30000000000000027,1
1718959241.758607,-10.471449872721545,-12.379583333333333,0.31000000000000005,1
1718959242.398114,-7.625560490352921,-8.91375,0.31000000000000005,1
1718959243.0381947,-5.038388324563251,-6.745833333333334,0.31999999999999984,1
1718959243.7249842,-2.6864136283908375,-4.279166666666667,0.31999999999999984,1
1718959244.362608,-0.5482548136886423,-1.0183333333333333,0.31999999999999984,1
1718959245.0354724,1.3955259269497158,1.7608333333333333,0.31000000000000005,1
1718959245.675114,3.1625993275300424,3.9366666666666665,0.31999999999999984,1


==> Exercise_Data/data/yuruize-2/HumanF.csv <==
1718284828.3159623,-1
1718284831.4640217,2
1718284834.5476227,-2
1718284837.5516324,2
1718284840.6415148,2
1718284843.6655903,-1
1718284846.6918907,2
1718284849.7332268,-2
1718284852.7466798,2
1718284855.7342563,-2
1718284858.7716396,2
1718284861.8090596,1
1718284864.8291628,2
1718284867.8491058,2
1718284870.8425503,-2
1718284873.8916793,2
1718284876.912842,2
1718284879.929568,-2
1718284882.9498556,2
1718284885.9742107,-2
1718284889.0016015,2
1718284892.0351393,-2
1718284895.0643694,1
1718284898.0910358,-2
1718284901.11222,2
1718284904.1172423,-2
1718284907.146982,2
1718284910.178954,-2
1718284913.2125034,2
1718284916.22963,-2
1718284919.2397752,2
1718284922.2841144,-2
1718284925.3020856,2
1718284928.3183403,-2
1718284931.3394578,2
1718284934.3646283,-2
1718284937.3852437,2
1718284940.3988287,-2
1718284943.423397,2
1718284946.4539278,2
1718284949.4727063,2


==> Exercise_Data/data/yuruize-2/data.csv <==
1718284826.4979947,-18.93939393939394,-20.813333333333333,-5.960000000000002,1
1718284827.2484217,-15.323691460055095,-19.854583333333334,-6.860000000000002,1
1718284827.8720875,-12.036689206110696,-20.935,-5.3,1
1718284828.511889,-9.04850533888851,-21.975833333333334,1.9399999999999995,1
1718284829.2154875,-6.33197455050471,-20.61625,-0.54,1
1718284830.4147277,-3.862401106519428,-8.584166666666667,-17.14,1
1718284831.0536468,-1.6173343392600872,-4.17875,-19.259999999999998,1
1718284831.709085,0.4236354491574942,-12.314166666666667,-16.830000000000002,1
1718284832.3486092,2.279062529537114,-20.717916666666667,10.09,1
1718284833.0056677,3.965814420791321,-22.414166666666667,10.690000000000001,1
1718284833.6443992,5.499225231022416,-7.234166666666667,14.010000000000002,1
1718284834.3166587,6.893235058505233,7.6066666666666665,1.7699999999999996,1
1718284834.9386203,8.160516719853234,18.43125,5.030000000000001,1
1718284835.5779269,9.312590957442335,19.807916666666667,-27.53,1
1718284836.2341838,10.359931173432427,21.371666666666666,-32.2,1
1718284836.9056644,11.312058642514325,8.038333333333334,-27.740000000000002,1
1718284837.5456483,12.177629068952422,-9.832083333333333,-8.32,1
1718284838.233881,12.964511274805227,-17.534166666666668,20.380000000000003,1
1718284838.8565874,13.679858734671422,-9.383333333333333,15.55,1
1718284839.4810054,14.330174607277053,12.9075,15.23,1
1718284840.1200094,14.921370855100346,28.884166666666665,-14.870000000000001,1
1718284840.776165,15.458821989485163,36.8175,-22.28,2
1718284841.446019,15.947413929834996,35.75625,-12.76,2
1718284842.1345782,16.391588421062114,32.98625,-3.17,2
1718284842.77307,16.79538341308677,33.708333333333336,1.1800000000000015,2
1718284843.397585,17.16246976947282,37.06791666666667,6.24,2
1718284844.0382373,17.496184638914688,41.130833333333335,5.11,1
1718284844.6775641,17.799561792952748,46.065,-14.58,1
1718284845.3315516,18.07535920571462,48.839166666666664,-29.67,1
1718284846.0042238,18.326084126407224,38.807916666666664,-18.71,1
1718284846.6288307,18.554015872491412,20.68166666666667,-1.9900000000000002,1
1718284847.2832606,18.76122655074978,13.285,0.14000000000000057,1
1718284847.9080296,18.949599894621013,19.904583333333335,11.83,1
1718284848.5797024,19.1208483890494,27.473333333333333,7.140000000000001,1
1718284849.234811,19.27652883852975,37.07333333333333,7.380000000000001,1
1718284849.874793,19.418056519875535,41.6475,5.28,1
1718284850.5144904,19.546718048371694,43.572916666666664,-1.8900000000000006,1
1718284851.1682713,19.663683074277312,44.02166666666667,-35.28000000000001,1
1718284851.7930527,19.77001491600968,40.197916666666664,-34.080000000000005,1
1718284852.4649034,19.866680226675452,19.436666666666667,-29.939999999999998,1
1718284853.1045454,19.954557781826175,-1.5370833333333334,-30.13,1
1718284853.776219,20.034446468326834,-10.649166666666666,10.899999999999999,1
1718284854.4484353,20.107072546963778,-15.189583333333333,7.16,1
1718284855.0876968,20.17309625481556,2.57,3.54,1
1718284855.7272615,20.233117807408078,18.215,-0.22000000000000008,1
1718284856.398702,20.287682855219465,23.970833333333335,3.8099999999999996,1
1718284857.0380604,20.337287444138905,25.439583333333335,-39.940000000000005,1
1718284857.6935759,20.38238252497477,29.44625,-50.49000000000001,1
1718284858.3335984,20.423378053007365,10.945833333333333,-43.129999999999995,1
1718284858.972477,20.460646714855173,-14.738333333333333,-0.5800000000000018,1
1718284859.6594763,20.49452731653501,-27.090416666666666,4.859999999999999,1
1718284860.3005533,20.525327863516676,-27.027916666666666,4.829999999999999,1
1718284860.971292,20.553328360772745,-7.04875,3.6599999999999997,1
1718284861.6113298,20.578783358278244,13.948333333333334,0.8399999999999994,1
1718284862.2980278,20.60192426510143,24.884166666666665,6.140000000000001,2
1718284862.937409,20.622961453122517,33.37291666666667,-0.27999999999999936,2
1718284863.6240294,20.642086169505323,42.280833333333334,1.21,2
1718284864.2494648,20.659472275307866,49.593333333333334,-4.23,2
1718284864.9209564,20.675277826037455,55.26541666666667,-6.74,1
1718284865.6086957,20.6896465085189,58.9725,-5.780000000000001,1
1718284866.2479253,20.702708947138394,59.65541666666667,-3.09,1
1718284866.8880913,20.714583891337934,59.71125,-1.1099999999999999,1
1718284867.525813,20.7253792951557,60.837916666666665,-4.790000000000001,1
1718284868.2300487,20.7351932986264,62.166666666666664,-2.790000000000001,1
1718284868.8542898,20.74411511996339,60.181666666666665,0.009999999999999343,1
1718284869.5098212,20.75222586663338,58.34166666666667,12.62,1
1718284870.1647186,20.759599272697013,58.232083333333335,11.51,1
1718284870.8365612,20.766302369118492,64.18375,9.96,1
1718284871.4762726,20.772396093138024,68.60791666666667,9.389999999999999,1
1718284872.1805663,20.777935842246684,68.56041666666667,-14.2,1
1718284872.81901,20.78297197780002,66.23375,-11.3,1
1718284873.4913955,20.78755028284851,51.88458333333333,-17.25,1
1718284874.1302016,20.79171237834712,38.343333333333334,-17.34,1
1718284874.7704535,20.79549610152769,27.178333333333335,-17.96,1
1718284875.4096112,20.798935849873658,18.68166666666667,-28.470000000000002,1
1718284876.0652866,20.802062893824537,10.601666666666667,-31.240000000000002,1
1718284876.704193,20.804905661052615,-1.4183333333333332,-19.83,1
1718284877.34366,20.807489994896315,-12.38,8.649999999999999,1
1718284878.0477016,20.80983938929967,-13.645,5.749999999999999,1
1718284878.6871727,20.811975202393636,3.9825,3.09,1
1718284879.309614,20.8139168506609,17.339583333333334,2.7499999999999996,1
1718284879.9496996,20.815681985449288,22.27166666666667,5.47,1
1718284880.6412063,20.81728665343875,25.51,7.66,1
1718284881.2777495,20.818745442520072,31.091666666666665,-24.150000000000002,1
1718284881.9492202,20.82007161441219,36.76958333333334,-36.150000000000006,1
1718284882.5892763,20.821277225223202,23.725,-16.57,1
1718284883.227744,20.822373235051394,3.075,1.8399999999999999,1
1718284883.8845356,20.82336960762248,-0.3254166666666667,8.669999999999998,1
1718284884.5241218,20.824275400868913,12.343333333333334,9.229999999999999,1
1718284885.1626892,20.825098849274777,25.63125,10.99,1
1718284885.8506072,20.825847438734638,33.58,12.25,1
1718284886.4904516,20.82652797460726,39.77791666666667,5.540000000000001,1
1718284887.145014,20.827146643582356,45.18333333333333,-20.11,1
1718284887.8178408,20.827709069923344,45.63458333333333,-23.229999999999997,1
1718284888.457407,20.82822036659699,31.246666666666666,-11.509999999999998,1
1718284889.129072,20.82868518175483,16.02125,-13.549999999999999,1
1718284889.768454,20.82910774098924,12.659166666666666,5.749999999999998,1
1718284890.407084,20.8294918857478,11.84625,10.379999999999999,1
1718284891.030637,20.829841108255568,19.63,8.96,1
1718284891.670286,20.830158583262648,29.371666666666666,7.000000000000001,1
1718284892.3426435,20.830447196905432,34.895,8.060000000000002,1
1718284892.9812667,20.830709572944336,37.04666666666667,-9.02,1
1718284893.6369548,20.83094809661606,38.88791666666667,-22.28,1
1718284894.2924924,20.83116493631763,31.15625,-22.14,1
1718284894.9150472,20.831362063319055,16.43166666666667,-18.499999999999996,1
1718284895.5558453,20.831541269683985,5.571666666666666,-16.299999999999997,1
1718284896.1794603,20.831704184561204,0.95,13.64,1
1718284896.8992844,20.83185228899502,-0.605,11.14,1
1718284897.5395417,20.831986929389412,15.126666666666667,12.43,1
1718284898.1943567,20.832109329747958,27.65125,11.809999999999999,1
1718284898.833867,20.832220602801172,34.80916666666667,4.300000000000002,1
1718284899.5206134,20.832321760122287,38.93,-33.160000000000004,1
1718284900.1447222,20.832413721323295,38.2925,-35.52,1
1718284900.8325317,20.83249732241511,16.75125,-33.74,1
1718284901.4724863,20.83257332340768,-5.020833333333333,-20.42,1
1718284902.1759663,20.8326424152191,-15.75,10.91,1
1718284902.8156693,20.832705225956754,-14.227916666666667,8.41,1
1718284903.4542263,20.832762326627357,3.665,9.21,1
1718284904.1102424,20.832814236327906,18.819166666666668,9.09,1
1718284904.752039,20.83286142696476,27.2425,8.16,1
1718284905.4699612,20.832904327543705,33.05166666666667,-19.939999999999998,1
1718284906.1427405,20.832943328070034,38.096666666666664,-37.410000000000004,1
1718284906.780459,20.83297878309398,26.311666666666667,-24.939999999999998,1
1718284907.4515345,20.83301101493392,5.462916666666667,-8.5,1
1718284908.1715376,20.833040316606592,-3.7041666666666666,11.83,1
1718284908.8111959,20.833066954490846,3.5216666666666665,10.740000000000002,1
1718284909.4675705,20.83309117074925,20.42625,15.220000000000002,1
1718284910.1069868,20.83311318552962,32.663333333333334,12.84,1
1718284910.7779837,20.833133198966316,41.06458333333333,8.430000000000001,1
1718284911.4480634,20.83315139299968,46.675,-22.35,1
1718284912.0885942,20.833167933030005,48.41625,-32.29,1
1718284912.7134962,20.833182969421227,33.04333333333334,-16.03,1
1718284913.3532534,20.833196638867786,12.035,-7.760000000000002,1
1718284914.0084264,20.833209065637373,6.58,10.61,1
1718284914.6318202,20.833220362700644,11.016666666666667,14.56,1
1718284915.2708106,20.833230632758156,23.526666666666667,24.46,1
1718284915.9109876,20.833239969174087,35.166666666666664,14.73,1
1718284916.56613,20.833248456824926,47.288333333333334,9.97,1
1718284917.286848,20.83325617287114,51.67625,-27.18,1
1718284917.9250286,20.833263187458627,50.16166666666667,-31.03,1
1718284918.6134489,20.833269564356318,30.023333333333333,-19.59,1
1718284919.2357762,20.833275361536046,6.484166666666667,-7.780000000000001,1
1718284919.892786,20.83328063169943,-0.935,8.05,1
1718284920.5324354,20.833285422757058,3.93,16.52,1
1718284921.203397,20.833289778263996,15.553333333333333,25.290000000000003,1
1718284921.8422515,20.833293737815755,29.26,17.770000000000003,1
1718284922.5150487,20.833297337408258,42.91291666666667,12.54,1
1718284923.1695907,20.83330060976509,48.83291666666667,-23.18,1
1718284923.8264935,20.833303584634923,48.692083333333336,-37.529999999999994,1
1718284924.4659917,20.833306289062044,27.8925,-26.400000000000006,1
1718284925.1047173,20.83330874763217,2.2483333333333335,-14.93,1
1718284925.7769723,20.833310982695913,-9.01125,-11.020000000000001,2
1718284926.4483416,20.833313014572038,-14.144583333333333,14.620000000000001,2
1718284927.103574,20.833314861732166,-18.14625,16.380000000000003,2
1718284927.8067348,20.83331654096864,-14.8275,13.129999999999999,2
1718284928.4471943,20.833318067547236,-10.448333333333334,10.52,1
1718284929.1496837,20.83331945534598,-9.536666666666667,14.29,1
1718284929.8054602,20.83332071698119,-10.35375,-16.57,1
1718284930.4936152,20.833321863922297,-8.410416666666666,-18.200000000000003,1
1718284931.1314294,20.833322906596027,-21.659583333333334,-2.5900000000000034,1
1718284931.82016,20.83332385448123,-35.34041666666667,5.830000000000002,1
1718284932.460681,20.833324716195058,-35.27875,10.75,1
1718284933.100163,20.833325499571266,-25.46291666666667,10.839999999999998,1
1718284933.787231,20.83332621173145,-14.94375,22.080000000000002,1
1718284934.4269989,20.833326859149807,-6.641666666666667,22.77,2
1718284935.0986292,20.83332744771195,3.2183333333333333,18.3,2
1718284935.73734,20.833327982768434,13.04,-17.919999999999995,2
1718284936.3936543,20.83332846918342,20.106666666666666,-35.56,2
1718284937.0327277,20.833328911378874,16.5925,-34.18,2
1718284937.7368736,20.83332931337473,8.44,-31.13,1
1718284938.3911967,20.833329678825514,3.615,-26.66,1
1718284939.0158768,20.8333300110535,3.79625,28.72,1
1718284939.6542013,20.83333031307894,7.352916666666666,26.1,1
1718284940.2935827,20.833330587647517,39.044583333333335,25.470000000000002,1
1718284940.9186714,20.83333083725532,67.34458333333333,-6.650000000000002,2
1718284941.5588598,20.833331064171507,89.49958333333333,-16.660000000000004,2
1718284942.245373,20.83333127045895,99.88333333333334,-13.309999999999999,2
1718284942.8849332,20.833331457992983,106.29125,-13.62,2
1718284943.5245588,20.83333162847847,112.0925,-14.870000000000001,1
1718284944.1963723,20.83333178346528,115.33708333333334,-13.470000000000002,1
1718284944.868119,20.83333192436237,115.01708333333333,-9.5,1
1718284945.523203,20.833332052450643,114.18916666666667,-8.790000000000001,1
1718284946.1625535,20.833332168894522,113.41875,-8.629999999999999,1
1718284946.867149,20.8333322747526,111.29625,-3.200000000000001,1
1718284947.5061536,20.833332370987215,107.18541666666667,-0.33999999999999986,1
1718284948.1937869,20.83333245847322,106.42583333333333,0.4399999999999995,1
1718284948.8162856,20.833332538005948,106.42583333333333,0.5699999999999994,1


==> Exercise_Data/data/yuruize-4/HumanF.csv <==
1718784258.7286263,-2
1718784261.8296144,2
1718784264.9506605,-1
1718784267.9841232,2
1718784270.981938,-1
1718784274.0530448,2
1718784277.1020038,-1
1718784280.1121047,2
1718784283.1387522,-1
1718784286.147136,2
1718784289.1746817,-1
1718784292.203569,2
1718784295.2260313,-1
1718784298.2427473,2
1718784301.255664,-1
1718784304.2777915,2
1718784307.2987611,-1
1718784310.3134596,2
1718784313.3330176,-1
1718784316.3712218,2
1718784319.377854,-1
1718784322.4066734,2
1718784325.3988247,-1
1718784328.4400556,2
1718784331.4483578,-1
1718784334.4727716,2
1718784337.4882534,-1
1718784340.5195723,2
1718784343.537204,-1
1718784346.5495393,2
1718784349.5720234,-1
1718784352.5790675,2
1718784355.6111853,-1
1718784358.6331553,2
1718784361.6308532,-1
1718784364.6604156,2
1718784367.6703131,-1
1718784370.6932209,2
1718784373.718802,-1
1718784376.7505968,2
1718784379.7796533,-1
1718784382.7945187,2
1718784385.8253906,-2
1718784388.8369973,2
1718784391.8539681,-1
1718784394.8725953,2
1718784397.8945413,-1
1718784400.9216087,2
1718784403.9239478,-1
1718784406.9561763,-1
1718784409.9793904,-1
1718784412.9960518,2
1718784415.9844286,-1
1718784419.0416052,2
1718784422.0638678,-1
1718784425.0855873,-2
1718784428.0929673,-1
1718784431.1127894,2
1718784434.1264882,-1
1718784437.142997,2
1718784440.167145,-1
1718784443.184829,2
1718784446.2017045,-2
1718784449.222706,2
1718784452.21297,-1
1718784455.2783308,2
1718784458.2921057,-1
1718784461.3102636,2
1718784464.3326392,-1
1718784467.3554106,2
1718784470.3829486,-1
1718784473.4055128,1
1718784476.4261854,-1
1718784479.4361515,-2
1718784482.4691787,2
1718784485.4777372,-2
1718784488.50028,2
1718784491.5269058,-1
1718784494.5358071,2
1718784497.5552037,-1
1718784500.5795767,2
1718784503.6129582,-1
1718784506.6304371,2
1718784509.659274,-1
1718784512.6687639,-2
1718784515.6950839,2
1718784518.7171097,-1
1718784521.744019,2
1718784524.747942,-2
1718784527.7784984,2
1718784530.7940323,-1
1718784533.7989426,2
1718784536.8290086,-1
1718784539.8429506,2
1718784542.8590343,-1
1718784545.871846,2
1718784548.9010155,-1
1718784551.928459,2
1718784554.9490166,-1
1718784557.9670572,-1
1718784560.9903462,2
1718784564.0144022,-1
1718784567.048213,2
1718784570.0612962,-1
1718784573.047345,-1
1718784576.0906904,2
1718784579.1129954,-2
1718784582.135589,2
1718784585.138637,-1
1718784588.1461112,2
1718784591.1681757,-1
1718784594.188966,2
1718784597.2059386,-2
1718784600.215228,2
1718784603.242673,-1
1718784606.2613478,2
1718784609.2599132,-2
1718784612.2853262,2
1718784615.3195324,-1
1718784618.3265965,2
1718784621.3551517,-1
1718784624.3787036,2
1718784627.3876786,-1
1718784630.4129148,2
1718784633.4310725,-2
1718784636.464411,2
1718784639.472695,-1
1718784642.507269,2
1718784645.5354574,-1
1718784648.5593176,2
1718784651.586313,-1
1718784654.577682,2
1718784657.624324,-2
1718784660.6262093,2
1718784663.649356,-2
1718784666.6789112,-2
1718784669.6930668,2
1718784672.7159548,-1
1718784675.7375548,2
1718784678.7511113,-1
1718784681.7652354,-2
1718784684.7638907,-1
1718784687.818485,-1
1718784690.8244197,0
1718784693.8524313,1
1718784696.8779702,-1
1718784699.8993955,2
1718784702.9234035,-1
1718784705.9226584,2
1718784708.9496531,-1
1718784711.9596279,2
1718784714.9837456,-1
1718784718.0136323,2
1718784721.0245817,-2
1718784724.040891,2
1718784727.0645463,-1
1718784730.0845084,2
1718784733.0979202,-1
1718784736.1308732,2
1718784739.1475787,-1
1718784742.1607716,2
1718784745.1760414,-1
1718784748.197795,2
1718784751.2235072,-1
1718784754.240285,2
1718784757.2694123,-1
1718784760.2761588,2
1718784763.3019578,-1
1718784766.302522,-1
1718784769.332838,2
1718784772.3566043,-1
1718784775.3540995,2
1718784778.3903928,-1
1718784781.4093647,2
1718784784.4256742,-1
1718784787.4466016,2
1718784790.4574838,2


==> Exercise_Data/data/yuruize-4/data.csv <==
1718784255.382257,-18.93939393939394,-20.81625,-0.379999999999999,1
1718784256.1177154,-15.323691460055095,-19.7925,0.4299999999999997,1
1718784257.9561768,-12.036689206110696,-13.929583333333333,1.7700000000000005,1
1718784258.5949426,-9.04850533888851,-11.425,3.1500000000000004,1
1718784259.2347918,-6.33197455050471,-10.41125,2.3000000000000007,1
1718784259.8746102,-3.862401106519428,-8.36875,1.4699999999999998,1
1718784260.5130446,-1.6173343392600872,-5.821666666666666,-12.490000000000002,1
1718784261.1848795,0.4236354491574942,-3.49,-23.660000000000004,1
1718784261.8246958,2.279062529537114,-2.47375,-25.120000000000005,1
1718784262.46339,3.965814420791321,-2.3725,-25.430000000000003,1
1718784263.1037445,5.499225231022416,-1.8670833333333334,-21.24,1
1718784263.7428186,6.893235058505233,-0.7004166666666667,6.02,1
1718784264.3986082,8.160516719853234,1.0329166666666667,33.480000000000004,1
1718784265.0543385,9.312590957442335,5.7225,32.760000000000005,1
1718784265.7252672,10.359931173432427,12.197916666666666,29.619999999999997,1
1718784266.3658118,11.312058642514325,17.5825,-26.909999999999997,1
1718784267.0367699,12.177629068952422,20.626666666666665,-35.09,1
1718784267.67665,12.964511274805227,17.773333333333333,-32.730000000000004,1
1718784268.3635244,13.679858734671422,14.48,-27.930000000000003,1
1718784269.0039876,14.330174607277053,13.03625,20.119999999999997,1
1718784269.6746469,14.921370855100346,13.081666666666667,33.07,1
1718784270.314639,15.458821989485163,17.491666666666667,28.76,1
1718784270.9704192,15.947413929834996,22.7925,30.270000000000003,1
1718784271.608673,16.391588421062114,25.782916666666665,27.740000000000002,1
1718784272.2810163,16.79538341308677,27.544583333333332,-25.29,1
1718784272.9685652,17.16246976947282,28.7725,-24.379999999999995,1
1718784273.607164,17.496184638914688,25.005,-23.22,1
1718784274.263333,17.799561792952748,21.356666666666666,-23.25,1
1718784274.9509532,18.07535920571462,19.376666666666665,-18.849999999999998,1
1718784275.606066,18.326084126407224,18.04625,30.229999999999997,1
1718784276.2622473,18.554015872491412,17.393333333333334,33.23,1
1718784276.933046,18.76122655074978,21.320833333333333,35.12,1
1718784277.5735855,18.949599894621013,25.43,30.34,1
1718784278.2290268,19.1208483890494,27.876666666666665,-22.91,1
1718784278.883722,19.27652883852975,28.785,-27.21,1
1718784279.5391185,19.418056519875535,24.605,-24.490000000000002,1
1718784280.1792064,19.546718048371694,20.215833333333332,-25.62,1
1718784280.8508182,19.663683074277312,18.026666666666667,-15.280000000000001,1
1718784281.490199,19.77001491600968,16.551666666666666,35.39,1
1718784282.1777198,19.866680226675452,16.2275,35.78,1
1718784282.8324652,19.954557781826175,20.903333333333332,37.05,1
1718784283.5208616,20.034446468326834,25.111666666666668,35.42,1
1718784284.1603212,20.107072546963778,27.561666666666667,-17.590000000000003,1
1718784284.8321438,20.17309625481556,28.68625,-22.53,1
1718784285.502367,20.233117807408078,24.884166666666665,-18.950000000000003,1
1718784286.1411119,20.287682855219465,20.357916666666668,-9.489999999999998,1
1718784286.8141265,20.337287444138905,18.285833333333333,-7.91,1
1718784287.4857178,20.38238252497477,18.09,-1.42,1
1718784288.1231728,20.423378053007365,17.985833333333332,37.07,1
1718784288.7636366,20.460646714855173,18.300833333333333,39.97,1
1718784289.4200177,20.49452731653501,21.883333333333333,37.7,1
1718784290.0438697,20.525327863516676,25.72833333333333,35.74,1
1718784290.7313783,20.553328360772745,27.735,-11.759999999999998,1
1718784291.3860614,20.578783358278244,28.647916666666667,-26.869999999999997,1
1718784292.0570269,20.60192426510143,25.100833333333334,-22.269999999999996,1
1718784292.6976252,20.622961453122517,19.956666666666667,-22.69,1
1718784293.3374374,20.642086169505323,17.185,-1.2400000000000055,1
1718784293.9925861,20.659472275307866,15.814166666666667,34.72,1
1718784294.6331606,20.675277826037455,16.595,33.06,1
1718784295.2717383,20.6896465085189,20.5325,31.940000000000005,1
1718784295.8954773,20.702708947138394,23.553333333333335,26.76,1
1718784296.5341427,20.714583891337934,25.1,-25.560000000000002,1
1718784297.1905534,20.7253792951557,25.626666666666665,-26.919999999999998,1
1718784297.8141668,20.7351932986264,21.49625,-21.750000000000004,1
1718784298.4531484,20.74411511996339,17.428333333333335,-15.18,1
1718784299.1086729,20.75222586663338,15.61,-6.080000000000002,1
1718784299.7636414,20.759599272697013,15.241666666666667,26.36,1
1718784300.435127,20.766302369118492,15.899583333333334,33.61,1
1718784301.0587676,20.772396093138024,19.139583333333334,31.64,1
1718784301.6981685,20.777935842246684,22.611666666666668,31.08,1
1718784302.3542004,20.78297197780002,24.703333333333333,-13.070000000000004,1
1718784303.090134,20.78755028284851,25.88,-20.120000000000005,1
1718784303.729709,20.79171237834712,22.666666666666668,-20.19,1
1718784304.4331868,20.79549610152769,19.055833333333332,-19.34,1
1718784305.072629,20.798935849873658,16.9375,-13.429999999999998,1
1718784305.711819,20.802062893824537,15.92,33.93,1
1718784306.4149718,20.804905661052615,15.679583333333333,34.68,1
1718784307.054951,20.807489994896315,20.178333333333335,34.650000000000006,1
1718784307.726177,20.80983938929967,24.019583333333333,33.64,1
1718784308.3658216,20.811975202393636,26.134166666666665,-22.730000000000004,1
1718784309.021882,20.8139168506609,27.21291666666667,-30.010000000000005,1
1718784309.7087233,20.815681985449288,23.145,-23.25,1
1718784310.3477156,20.81728665343875,18.0725,-20.1,1
1718784311.0184,20.818745442520072,15.960833333333333,-10.580000000000002,1
1718784311.6748369,20.82007161441219,15.34,15.700000000000001,1
1718784312.346125,20.821277225223202,15.656666666666666,17.89,1
1718784312.9860163,20.822373235051394,18.144583333333333,22.3,1
1718784313.6574283,20.82336960762248,20.5625,23.6,1
1718784314.297615,20.824275400868913,22.52,-0.14000000000000057,1
1718784314.9521563,20.825098849274777,23.913333333333334,-26.94,1
1718784315.6401176,20.825847438734638,22.90625,-28.59,1
1718784316.2632365,20.82652797460726,19.00625,-21.5,1
1718784316.9035935,20.827146643582356,16.114583333333332,-16.480000000000004,1
1718784317.5901146,20.827709069923344,15.280833333333334,28.459999999999994,1
1718784318.2299228,20.82822036659699,15.504166666666666,35.27,1
1718784318.8702013,20.82868518175483,19.475,33.13,1
1718784319.4927351,20.82910774098924,23.5825,30.53,1
1718784320.1652653,20.8294918857478,26.019166666666667,-12.229999999999999,1
1718784320.8183577,20.829841108255568,27.25625,-31.300000000000008,1
1718784321.4754796,20.830158583262648,24.383333333333333,-28.71,1
1718784322.098709,20.830447196905432,19.805,-24.720000000000006,1
1718784322.739163,20.830709572944336,16.993333333333332,-22.08,1
1718784323.4098718,20.83094809661606,15.817916666666667,2.0400000000000027,1
1718784324.0653956,20.83116493631763,15.165833333333333,32.71,1
1718784324.7213345,20.831362063319055,16.835833333333333,37.29,1
1718784325.3922915,20.831541269683985,21.25958333333333,37.6,1
1718784326.0477822,20.831704184561204,25.399583333333332,26.07,1
1718784326.6878734,20.83185228899502,27.734583333333333,-26.729999999999997,1
1718784327.3747504,20.831986929389412,28.03125,-26.320000000000004,1
1718784328.0147288,20.832109329747958,23.4975,-21.04,1
1718784328.7182336,20.832220602801172,19.485833333333332,-19.990000000000002,1
1718784329.3568518,20.832321760122287,17.604166666666668,-17.36,1
1718784330.0284731,20.832413721323295,16.721666666666668,40.67,1
1718784330.6841395,20.83249732241511,16.147916666666667,43.160000000000004,1
1718784331.3723083,20.83257332340768,20.665,42.68,1
1718784332.0107102,20.8326424152191,26.036666666666665,29.599999999999998,1
1718784332.6826248,20.832705225956754,28.723333333333333,-27.41,1
1718784333.3547041,20.832762326627357,28.888333333333332,-26.92,1
1718784333.993531,20.832814236327906,23.544166666666666,-21.0,1
1718784334.633287,20.83286142696476,19.124166666666667,-15.940000000000001,1
1718784335.3052645,20.832904327543705,17.403333333333332,-20.310000000000002,1
1718784335.9286213,20.832943328070034,16.781666666666666,-23.310000000000002,1
1718784336.5676644,20.83297878309398,15.679583333333333,22.83,1
1718784337.269849,20.83301101493392,14.485,29.750000000000004,1
1718784337.8949783,20.833040316606592,17.7275,34.68000000000001,1
1718784338.5664742,20.833066954490846,21.815,28.2,1
1718784339.2064862,20.83309117074925,24.975,-22.060000000000002,1
1718784339.862187,20.83311318552962,26.2175,-26.49,1
1718784340.5320208,20.833133198966316,22.243333333333332,-25.45,1
1718784341.1553555,20.83315139299968,18.39125,-24.330000000000002,1
1718784341.7807007,20.833167933030005,16.537916666666668,-25.82,1
1718784342.5264912,20.833182969421227,15.505833333333333,0,1
1718784343.1880774,20.833196638867786,14.323333333333334,30.73,1
1718784343.8426611,20.833209065637373,15.742916666666666,32.18000000000001,1
1718784344.4988718,20.833220362700644,20.546666666666667,31.82,1
1718784345.1378427,20.833230632758156,24.368333333333332,24.54,1
1718784345.8099313,20.833239969174087,26.3875,-29.98,1
1718784346.4644601,20.833248456824926,27.104166666666668,-28.37,1
1718784347.0879974,20.83325617287114,22.913333333333334,-26.7,1
1718784347.7277358,20.833263187458627,18.99,-25.11,1
1718784348.3995078,20.833269564356318,17.0125,32.309999999999995,1
1718784349.0541353,20.833275361536046,16.025,32.2,1
1718784349.7258277,20.83328063169943,20.1625,30.749999999999996,1
1718784350.366143,20.833285422757058,24.499583333333334,24.32,1
1718784351.06884,20.833289778263996,26.488333333333333,-26.33,1
1718784351.7235274,20.833293737815755,26.933333333333334,-27.67,1
1718784352.3959944,20.833297337408258,22.95625,-27.9,1
1718784353.0353124,20.83330060976509,18.665,-27.03,1
1718784353.67499,20.833303584634923,16.38458333333333,-25.540000000000003,1
1718784354.3631735,20.833306289062044,15.218333333333334,30.07,1
1718784355.0178366,20.83330874763217,14.28,30.459999999999997,1
1718784355.6573806,20.833310982695913,18.541666666666668,29.040000000000003,1
1718784356.2972383,20.833313014572038,22.821666666666665,30.63,1
1718784356.9841566,20.833314861732166,25.14125,28.55,1
1718784357.624524,20.83331654096864,26.737916666666667,11.61,1
1718784358.2793396,20.833318067547236,27.846666666666668,-29.090000000000003,1
1718784358.9830146,20.83331945534598,26.919166666666666,-28.950000000000003,1
1718784359.6224637,20.83332071698119,21.963333333333335,-27.53,1
1718784360.2625058,20.833321863922297,18.024583333333332,-25.180000000000003,1
1718784360.9018893,20.833322906596027,16.091666666666665,-23.080000000000002,1
1718784361.5569537,20.83332385448123,15.004583333333333,17.54,1
1718784362.244848,20.833324716195058,14.278333333333334,27.88,1
1718784362.8840828,20.833325499571266,17.53,29.929999999999996,1
1718784363.524527,20.83332621173145,21.544166666666666,-5.640000000000002,1
1718784364.2095478,20.833326859149807,24.085,-26.01,1
1718784364.8353825,20.83332744771195,22.505,-26.310000000000002,1
1718784365.4748275,20.833327982768434,19.018333333333334,-25.19,1
1718784366.162087,20.83332846918342,16.77,27.44,1
1718784366.8174267,20.833328911378874,15.754583333333333,31.21,1
1718784367.472671,20.83332931337473,19.816666666666666,39.87,1
1718784368.1285453,20.833329678825514,24.12125,37.0,1
1718784368.7674692,20.8333300110535,27.315833333333334,-10.92,1
1718784369.4392455,20.83333031307894,28.995,-31.910000000000004,1
1718784370.0632257,20.833330587647517,25.740833333333335,-27.72,1
1718784370.7499697,20.83333083725532,20.822916666666668,-29.530000000000005,1
1718784371.3907073,20.833331064171507,17.628333333333334,-26.87,1
1718784372.0295975,20.83333127045895,15.849166666666667,29.680000000000003,1
1718784372.7328336,20.833331457992983,14.918333333333333,31.75,1
1718784373.3727436,20.83333162847847,19.296666666666667,32.64,1
1718784373.9956362,20.83333178346528,23.485833333333332,29.82,1
1718784374.6195757,20.83333192436237,25.751666666666665,12.190000000000001,1
1718784375.2588117,20.833332052450643,26.889583333333334,-23.67,1
1718784375.9140296,20.833332168894522,26.293333333333333,-28.019999999999996,1
1718784376.5541203,20.8333322747526,22.1975,-26.229999999999997,1
1718784377.2574227,20.833332370987215,18.456666666666667,-24.060000000000002,1
1718784377.8973398,20.83333245847322,16.275833333333335,-5.239999999999998,1
1718784378.5679657,20.833332538005948,15.278333333333334,24.090000000000003,1
1718784379.2079086,20.83333261030845,16.225,25.040000000000003,1
1718784379.8473864,20.833332676037983,19.69625,25.500000000000004,1
1718784380.4862833,20.833332735792112,22.7,25.930000000000003,1
1718784381.1265588,20.833332790114035,24.454166666666666,15.559999999999999,1
1718784381.7652736,20.833332839497597,25.6875,-7.640000000000001,1
1718784382.4525394,20.83333288439176,25.7475,-27.770000000000003,1
1718784383.092263,20.833332925204644,23.363333333333333,-27.78,1
1718784383.748385,20.83333296230725,19.506666666666668,-28.809999999999995,1
1718784384.387419,20.83333299603689,16.796666666666667,5.85,1
1718784385.0432587,20.833333026700203,15.155,33.26,1
1718784385.6663795,20.83333305457595,16.991666666666667,32.54,1
1718784386.306489,20.833333079917526,21.445,32.12,1
1718784386.9613948,20.83333310295532,24.658333333333335,13.95,1
1718784387.6017256,17.04545433602,26.248333333333335,-39.95,1
1718784388.240416,13.60192818426059,23.923333333333332,-40.11,1
1718784388.9108982,10.471449864479327,16.025,-41.11,1
1718784389.584056,7.625560482859995,8.5825,-40.080000000000005,1
1718784390.2237701,5.038388317751512,3.0341666666666667,20.78,1
1718784390.910727,2.6864136221983426,-0.955,23.17,1
1718784391.5500314,0.5482548080591004,0.715,22.980000000000004,1
1718784392.2374256,-1.395525932067491,2.4079166666666665,19.87,1
1718784392.9417067,-3.1625993321825687,2.17,22.29,1
1718784393.5809739,-4.769029695923551,0.7633333333333333,-16.0,1
1718784394.2519016,-6.229420935688068,-0.325,-20.99,1
1718784394.8909175,-7.5570493354740025,-5.125416666666666,-9.700000000000003,1
1718784395.5619009,-8.763984244370306,-9.971666666666666,3.3499999999999996,1
1718784396.1867995,-9.861197797912403,-12.4725,18.659999999999997,1
1718784396.8414917,-10.85866466476885,-12.92625,16.990000000000002,1
1718784397.4818754,-11.765452725547439,-12.230416666666667,14.439999999999998,1
1718784398.1695805,-12.589805508073429,-12.193333333333333,20.21,1
1718784398.8088887,-13.339217128551603,-12.917916666666667,18.18,1
1718784399.4489095,-14.020500419895397,-13.152916666666666,6.92,1
1718784400.1362355,-14.639848866571574,-13.458333333333334,-16.21,1
1718784400.7756085,-15.202892909004458,-15.16375,-16.24,1
1718784401.4139826,-15.71475112939799,-18.76875,-2.08,1
1718784402.1017783,-16.180076784301207,-21.59375,21.0,1
1718784402.7424517,-16.60310010694049,-22.184583333333332,16.549999999999997,1
1718784403.4297106,-16.987666763885294,-20.352916666666665,16.52,1
1718784404.069113,-17.3372728156533,-19.150833333333335,16.549999999999997,1
1718784404.6907108,-17.655096499078756,-18.915,16.92,1
1718784405.3477545,-17.94402712037463,-18.825833333333332,6.409999999999999,1
1718784406.0037756,-18.206691321552693,-18.590416666666666,-9.049999999999997,1
1718784406.7346144,-18.4454769589873,-19.315833333333334,0,1
1718784407.3943293,-18.66255481120057,-21.942916666666665,1.92,1
1718784408.0818763,-18.85989831321264,-22.90375,8.86,1
1718784408.7211392,-19.039301496859977,-22.78375,15.7,1
1718784409.4095657,-19.20239530017574,-22.10875,12.1,1
1718784410.0481298,-19.350662394099157,-21.09,12.969999999999999,1
1718784410.6882184,-19.485450661302263,-20.665,13.34,1
1718784411.3596542,-19.60798544966872,-20.414583333333333,15.149999999999999,1
1718784411.9994276,-19.71938071182005,-20.060833333333335,14.77,1
1718784412.6864247,-19.820649131957623,-19.615,-12.960000000000003,1
1718784413.37442,-19.912711332082683,-19.345,-15.929999999999996,1
1718784414.013406,-19.99640424128729,-21.838333333333335,-12.189999999999998,1
1718784414.6518242,-20.07248870420057,-24.325416666666666,22.189999999999998,1
1718784415.307544,-20.141656397758094,-25.324166666666667,23.96,1
1718784415.9799144,-20.20453611917402,-22.817083333333333,23.75,1
1718784416.6197994,-20.261699502279413,-19.977083333333333,23.57,1
1718784417.2584546,-20.313666214193404,-18.6,23.18,1
1718784417.9466345,-20.360908679569764,-17.865833333333335,14.8,1
1718784418.6017332,-20.40385637536645,-17.239583333333332,-8.94,1
1718784419.2419705,-20.442899735181623,-17.530833333333334,-11.430000000000001,1
1718784419.8965907,-20.47839369864996,-20.042083333333334,-4.510000000000002,1
1718784420.5367377,-20.510660938166634,-22.479166666666668,-1.6300000000000026,1
1718784421.279749,-20.539994792272694,-23.317916666666665,0,1
1718784421.9271197,-20.566661932369115,-23.4175,17.46,1
1718784422.6149406,-20.590904787002223,-23.438333333333333,15.61,1
1718784423.2546186,-20.612943745759605,-21.919583333333332,16.26,1
1718784423.8935957,-20.632979162811758,-20.680416666666666,14.859999999999998,1
1718784424.5333674,-20.651193178313722,-19.992916666666666,6.1899999999999995,1
1718784425.2538922,-20.667751374224597,-19.660833333333333,-5.280000000000001,1
1718784425.8914757,-20.682804279598113,-20.195833333333333,2.0900000000000016,1
1718784426.5476983,-20.69648873902859,-21.61375,-18.16,1
1718784427.2039754,-20.70892915669266,-22.24041666666667,-19.130000000000003,1
1718784427.8749435,-20.720238627296354,-24.105416666666667,13.56,1
1718784428.5300682,-20.73051996420881,-25.987916666666667,17.41,1
1718784429.2019105,-20.739866634129218,-24.085833333333333,11.520000000000003,1
1718784429.8419933,-20.74836360678414,-21.57125,-15.580000000000002,1
1718784430.5435321,-20.756088127379524,-20.810833333333335,-21.119999999999997,1
1718784431.1841176,-20.763110418829868,-23.028333333333332,-16.779999999999998,1
1718784431.8247597,-20.769494320148365,-25.393333333333334,-2.8000000000000007,1
1718784432.495868,-20.775297866801544,-26.157083333333333,17.54,1
1718784433.1511,-20.780573818304433,-25.0575,20.0,1
1718784433.7898948,-20.785370137852514,-22.24125,18.980000000000004,1
1718784434.461958,-20.78973042835077,-19.957083333333333,19.020000000000003,1
1718784435.101546,-20.793694328803735,-18.48875,16.69,1
1718784435.7556682,-20.797297874670058,-17.519166666666667,-8.82,1
1718784436.4130323,-20.800573825457633,-16.99416666666667,-12.04,1
1718784437.0520413,-20.80355196253724,-18.905,-13.779999999999998,1
1718784437.7230165,-20.80625935988234,-21.01125,-4.149999999999999,1
1718784438.3635046,-20.808720630196063,-22.555833333333332,1.2199999999999989,1
1718784439.0181482,-20.81095814866309,-22.660833333333333,19.38,1
1718784439.674148,-20.81299225636038,-21.950833333333332,22.9,1
1718784440.312785,-20.814841445176103,-19.99875,25.22,1
1718784440.9534082,-20.816522525917673,-18.124583333333334,25.95,1
1718784441.6242085,-20.81805078113728,-16.645833333333332,20.419999999999998,1
1718784442.26407,-20.819440104064192,-15.560416666666667,-15.179999999999998,1
1718784442.966916,-20.820703124906842,-15.36875,-10.209999999999999,1
1718784443.6062183,-20.82185132567289,-18.872916666666665,-9.079999999999998,1
1718784444.2456348,-20.822895144551104,-21.438333333333333,22.15,1
1718784444.9016323,-20.823844070804036,-22.39125,27.65,1
1718784445.5408912,-20.824706731033974,-20.253333333333334,29.96,1
1718784446.2445328,-20.825490967606644,-17.891666666666666,29.47,1
1718784446.8844752,-20.826203909945434,-16.2525,28.59,1
1718784447.5713844,-20.826852039344335,-15.423333333333334,-21.85,1
1718784448.227044,-20.82744124788879,-14.99875,-24.07,1
1718784448.8987339,-20.82797689202011,-19.15875,-19.89,1
1718784449.5382502,-20.828463841230406,-23.756666666666668,-1.3500000000000014,1
1718784450.2410285,-20.828906522330673,-25.830416666666668,21.560000000000002,1
1718784450.881213,-20.829308959694547,-25.104166666666668,15.169999999999998,1
1718784451.5526175,-20.82967481184353,-22.612083333333334,8.86,1
1718784452.207958,-20.830007404706237,-21.223333333333333,11.76,1
1718784452.8953583,-20.830309761854156,-21.285416666666666,11.870000000000001,1
1718784453.5348072,-20.83058463198863,-21.12875,15.23,1
1718784454.1746604,-20.83083451392905,-20.63375,-0.8099999999999987,1
1718784454.8461561,-20.831061679329444,-20.010416666666668,-11.120000000000001,1
1718784455.4855285,-20.831268193329798,-20.980416666666667,-13.259999999999998,1
1718784456.1400664,-20.83145593333012,-22.909166666666668,-7.890000000000001,1
1718784456.779981,-20.831626606057682,-24.576666666666668,19.49,1
1718784457.4357643,-20.831781763082745,-24.992083333333333,23.14,1
1718784458.0909524,-20.831922814923704,-22.6525,19.580000000000002,1
1718784458.7148697,-20.832051043870035,-20.1325,17.060000000000002,1
1718784459.3544488,-20.832167615639428,-19.00875,16.199999999999996,1
1718784460.0091114,-20.832273589975237,-18.6675,9.36,1
1718784460.6651475,-20.832369930280517,-18.3675,-6.059999999999999,1
1718784461.336022,-20.83245751237623,-18.652916666666666,-1.7699999999999996,1
1718784461.9761446,-20.83253713246324,-20.50583333333333,3.17,1
1718784462.6636393,-20.83260951436052,-21.626666666666665,21.89,1
1718784463.3185272,-20.83267531608532,-21.611666666666668,20.48,1
1718784463.9899957,-20.832735135835136,-19.94708333333333,28.81,1
1718784464.6300268,-20.832789517425887,-18.484583333333333,26.06,1
1718784465.2542844,-20.83283895523565,-17.155833333333334,20.419999999999998,1
1718784465.9097838,-20.83288389869908,-16.399166666666666,-2.5199999999999996,1
1718784466.5702684,-20.8329247563931,-16.475416666666668,4.9799999999999995,1
1718784467.2040682,-20.832961899751304,-18.773333333333333,-1.2800000000000011,1
1718784467.891558,-20.832995666440578,-20.173333333333332,-4.880000000000001,1
1718784468.5318785,-20.83302636343083,-21.313333333333333,12.55,1
1718784469.1864274,-20.833054269785602,-22.532083333333333,19.400000000000002,1
1718784469.8421867,-20.833079639199035,-22.045416666666668,24.55,1
1718784470.568588,-20.83310270230215,-20.569166666666668,0,1
1718784471.2490256,-20.833123668759534,-19.04083333333333,27.400000000000002,1
1718784471.9527798,-20.833142729175332,-20.268333333333334,21.52,1
1718784472.5919561,-20.83316005682606,-19.428333333333335,5.039999999999999,1
1718784473.2632437,-20.83317580923581,-18.493333333333332,-2.25,1
1718784473.9187558,-20.833190129608315,-19.669583333333332,-3.709999999999999,1
1718784474.6065192,-20.83320314812877,-21.59625,0.020000000000003126,1
1718784475.2468407,-20.833214983147368,-23.089166666666667,16.22,1
1718784475.9868524,-20.83322574225518,-23.537916666666668,0,1
1718784476.6693795,-20.83323552326229,-22.229583333333334,20.540000000000003,1
1718784477.3243814,-20.833244415086927,-22.535416666666666,17.37,1
1718784477.96259,-20.83325249856387,-21.605,9.500000000000002,1
1718784478.6357503,-20.833259847179274,-20.63125,-0.7300000000000004,1
1718784479.2743683,-20.833266527738736,-20.77125,0.6699999999999982,1
1718784479.9152007,-20.83327260097461,-21.99041666666667,1.0,1
1718784480.5536938,-20.833278122098132,-22.76875,-19.52,1
1718784481.1936383,-20.833283141301333,-23.123333333333335,-13.709999999999999,1
1718784481.8325827,-20.833287704213333,-25.105833333333333,-11.299999999999997,1
1718784482.4717913,-20.83329185231515,-26.460833333333333,-9.0,1
1718784483.1280901,-20.8332956233168,-26.792916666666667,-4.950000000000003,1
1718784483.767862,-20.833299051500127,-26.66625,20.66,1
1718784484.4226942,-20.833302168030418,-26.154166666666665,17.04,1
1718784485.0622976,-20.83330500123977,-23.24041666666667,13.18,1
1718784485.7017932,-20.833307576884643,-21.022083333333335,12.690000000000001,1
1718784486.357231,-20.833309918379975,-20.15041666666667,13.989999999999998,1
1718784486.997081,-20.8333120470121,-19.596666666666668,4.760000000000001,1
1718784487.7008803,-20.83331398213221,-18.901666666666667,-2.6999999999999993,1
1718784488.3399942,-20.83331574133231,-19.10125,-6.909999999999998,1
1718784488.9633563,-20.833317340605134,-20.130416666666665,-6.359999999999999,1
1718784489.602639,-20.833318794489514,-21.30625,-6.460000000000001,1
1718784490.290243,-20.83332011620259,-22.045,20.88,1
1718784490.9453242,-20.83332131775993,-22.51875,24.71,1
1718784491.6174464,-20.833322410084783,-20.45625,26.14,1
1718784492.256008,-20.833323403107382,-17.90125,25.360000000000003,1
1718784492.8959851,-20.833324305855193,-16.374583333333334,21.2,1
1718784493.5682921,-20.833325126535026,-15.615,-11.389999999999999,1
1718784494.223964,-20.833325872607595,-15.459166666666667,-6.41,1
1718784494.8624222,-20.833326550855393,-18.2775,-4.56,1
1718784495.5662062,-20.833327167444295,-20.514583333333334,-2.09,1
1718784496.205599,-20.83332772797966,-21.5925,23.05,1
1718784496.9091876,-20.83332823755727,-21.91,25.16,1
1718784497.5483847,-20.83332870080964,-20.04125,25.869999999999997,1
1718784498.1888173,-20.833329121948154,-18.199166666666667,25.94,1
1718784498.859393,-20.833329504801355,-17.1625,24.28,1
1718784499.4998953,-20.833329852849715,-16.485833333333332,18.299999999999997,1
1718784500.1541364,-20.833330169257316,-16.1575,-4.9,1
1718784500.827076,-20.83333045690059,-16.660416666666666,-6.030000000000001,1
1718784501.4661493,-20.833330718394475,-19.260833333333334,-4.5,1
1718784502.1053624,-20.833330956116193,-21.555416666666666,-1.3099999999999987,1
1718784502.7773366,-20.83333117222684,-22.751666666666665,15.98,1
1718784503.4321063,-20.83333136869107,-23.28,22.17,1
1718784504.1795223,-20.83333154729491,-22.19333333333333,0,1
1718784504.871057,-20.83333170966204,-20.327916666666667,22.56,1
1718784505.5592883,-20.83333185726852,-21.195833333333333,19.35,1
1718784506.1982656,-20.833331991456227,-20.5675,-4.07,1
1718784506.8545747,-20.83333211344506,-19.64125,-6.02,1
1718784507.5256982,-20.833332224343994,-21.243333333333332,-7.249999999999998,1
1718784508.1645808,-20.8333323251612,-23.24041666666667,17.18,1
1718784508.8519108,-20.833332416813217,-24.288333333333334,24.41,1
1718784509.491334,-20.833332500133224,-22.654583333333335,25.1,1
1718784510.1844087,-20.833332575878693,-20.44375,25.86,1
1718784510.8185368,-20.833332644738203,-18.907916666666665,25.310000000000002,1
1718784511.5067778,-20.833332707337764,-18.013333333333332,21.22,1
1718784512.129766,-20.83333276424645,-17.371666666666666,0.7999999999999989,1
1718784512.7858706,-20.833332815981624,-17.254583333333333,-8.35,2
1718784513.4402418,-20.833332863013595,-18.147083333333335,-9.110000000000003,2
1718784514.0806792,-20.833332905769936,-19.352916666666665,-7.200000000000003,2
1718784514.735727,-20.833332944639334,-20.432916666666667,-18.32,2
1718784515.3757718,-20.833332979975154,-21.29875,-17.509999999999998,2
1718784516.031375,-20.833333012098624,-22.496666666666666,-12.279999999999998,1
1718784516.6701207,-20.83333304130178,-23.52875,-0.21000000000000085,1
1718784517.3586507,-20.833333067850102,-23.674166666666668,7.84,1
1718784517.9979706,-20.833333091984944,-22.440416666666668,15.84,1
1718784518.6523762,-20.833333113925704,-20.74875,17.200000000000003,1
1718784519.2929397,-17.045454345993065,-18.63,17.240000000000002,1
1718784519.948346,-13.601928193327028,-15.463333333333333,17.5,1
1718784520.5870943,-10.471449872721545,-11.77625,9.349999999999998,1
1718784521.2423058,-7.625560490352921,-8.475,-23.83,1
1718784521.9312627,-5.038388324563251,-6.2375,-28.939999999999998,1
1718784522.554304,-2.6864136283908375,-6.907916666666667,-31.46,1
1718784523.209234,-0.5482548136886423,-7.685833333333333,-34.370000000000005,1
1718784523.897055,1.3955259269497158,-7.42875,17.45,1
1718784524.5368416,3.1625993275300424,-6.383333333333334,19.909999999999997,1
1718784525.175509,4.769029691693989,-0.6758333333333333,20.459999999999997,1
1718784525.8639548,6.2294209318430145,5.315833333333333,14.3,1
1718784526.5027819,7.557049331978499,9.778333333333334,-37.410000000000004,1
1718784527.1898618,8.763984241192569,12.22625,-37.760000000000005,1
1718784527.830017,9.861197795023545,9.702916666666667,-42.480000000000004,1
1718784528.501865,10.858664662142619,7.530833333333334,-44.17,1
1718784529.1394854,11.765452723159955,6.649583333333333,-44.39,1
1718784529.7958064,12.589805505902987,6.315833333333333,3.210000000000001,1
1718784530.4672942,13.339217126578479,6.31125,25.72,1
1718784531.1068199,14.020500418101644,10.745833333333334,26.66,1
1718784531.7783456,14.639848864940893,17.415,8.030000000000001,1
1718784532.41837,15.202892907522012,22.226666666666667,-36.84,1
1718784533.105519,15.714751128050326,23.409583333333334,-39.07,1
1718784533.744733,16.18007678307605,20.148333333333333,-38.6,1
1718784534.400572,16.60310010582672,17.329166666666666,-37.379999999999995,1
1718784535.040781,16.98766676287276,16.011666666666667,-11.210000000000003,1
1718784535.6954,17.33727281473281,15.48,24.44,1
1718784536.382664,17.65509649824196,17.425833333333333,31.869999999999997,1
1718784537.0222497,17.944027119613892,22.88458333333333,31.04,1
1718784537.6942282,18.206691320861125,27.56833333333333,28.689999999999998,1
1718784538.3335261,18.445476958358594,30.3325,-22.219999999999995,1
1718784539.005331,18.662554810629032,31.616666666666667,-25.03,1
1718784539.645473,18.85989831269305,28.174583333333334,-24.420000000000005,1
1718784540.283932,19.039301496387623,24.48625,-26.53,1
1718784540.93889,19.202395299746325,22.3825,-31.8,1
1718784541.5786204,19.350662393708784,20.70916666666667,25.13,1
1718784542.29808,19.48545066094738,18.985,29.840000000000003,1
1718784543.0181272,19.6079854493461,22.72625,31.43,1
1718784543.6576746,19.719380711526757,27.246666666666666,28.47,1
1718784544.3454406,19.820649131691003,29.418333333333333,-17.93,1
1718784545.0002756,19.912711331840303,30.153333333333332,-29.13,1
1718784545.688071,19.996404241066934,26.68125,-28.009999999999998,1
1718784546.3273718,20.072488704000243,21.722916666666666,-24.61,1
1718784546.9660678,20.141656397575982,18.935833333333335,-22.189999999999998,1
1718784547.6067965,20.204536119008456,17.65125,7.099999999999996,1
1718784548.262433,20.261699502128906,16.84958333333333,29.78,1
1718784548.9010155,20.313666214056575,18.755,30.439999999999998,1
1718784549.5413525,20.36090867944537,22.6,27.190000000000005,1
1718784550.1969512,20.40385637525337,25.519166666666667,24.480000000000004,1
1718784550.8362355,20.442899735078825,26.94,17.379999999999995,1
1718784551.5399299,20.478393698556502,27.570833333333333,-25.22,1
1718784552.1619055,20.51066093808166,27.323333333333334,-31.11,1
1718784552.802256,20.539994792195454,23.326666666666668,-28.660000000000004,1
1718784553.4419441,20.566661932298896,19.053333333333335,-30.009999999999998,1
1718784554.1291034,20.590904786938385,16.6075,-16.080000000000002,1
1718784554.769703,20.61294374570157,14.874583333333334,25.46,1
1718784555.440352,20.632979162759003,14.865,26.839999999999996,1
1718784556.0801923,20.65119317826575,18.69,26.65,1
1718784556.752056,20.667751374180988,22.325,25.240000000000002,1
1718784557.39125,20.68280427955848,24.453333333333333,24.25,1
1718784558.0145576,20.696488738992556,25.61125,22.89,1
1718784558.6856663,20.708929156659895,26.4975,-7.759999999999996,1
1718784559.341315,20.720238627266564,27.08,-23.68,1
1718784559.9968612,20.73051996418173,24.467916666666667,-25.370000000000005,1
1718784560.6373825,20.739866634104608,20.589166666666667,-24.9,1
1718784561.2757127,20.748363606761764,17.748333333333335,-23.89,1
1718784561.9321606,20.75608812735918,16.045,-14.790000000000001,1
1718784562.5708742,20.763110418811376,14.81,20.92,1
1718784563.226904,20.76949432013156,14.693333333333333,24.150000000000002,1
1718784563.8665524,20.775297866786254,17.988333333333333,22.1,1
1718784564.506155,20.78057381829054,21.377916666666668,19.54,1
1718784565.1456246,20.78537013783988,23.2075,18.88,1
1718784565.784977,20.789730428339293,24.1075,-14.419999999999996,1
1718784566.4566069,20.793694328793293,24.761666666666667,-24.150000000000002,1
1718784567.0800152,20.79729787466058,22.378333333333334,-25.03,1
1718784567.7199862,20.800573825449003,19.153333333333332,-24.690000000000005,1
1718784568.3909516,20.803551962529408,16.96625,-26.729999999999997,1
1718784569.046891,20.80625935987521,15.587916666666667,-21.330000000000002,1
1718784569.7175992,20.808720630189587,14.4375,18.86,1
1718784570.3570921,20.810958148657203,14.05,25.65,1
1718784571.092382,20.812992256355027,17.546666666666667,0,1
1718784571.748555,20.814841445171236,22.268333333333334,22.93,1
1718784572.3879054,20.816522525913243,22.576666666666668,21.119999999999997,1
1718784573.04282,20.818050781133255,23.6575,-18.939999999999998,1
1718784573.6990068,20.819440104060536,25.35625,-28.15,1
1718784574.337599,20.82070312490352,22.9825,-26.46,1
1718784574.978111,20.82185132566986,19.35625,-24.87,1
1718784575.617508,20.822895144548358,17.248333333333335,-28.810000000000002,1
1718784576.2890382,20.823844070801545,16.245,-30.87,1
1718784576.9285674,20.824706731031704,15.061666666666667,9.889999999999999,1
1718784577.5998192,20.82549096760459,13.943333333333333,32.86,1
1718784578.2400315,20.826203909943555,17.02,30.230000000000004,1
1718784578.8954344,20.82685203934263,22.110833333333332,30.88,1
1718784579.5347636,20.82744124788723,25.644583333333333,25.59,1
1718784580.2227824,20.827976892018704,27.574166666666667,-11.06,1
1718784580.8778672,20.82846384122912,28.55,-26.660000000000004,1
1718784581.5330007,20.8289065223295,25.91583333333333,-32.0,1
1718784582.1723557,20.829308959693492,21.88458333333333,-30.430000000000003,1
1718784582.8284667,20.829674811842562,18.714583333333334,-36.339999999999996,1
1718784583.48294,20.830007404705356,16.62,23.229999999999997,1
1718784584.1392088,20.83030976185335,14.820833333333333,31.78,1
1718784584.8104987,20.8305846319879,18.558333333333334,29.619999999999997,1
1718784585.449542,20.830834513928398,23.624583333333334,21.82,1
1718784586.0894938,20.83106167932885,26.211666666666666,18.150000000000002,1
1718784586.7608202,20.831268193329258,26.764583333333334,-23.25,1
1718784587.4161446,20.83145593332962,26.829583333333332,-27.630000000000003,1
1718784588.0870535,20.831626606057227,23.251666666666665,-24.740000000000002,1
1718784588.7275722,20.831781763082326,19.424583333333334,-19.57,1
1718784589.3674757,20.831922814923335,17.47833333333333,-0.16000000000000014,1
1718784590.08656,20.8320510438697,16.88083333333333,25.11,1
1718784590.7264903,20.83216761563912,18.27166666666667,23.47,1
1718784591.4130547,20.832273589974964,21.52,22.07,1
1718784592.0533981,20.832369930280255,24.16125,20.38,1
1718784592.7242339,20.832457512376,25.376666666666665,-0.5,1
1718784593.3805647,20.832537132463028,25.955833333333334,-25.02,1
1718784594.0512612,20.832609514360325,24.45916666666667,-22.64,1
1718784594.6913893,20.83267531608515,20.778333333333332,-21.63,1
1718784595.3473432,20.83273513583498,18.118333333333332,-24.08,1
1718784596.0349,20.83278951742575,16.83125,7.290000000000001,1
1718784596.6892421,20.832838955235516,15.698333333333334,23.6,1
1718784597.3612447,20.832883898698952,17.68,21.569999999999997,1
1718784597.983651,20.83292475639299,21.100833333333334,21.49,1
1718784598.6721964,20.832961899751208,23.262916666666666,12.209999999999997,1
1718784599.3417861,20.832995666440485,24.56625,-23.240000000000002,1
1718784600.0459368,20.83302636343075,24.56833333333333,-26.43,1
1718784600.685152,20.83305426978552,21.231666666666666,-27.6,1
1718784601.3727264,20.83307963919896,18.094583333333333,-33.32,1
1718784601.9961221,20.833102702302096,16.041666666666668,-29.38,1
1718784602.6692023,20.833123668759484,14.334166666666667,17.77,1
1718784603.324851,20.833142729175282,13.303333333333333,23.459999999999997,1
1718784603.9957771,20.833160056826017,16.879583333333333,23.070000000000004,1
1718784604.6361423,20.83317580923576,21.300833333333333,17.81,1
1718784605.2754197,20.833190129608276,23.789166666666667,-30.989999999999995,1
1718784605.9788766,20.833203148128742,24.608333333333334,-30.480000000000004,1
1718784606.6184266,20.833214983147336,20.685,-27.35,1
1718784607.257547,20.833225742255152,17.425833333333333,-21.330000000000002,1
1718784607.897667,20.833235523262264,16.24,-16.310000000000002,1
1718784608.5364954,20.833244415086906,16.142916666666668,23.02,1
1718784609.1756012,20.83325249856384,16.537916666666668,29.38,1
1718784609.8477757,20.833259847179264,20.199583333333333,26.729999999999997,1
1718784610.486786,20.83326652773872,24.47833333333333,25.35,1
1718784611.1594071,20.833272600974595,26.7425,-21.5,1
1718784611.8142354,20.833278122098104,27.826666666666668,-27.470000000000006,1
1718784612.5020552,20.833283141301315,24.47833333333333,-27.72,1
1718784613.1568658,20.833287704213316,20.475,-31.75,1
1718784613.8438542,20.833291852315135,18.17125,-29.299999999999997,1
1718784614.4843066,20.833295623316783,16.405,23.32,1
1718784615.1397629,20.833299051500106,15.27,27.62,1
1718784615.8116407,20.8333021680304,19.0025,25.41,1
1718784616.4513218,20.83330500123976,23.6675,23.16,1
1718784617.138211,20.83330757688463,25.914583333333333,-16.89,1
1718784617.7771316,20.833309918379964,26.822916666666668,-26.110000000000003,1
1718784618.4819944,20.83331204701208,24.065833333333334,-25.879999999999995,1
1718784619.121021,20.833313982132204,20.196666666666665,-25.979999999999997,1
1718784619.7759304,20.83331574133231,18.033333333333335,-20.46,1
1718784620.416262,20.833317340605134,16.893333333333334,0.5100000000000016,1
1718784621.1352823,20.833318794489507,16.455,23.67,1
1718784621.7738748,20.833320116202593,18.27625,23.559999999999995,1
1718784622.4140828,20.833321317759935,21.80291666666667,20.889999999999997,1
1718784623.0862627,20.83332241008478,24.411666666666665,19.46,1
1718784623.7247753,20.833323403107375,25.80291666666667,-7.579999999999998,1
1718784624.3797143,20.833324305855193,26.517916666666668,-24.02,1
1718784625.0197887,20.83332512653503,24.655,-28.28,1
1718784625.691766,20.833325872607602,21.424583333333334,-26.93,1
1718784626.3313088,20.833326550855393,18.3725,10.54,1
1718784627.0036352,20.833327167444295,16.74416666666667,22.630000000000003,1
1718784627.6422865,20.83332772797967,19.075,20.75,1
1718784628.2658708,20.833328237557264,22.383333333333333,17.430000000000003,1
1718784628.9057848,20.83332870080964,24.245833333333334,-14.739999999999998,1
1718784629.5606196,20.833329121948168,24.88625,-29.150000000000006,1
1718784630.2330368,20.833329504801355,22.43166666666667,-26.75,1
1718784630.8720198,20.83332985284971,18.824166666666667,-27.72,1
1718784631.5435522,20.833330169257316,16.75583333333333,-28.439999999999998,1
1718784632.1989467,20.833330456900583,15.448333333333334,23.46,1
1718784632.8547337,20.833330718394475,14.484166666666667,20.220000000000002,1
1718784633.5088792,20.83333095611619,18.28125,18.780000000000005,1
1718784634.1485171,20.83333117222684,21.97833333333333,16.150000000000002,1
1718784634.7739182,20.83333136869107,23.79083333333333,-19.35,1
1718784635.4611979,20.83333154729491,24.4475,-32.809999999999995,1
1718784636.1005325,20.83333170966204,21.924583333333334,-32.260000000000005,1
1718784636.7720451,20.83333185726852,18.52,-30.040000000000006,1
1718784637.4112732,20.83333199145624,16.089583333333334,-18.46,1
1718784638.1144934,20.833332113445067,15.043333333333333,17.46,1
1718784638.7539647,20.833332224344,15.564583333333333,24.7,1
1718784639.3941834,20.833332325161198,19.0525,21.880000000000003,1
1718784640.0321383,20.83333241681321,22.979166666666668,17.960000000000004,1
1718784640.7362618,20.83333250013323,25.126666666666665,-7.619999999999999,1
1718784641.3920438,20.833332575878693,26.065,-28.28,1
1718784642.079296,20.83333264473821,24.4375,-23.74,1
1718784642.7193937,20.83333270733776,20.800833333333333,-27.32,1
1718784643.3744066,20.833332764246443,18.749166666666667,-24.340000000000003,1
1718784644.0142746,20.833332815981617,17.409583333333334,26.14,1
1718784644.6697016,20.83333286301359,16.6675,25.330000000000002,1
1718784645.3092372,20.83333290576993,20.573333333333334,26.99,1
1718784645.9806654,20.833332944639334,24.31,27.450000000000003,1
1718784646.603811,20.833332979975154,26.5325,-16.109999999999996,1
1718784647.2601166,20.833333012098617,27.781666666666666,-28.72,1
1718784647.8992217,20.833333041301774,24.888333333333332,-26.020000000000003,1
1718784648.602009,20.83333306785011,20.940833333333334,-23.479999999999997,1
1718784649.2419014,20.833333091984944,18.33625,-19.14,1
1718784649.9138174,20.833333113925704,17.2525,24.7,1
1718784650.6029885,17.045454345993058,16.94333333333333,23.51,1
1718784651.2408044,13.601928193327028,18.788333333333334,24.610000000000003,1
1718784651.91159,10.471449872721545,19.555,21.150000000000002,1
1718784652.583698,7.6255604903529095,18.783333333333335,20.1,1
1718784653.2238564,5.038388324563251,16.950833333333332,-5.780000000000001,1
1718784653.879328,2.6864136283908375,14.578333333333333,-17.49,1
1718784654.566657,0.5482548136886423,9.87,-16.45,1
1718784655.2372556,-1.395525926949728,3.888333333333333,-13.33,1
1718784655.8772995,-3.162599327530055,-1.0441666666666667,20.05,1
1718784656.564568,-4.769029691693989,-4.206666666666667,19.759999999999998,1
1718784657.2367442,-6.2294209318430145,-4.135,12.84,1
1718784657.8761454,-7.557049331978499,-4.244166666666667,13.8,1
1718784658.5156398,-8.763984241192581,-5.885,8.5,1
1718784659.1546552,-9.861197795023557,-7.7995833333333335,12.870000000000001,1
1718784659.7943883,-10.858664662142631,-9.722916666666666,-9.410000000000004,1
1718784660.417991,-11.765452723159967,-11.052916666666667,-15.56,1
1718784661.057186,-12.589805505903,-14.30125,-18.38,1
1718784661.7289543,-13.339217126578484,-17.940416666666668,16.93,1
1718784662.3842816,-14.020500418101655,-20.93375,15.920000000000002,1
1718784663.0246053,-14.639848864940898,-19.940416666666668,8.0,1
1718784663.694494,-15.202892907522024,-18.63458333333333,8.81,1
1718784664.3346653,-15.714751128050326,-19.04,15.730000000000002,1
1718784664.9907544,-16.180076783076057,-19.685416666666665,7.680000000000001,1
1718784665.646155,-16.60310010582672,-19.36625,14.810000000000002,1
1718784666.33329,-16.98766676287277,-19.564583333333335,14.03,1
1718784666.9723837,-17.337272814732824,-19.408333333333335,5.369999999999999,1
1718784667.6439896,-17.655096498241964,-19.2725,-2.2499999999999964,1
1718784668.283349,-17.944027119613907,-19.976666666666667,-24.480000000000004,1
1718784668.9554405,-18.206691320861125,-21.257083333333334,-25.85,1
1718784669.5944738,-18.4454769583586,-21.4875,-24.740000000000002,1
1718784670.2499282,-18.662554810629032,-24.382916666666667,-3.75,1
1718784670.905815,-18.85989831269306,-27.05666666666667,18.04,1
1718784671.576746,-19.039301496387626,-26.563333333333333,17.29,1
1718784672.2481165,-19.202395299746332,-23.61625,15.900000000000002,1
1718784672.8883982,-19.350662393708784,-21.405,14.11,1
1718784673.5275352,-19.48545066094738,-20.516666666666666,15.39,1
1718784674.1827207,-19.6079854493461,-20.02375,-1.4000000000000004,1
1718784674.8708553,-19.71938071152676,-19.409583333333334,-12.809999999999999,1
1718784675.5259523,-19.820649131690995,-20.44875,-15.500000000000002,1
1718784676.1979048,-19.9127113318403,-22.458333333333332,-13.11,1
1718784676.8381433,-19.99640424106694,-24.232916666666668,21.05,1
1718784677.493404,-20.072488704000243,-24.98375,21.33,1
1718784678.1644075,-20.141656397575982,-22.4375,23.97,1
1718784678.8035774,-20.20453611900847,-19.625416666666666,24.110000000000003,1
1718784679.4752963,-20.26169950212891,-17.989583333333332,20.01,1
1718784680.1152053,-20.313666214056585,-16.977083333333333,13.28,1
1718784680.8185508,-20.360908679445384,-16.5375,-9.829999999999998,1
1718784681.4742012,-20.403856375253376,-17.002916666666668,5.769999999999998,1
1718784682.1766932,-20.442899735078825,-19.3625,-6.4399999999999995,1
1718784682.817604,-20.47839369855651,-20.225416666666668,2.8900000000000006,1
1718784683.4729557,-20.510660938081674,-21.1925,15.02,1
1718784684.1121066,-20.53999479219546,-21.464583333333334,14.3,1
1718784684.7513788,-20.566661932298903,-20.456666666666667,17.900000000000002,1
1718784685.4071298,-20.590904786938395,-19.641666666666666,2.169999999999998,1
1718784686.0626054,-20.61294374570157,-18.979166666666668,20.89,1
1718784686.7824981,-20.632979162759007,-19.779166666666665,22.599999999999998,1
1718784687.4209342,-20.651193178265768,-19.03375,10.920000000000002,1
1718784688.1404278,-20.667751374180995,-17.868333333333332,-5.970000000000002,1
1718784688.7796822,-20.682804279558482,-18.314166666666665,-17.66,1
1718784689.4673564,-20.696488738992556,-20.559583333333332,-17.28,1
1718784690.1074615,-20.708929156659906,-23.64625,-13.05,1
1718784690.7628667,-20.72023862726658,-25.530416666666667,0.7399999999999984,1
1718784691.4186616,-20.730519964181738,-26.2075,14.86,2
1718784692.0577924,-20.73986663410461,-26.1375,19.68,2
1718784692.696702,-20.748363606761764,-25.445,10.030000000000001,2
1718784693.336289,-20.75608812735918,-24.648333333333333,0.16999999999999993,2
1718784693.9916053,-20.763110418811376,-24.360416666666666,-0.44999999999999973,1
1718784694.6637294,-20.769494320131557,-25.005416666666665,-0.33000000000000007,1
1718784695.319227,-20.775297866786264,-25.578333333333333,8.38,1
1718784695.9746516,-20.78057381829054,-25.69875,16.23,1
1718784696.6137733,-20.785370137839884,-24.8175,25.81,1
1718784697.2704368,-20.789730428339293,-23.244583333333335,24.43,1
1718784697.909467,-20.793694328793293,-21.094583333333333,-4.390000000000001,1
1718784698.6123424,-20.79729787466057,-19.7375,-16.4,1
1718784699.252543,-20.800573825449003,-21.499583333333334,-15.610000000000003,1
1718784699.9074137,-20.8035519625294,-24.2275,-7.09,1
1718784700.5474188,-20.80625935987521,-25.87,6.1899999999999995,1
1718784701.2671869,-20.808720630189583,-25.8425,27.279999999999998,1
1718784701.9065719,-20.810958148657196,-24.230833333333333,28.499999999999996,1
1718784702.625312,-20.812992256355027,-21.2475,28.59,1
1718784703.2487414,-20.814841445171236,-18.61541666666667,27.41,1
1718784703.8884284,-20.81652252591325,-17.148333333333333,21.39,1
1718784704.5601463,-20.818050781133255,-16.235833333333332,-12.14,1
1718784705.2164557,-20.819440104060536,-16.079166666666666,-12.459999999999997,1
1718784705.8551877,-20.820703124903513,-19.02375,-11.88,1
1718784706.5108142,-20.82185132566986,-21.874166666666667,-7.790000000000001,1
1718784707.1507893,-20.822895144548358,-23.445416666666667,10.3,1
1718784707.8692722,-20.823844070801538,-23.98125,31.470000000000002,1
1718784708.5094016,-20.824706731031704,-22.65625,32.28000000000001,1
1718784709.1485949,-20.825490967604576,-19.729583333333334,30.27,1
1718784709.7885451,-20.826203909943555,-17.463333333333335,27.89,1
1718784710.4912057,-20.82685203934263,-16.337083333333332,-19.36,1
1718784711.146801,-20.827441247887236,-15.8125,-20.580000000000002,1
1718784711.8342676,-20.8279768920187,-19.579583333333332,-15.739999999999998,1
1718784712.473939,-20.82846384122912,-23.723333333333333,0.9600000000000009,1
1718784713.1293967,-20.8289065223295,-25.38083333333333,29.189999999999998,1
1718784713.7677069,-20.82930895969349,-24.531666666666666,33.22,1
1718784714.4089074,-20.829674811842565,-21.391666666666666,32.46,1
1718784715.0483818,-20.830007404705363,-18.564583333333335,30.18,1
1718784715.687516,-20.83030976185336,-16.98875,25.64,1
1718784716.342306,-20.8305846319879,-16.190416666666668,-17.32,1
1718784716.9823978,-20.830834513928398,-15.975416666666666,-15.319999999999999,1
1718784717.6389203,-20.831061679328844,-19.535416666666666,-12.87,1
1718784718.2614052,-20.83126819332925,-23.031666666666666,-10.310000000000002,1
1718784718.9015973,-20.83145593332962,-24.67375,-5.07,1
1718784719.588953,-20.831626606057235,-25.326666666666668,30.21,1
1718784720.2434185,-20.831781763082333,-25.48375,32.25,1
1718784720.899441,-20.831922814923335,-22.432916666666667,32.22,1
1718784721.5393958,-20.8320510438697,-19.30125,31.32,1
1718784722.241817,-20.83216761563912,-17.479583333333334,20.1,1
1718784722.8983812,-20.832273589974957,-16.39875,-19.57,1
1718784723.5537953,-20.83236993028026,-16.692916666666665,-19.44,1
1718784724.2405043,-20.832457512376,-20.702916666666667,-16.839999999999996,1
1718784724.8806314,-20.832537132463028,-24.339583333333334,-4.010000000000002,1
1718784725.536307,-20.832609514360325,-25.865,28.900000000000002,1
1718784726.1758978,-20.832675316085144,-25.4525,28.350000000000005,1
1718784726.8310142,-20.83273513583498,-22.370416666666667,29.070000000000004,1
1718784727.4863434,-20.83278951742574,-19.50375,30.31,1
1718784728.1259882,-20.832838955235523,-17.949166666666667,28.19,1
1718784728.7959297,-20.83288389869896,-16.8975,0.379999999999999,1
1718784729.4367855,-20.83292475639299,-16.17,-17.939999999999998,1
1718784730.0916607,-20.832961899751208,-18.155,-12.93,1
1718784730.73225,-20.832995666440492,-21.920833333333334,-11.329999999999998,1
1718784731.40378,-20.83302636343075,-24.107083333333332,10.110000000000003,1
1718784732.090815,-20.833054269785528,-24.982083333333332,32.57,1
1718784732.731143,-20.833079639198967,-23.67,33.260000000000005,1
1718784733.3863852,-20.83310270230209,-20.620416666666667,32.67,1
1718784734.0247207,-20.833123668759477,-18.012916666666666,32.06,1
1718784734.664931,-20.833142729175282,-16.620833333333334,6.02,1
1718784735.3198903,-20.833160056826014,-15.845416666666667,-15.71,1
1718784735.9922874,-20.83317580923577,-17.639166666666668,-14.529999999999998,1
1718784736.6321485,-20.833190129608276,-21.389583333333334,-11.49,1
1718784737.2710345,-20.833203148128735,-24.0025,22.189999999999998,1
1718784737.9421372,-20.833214983147336,-25.049583333333334,31.840000000000003,1
1718784738.5824313,-20.833225742255152,-22.638333333333332,31.909999999999997,1
1718784739.269887,-20.83323552326226,-19.645833333333332,32.31,1
1718784739.957113,-20.833244415086902,-17.770416666666666,30.919999999999998,1
1718784740.5963497,-20.83325249856385,-16.64125,-8.509999999999998,1
1718784741.3004491,-20.833259847179256,-16.03125,-17.57,1
1718784741.9392428,-20.83326652773872,-19.422916666666666,-8.309999999999999,1
1718784742.5954757,-20.833272600974595,-23.2625,-4.949999999999999,1
1718784743.266263,-20.833278122098115,-24.660833333333333,20.07,1
1718784743.9054325,-20.83328314130132,-24.84958333333333,29.73,1
1718784744.5611615,-20.83328770421332,-22.914583333333333,32.24,1
1718784745.217191,-20.833291852315135,-20.34125,31.669999999999995,1
1718784745.8565068,-20.83329562331679,-18.37,28.82,1
1718784746.5116413,-20.833299051500113,-17.219583333333333,15.72,1
1718784747.1676872,-20.833302168030404,-16.62875,-15.850000000000001,1
1718784747.8067434,-20.83330500123976,-17.465416666666666,-14.299999999999997,1
1718784748.4473095,-20.833307576884636,-21.11,-12.489999999999998,1
1718784749.1344182,-20.83330991837997,-24.0375,-1.2599999999999998,1
1718784749.7742283,-20.833312047012097,-25.549583333333334,29.8,1
1718784750.4127092,-20.833313982132204,-25.35625,32.63,1
1718784751.068858,-20.83331574133231,-22.3725,32.92,1
1718784751.708093,-20.83331734060513,-19.53875,30.51,1
1718784752.3474383,-20.833318794489514,-17.898333333333333,24.34,1
1718784752.9873106,-20.83332011620259,-17.074583333333333,-14.350000000000001,1
1718784753.6432333,-20.83332131775993,-16.997083333333332,-18.32,1
1718784754.3149493,-20.833322410084783,-20.389166666666668,-15.529999999999998,1
1718784754.9533806,-20.833323403107375,-24.167083333333334,-11.299999999999995,1
1718784755.5934303,-20.833324305855193,-26.007916666666667,31.06,1
1718784756.3123908,-20.833325126535026,-26.437916666666666,32.88,1
1718784756.9524806,-20.833325872607595,-23.020833333333332,32.44,1
1718784757.607409,-20.833326550855393,-19.786666666666665,32.53999999999999,1
1718784758.263544,-20.833327167444295,-18.015,21.29,1
1718784758.9185882,-20.83332772797966,-16.95625,-16.55,1
1718784759.558149,-20.83332823755727,-17.223333333333333,-19.610000000000003,1
1718784760.213682,-20.83332870080964,-20.769166666666667,-17.88,1
1718784760.83758,-20.833329121948154,-24.262916666666666,-15.799999999999999,1
1718784761.4774413,-20.833329504801355,-26.11125,3.2700000000000014,1
1718784762.1637862,-20.833329852849715,-26.930416666666666,29.749999999999996,1
1718784762.788134,-20.833330169257316,-25.86625,34.18000000000001,1
1718784763.474806,-20.83333045690059,-22.3775,36.510000000000005,1
1718784764.1152625,-20.833330718394475,-19.096666666666668,30.13,1
1718784764.7864175,-20.833330956116193,-17.006666666666668,12.6,1
1718784765.4415233,-20.83333117222684,-16.06375,-4.779999999999998,1
1718784766.0807917,-20.83333136869107,-17.0525,2.960000000000001,1
1718784766.75288,-20.83333154729491,-19.445,7.079999999999998,1
1718784767.3920639,-20.83333170966204,-20.737083333333334,0.9900000000000002,1
1718784768.112195,-20.83333185726852,-20.886666666666667,-6.110000000000001,1
1718784768.7510872,-20.833331991456227,-21.622916666666665,-12.75,1
1718784769.4230063,-20.83333211344506,-23.116666666666667,-12.62,1
1718784770.0627692,-20.833332224343994,-24.9075,17.060000000000002,1
1718784770.7176454,-20.8333323251612,-26.02,25.98,1
1718784771.357926,-20.833332416813217,-24.062083333333334,29.15,1
1718784772.028071,-20.833332500133224,-21.02,28.79,1
1718784772.6679158,-20.833332575878693,-18.755,24.82,1
1718784773.355868,-20.833332644738203,-17.48125,18.729999999999997,1
1718784774.0117447,-20.83333270733776,-16.891666666666666,-17.229999999999997,1
1718784774.6665056,-20.83333276424645,-17.182083333333335,-16.769999999999996,1
1718784775.290657,-20.833332815981624,-20.497083333333332,-10.270000000000001,1
1718784775.930031,-20.833332863013595,-23.5275,-2.119999999999999,1
1718784776.5700254,-20.833332905769936,-24.621666666666666,-3.17,1
1718784777.2729628,-20.833332944639334,-24.4525,27.060000000000002,1
1718784777.928568,-20.833332979975154,-24.402916666666666,33.370000000000005,1
1718784778.6157074,-20.833333012098624,-21.91625,32.17,1
1718784779.2554023,-20.83333304130178,-18.639583333333334,23.96,1
1718784779.926972,-20.833333067850102,-16.739583333333332,18.0,1
1718784780.5819347,-20.833333091984944,-16.455,-17.22,1
1718784781.2528396,-20.833333113925704,-17.080833333333334,-17.95,1
1718784781.8928075,-17.045454345993065,-20.514583333333334,-18.259999999999998,1
1718784782.5649168,-13.601928193327028,-21.846666666666668,-6.450000000000001,1
1718784783.2038865,-10.471449872721545,-21.124583333333334,29.869999999999997,1
1718784783.8277547,-7.625560490352921,-18.6975,27.99,1
1718784784.46765,-5.038388324563251,-12.985,27.97,1
1718784785.139113,-2.6864136283908375,-7.278333333333333,29.309999999999995,1
1718784785.7778792,-0.5482548136886423,-2.82375,22.75,1
1718784786.4652352,1.3955259269497158,0.9383333333333334,-22.979999999999997,1
1718784787.1528819,3.1625993275300424,3.9141666666666666,-24.07,1
1718784787.793049,4.769029691693989,2.5025,-5.4399999999999995,1
1718784788.4637225,6.2294209318430145,1.0925,-6.500000000000001,1
1718784789.104424,7.557049331978499,2.7916666666666665,-5.77,1
1718784789.7735882,8.763984241192569,5.0025,-4.790000000000001,1
1718784790.3975964,9.861197795023545,6.711666666666667,-4.790000000000002,1
1718784791.0218918,10.858664662142619,8.145,-4.600000000000001,1
1718784791.6445105,11.765452723159955,9.59,-4.42,1
1718784792.3166294,12.589805505902987,11.133333333333333,-3.3200000000000003,1

